The Indefinite Proximal Gradient Method

We introduce a variant of the proximal gradient method in which the quadratic term is diagonal but may be indefinite, and is safeguarded by a trust region. Our method is a special case of the proximal quasi-Newton trust-region method of arXiv:2103.15993v3. We provide closed-form solution of the step computation in certain cases where the nonsmooth term is separable and the trust region is defined in infinity norm, so that no iterative subproblem solver is required. Our analysis expands upon that of arXiv:2103.15993v3 by generalizing the trust-region approach to problems with bound constraints. We provide an efficient open-source implementation of our method, named TRDH, in the Julia language in which Hessians approximations are given by diagonal quasi-Newton updates. TRDH evaluates one standard proximal operator and one indefinite proximal operator per iteration. We also analyze and implement a variant named iTRDH that performs a single indefinite proximal operator evaluation per iteration. We establish that iTRDH enjoys the same asymptotic worst-case iteration complexity as TRDH. We report numerical experience on unconstrained and bound-constrained problems, where TRDH and iTRDH are used both as standalone and subproblem solvers. Our results illustrate that, as standalone solvers, TRDH and iTRDH improve upon the quadratic regularization method R2 of arXiv:2103.15993v3 but also sometimes upon their quasi-Newton trust-region method, referred to here as TR-R2, in terms of smooth objective value and gradient evaluations. On challenging nonnegative matrix factorization, binary classification and data fitting problems, TRDH and iTRDH used as subproblem solvers inside TR improve upon TR-R2 for at least one choice of diagonal approximation.

==> figs/tmp_10000000000001.dat <==
x	y	data
1.99	1.245	0.0
3.97	1.245	3.437837038060223
5.95	1.245	0.0
7.93	1.245	0.00014739328256666484
9.91	1.245	8.842641499709528e-5
11.89	1.245	4.7704513191360876e-5
13.87	1.245	7.554733914123277e-5
15.85	1.245	0.0
17.83	1.245	2.6807726280406436
19.81	1.245	0.0
21.79	1.245	1.4933255757539388
23.77	1.245	0.0
25.75	1.245	2.0016524050119837e-5
27.73	1.245	0.0
29.71	1.245	1.8376953630318733
31.69	1.245	1.8532966348153974e-5
33.67	1.245	8.328948999096571e-5
35.65	1.245	0.0
37.63	1.245	0.0
39.61	1.245	6.251692203842374e-5
41.59	1.245	8.040172261593934e-5
43.57	1.245	2.4060487153658423
45.55	1.245	3.1923178145672497
47.53	1.245	0.0
49.51	1.245	0.00016576221482733354
51.49	1.245	0.0001288574072437003
53.47	1.245	0.00011704880501703773
55.45	1.245	0.0
57.43	1.245	0.0
59.41	1.245	0.00017888710942946473
61.39	1.245	2.0536773154162793
63.37	1.245	0.0
65.35	1.245	0.0
67.33	1.245	0.0
69.31	1.245	2.0608787361889
71.29	1.245	0.00010977614012412124
73.27	1.245	3.3643201567709675
75.25	1.245	0.0
77.23	1.245	0.0
79.21	1.245	0.0
81.19	1.245	0.0
83.17	1.245	0.00011483506069139248
85.15	1.245	0.0
87.13	1.245	0.0
89.11	1.245	1.8285426686104833
91.09	1.245	9.420312981315516e-5
93.07	1.245	0.00013279679541624084
95.05	1.245	3.787919806068412e-5
97.03	1.245	6.201000589297264e-5
99.01	1.245	9.116626054873116e-5
1.99	1.735	0.0
3.97	1.735	7.531948759912643e-5
5.95	1.735	0.0
7.93	1.735	0.0
9.91	1.735	0.0
11.89	1.735	0.0
13.87	1.735	0.0
15.85	1.735	2.619970420219095
17.83	1.735	0.0
19.81	1.735	0.5733392235311767
21.79	1.735	0.00010400773349389353
23.77	1.735	3.3409901829020536
25.75	1.735	1.9856001597403637e-5
27.73	1.735	6.460121256074778e-5
29.71	1.735	4.88730879054958e-5
31.69	1.735	1.9364005727554863
33.67	1.735	0.00022922956262761532
35.65	1.735	0.9598846186732175
37.63	1.735	1.7172518322141813e-5
39.61	1.735	1.2467773332174739
41.59	1.735	0.0
43.57	1.735	0.00010825520070709257
45.55	1.735	0.0
47.53	1.735	0.0
49.51	1.735	1.9413095262142577
51.49	1.735	0.0
53.47	1.735	0.0
55.45	1.735	2.687027096288643
57.43	1.735	2.646561974197134
59.41	1.735	0.4103689062372755
61.39	1.735	0.0
63.37	1.735	0.0
65.35	1.735	0.0
67.33	1.735	0.0
69.31	1.735	0.00011112536015246715
71.29	1.735	1.7599713617185557
73.27	1.735	0.0
75.25	1.735	6.12253184757968e-5
77.23	1.735	4.151338965548634
79.21	1.735	0.0
81.19	1.735	8.672740232876726e-5
83.17	1.735	0.0
85.15	1.735	0.9472560592182798
87.13	1.735	0.0
89.11	1.735	0.0
91.09	1.735	0.00016920993361502988
93.07	1.735	0.0
95.05	1.735	0.00012324844163815333
97.03	1.735	3.2924482852623924e-5
99.01	1.735	3.070378595256766
1.99	2.225	0.0
3.97	2.225	9.837687600828458e-5
5.95	2.225	0.0
7.93	2.225	0.0
9.91	2.225	0.0
11.89	2.225	8.680153158980364e-5
13.87	2.225	4.0468322607277744e-5
15.85	2.225	2.4929835317740436
17.83	2.225	0.0
19.81	2.225	0.8052638651184368
21.79	2.225	0.0
23.77	2.225	1.9134618082536436
25.75	2.225	0.0
27.73	2.225	0.0
29.71	2.225	3.890524901371435e-5
31.69	2.225	1.2052103814908819
33.67	2.225	0.0
35.65	2.225	0.6786024618023234
37.63	2.225	0.0
39.61	2.225	1.9239116987879905
41.59	2.225	0.00010804628677092155
43.57	2.225	0.00013565507742043645
45.55	2.225	5.0965327038303384e-5
47.53	2.225	0.0
49.51	2.225	2.3421268364059133
51.49	2.225	0.0
53.47	2.225	0.0
55.45	2.225	2.256322311043081
57.43	2.225	2.85007548406867
59.41	2.225	0.30089070352829117
61.39	2.225	5.354571392791485e-5
63.37	2.225	0.0
65.35	2.225	0.0
67.33	2.225	6.349325458181733e-5
69.31	2.225	6.390824541464485e-6
71.29	2.225	1.424973845579659
73.27	2.225	1.4304597508759586e-5
75.25	2.225	3.7397388502109485e-5
77.23	2.225	2.1407107864199726
79.21	2.225	0.00012174872215537562
81.19	2.225	0.0
83.17	2.225	0.0
85.15	2.225	0.24407626052709042
87.13	2.225	0.0
89.11	2.225	0.0
91.09	2.225	0.0
93.07	2.225	0.0
95.05	2.225	0.0
97.03	2.225	9.708614857722195e-5
99.01	2.225	2.954646132494604
1.99	2.715	0.7997669767888493
3.97	2.715	0.0
5.95	2.715	1.5474492367239152
7.93	2.715	1.5639294234994046e-5
9.91	2.715	2.932476397239336
11.89	2.715	2.88329820110712
13.87	2.715	0.0
15.85	2.715	4.805999876012567e-6
17.83	2.715	0.0
19.81	2.715	3.5209089974938186e-5
21.79	2.715	0.0
23.77	2.715	0.0
25.75	2.715	0.00017118756013326188
27.73	2.715	0.0
29.71	2.715	4.5969447559241065e-5
31.69	2.715	0.00013833387538586444
33.67	2.715	0.0
35.65	2.715	0.00012312537509504598
37.63	2.715	5.4197125180033124e-5
39.61	2.715	4.7788650237206774e-5
41.59	2.715	0.00014811373684057066
43.57	2.715	5.9944549572037334e-5
45.55	2.715	1.8166699293640262e-5
47.53	2.715	1.7127139546891414
49.51	2.715	3.7667773515531816e-5
51.49	2.715	2.843352674070714
53.47	2.715	4.4745516354278175e-5
55.45	2.715	0.0
57.43	2.715	0.0
59.41	2.715	0.0
61.39	2.715	7.490895222059072e-6
63.37	2.715	4.155299938338968
65.35	2.715	0.0
67.33	2.715	8.169241364139234e-5
69.31	2.715	0.0
71.29	2.715	5.5749583680392814e-5
73.27	2.715	0.0001339175240644893
75.25	2.715	0.0
77.23	2.715	0.0
79.21	2.715	0.0
81.19	2.715	0.0
83.17	2.715	2.1810382022050394
85.15	2.715	0.0
87.13	2.715	3.860761691752949
89.11	2.715	0.0
91.09	2.715	1.1955414836792182
93.07	2.715	1.7657969799697306
95.05	2.715	0.0
97.03	2.715	0.00019979702250709727
99.01	2.715	4.746428822808537e-5
1.99	3.205	0.00013481308690413367
3.97	3.205	0.0
5.95	3.205	0.0
7.93	3.205	2.598633198555207
9.91	3.205	0.00021568909434177636
11.89	3.205	1.5416451233328662e-5
13.87	3.205	3.2633354147158187
15.85	3.205	0.0
17.83	3.205	0.0
19.81	3.205	8.932165163588899e-5
21.79	3.205	4.8971013785326846e-5
23.77	3.205	0.00030536380458127564
25.75	3.205	6.394714395704185e-5
27.73	3.205	0.0
29.71	3.205	0.00011285602712594725
31.69	3.205	3.213560843642066e-5
33.67	3.205	3.432265708657051
35.65	3.205	1.6112518244954276e-5
37.63	3.205	1.3424030759706325
39.61	3.205	0.0001240956597802879
41.59	3.205	0.0
43.57	3.205	0.00015223745556526257
45.55	3.205	0.0002673888732302432
47.53	3.205	0.00015859103423817577
49.51	3.205	0.0
51.49	3.205	2.720594680271936e-5
53.47	3.205	1.7875341233595932e-5
55.45	3.205	0.0
57.43	3.205	4.751447267438821e-5
59.41	3.205	0.0
61.39	3.205	0.0
63.37	3.205	0.0001344633262833577
65.35	3.205	0.0
67.33	3.205	4.296382049099124
69.31	3.205	0.00011740121187599534
71.29	3.205	0.0
73.27	3.205	0.00011949738234617956
75.25	3.205	9.204391147077639e-5
77.23	3.205	0.00017761249704621263
79.21	3.205	0.0
81.19	3.205	3.8973370165058197
83.17	3.205	0.0
85.15	3.205	0.0
87.13	3.205	0.00020446972403866974
89.11	3.205	0.0
91.09	3.205	0.0
93.07	3.205	9.829925695514813e-5
95.05	3.205	1.9806046785983868
97.03	3.205	1.7351971616504147
99.01	3.205	9.302936047802767e-6
1.99	3.695	8.067862348409283e-5
3.97	3.695	4.365397193236074e-5
5.95	3.695	0.0
7.93	3.695	2.6002288930399775
9.91	3.695	0.000135556840930101
11.89	3.695	7.408131059879672e-5
13.87	3.695	2.5116208771222284
15.85	3.695	0.0
17.83	3.695	0.00014865839071759123
19.81	3.695	0.0
21.79	3.695	0.00012703441135269316
23.77	3.695	4.047897585333097e-5
25.75	3.695	0.0002113147450742018
27.73	3.695	0.0
29.71	3.695	8.560972074354562e-5
31.69	3.695	0.0
33.67	3.695	2.654568109759733
35.65	3.695	0.00010716833789403968
37.63	3.695	1.4431811945124269
39.61	3.695	0.00019408415547743585
41.59	3.695	0.0
43.57	3.695	0.0
45.55	3.695	0.0
47.53	3.695	0.00020679788288626233
49.51	3.695	0.0
51.49	3.695	4.334505178565317e-6
53.47	3.695	0.0
55.45	3.695	9.662527207507153e-5
57.43	3.695	3.3404014592070323e-5
59.41	3.695	0.0
61.39	3.695	2.7302727245427355e-5
63.37	3.695	0.0
65.35	3.695	0.0
67.33	3.695	2.496744906698373
69.31	3.695	0.0
71.29	3.695	5.194310721293556e-5
73.27	3.695	0.0
75.25	3.695	7.69336470023795e-7
77.23	3.695	0.0
79.21	3.695	8.489688003772959e-5
81.19	3.695	2.985864888787561
83.17	3.695	0.0
85.15	3.695	3.3340421482413454e-5
87.13	3.695	9.93782019026004e-5
89.11	3.695	0.0
91.09	3.695	4.9410181451639267e-5
93.07	3.695	8.954433891900256e-5
95.05	3.695	2.3435316836141116
97.03	3.695	2.721876103267889
99.01	3.695	5.3138471614361305e-5
1.99	4.185	0.00012919087793728155
3.97	4.185	9.672768060851873e-5
5.95	4.185	0.00022139131943843106
7.93	4.185	0.0
9.91	4.185	0.0
11.89	4.185	0.0001945658039736481
13.87	4.185	0.0
15.85	4.185	7.620057987408204e-5
17.83	4.185	4.614275810722205e-5
19.81	4.185	0.0
21.79	4.185	6.8843590251027904e-6
23.77	4.185	8.648079079146492e-5
25.75	4.185	0.8609241500243243
27.73	4.185	1.890649157373816
29.71	4.185	7.150611072355935e-5
31.69	4.185	0.00012803529871480731
33.67	4.185	0.0
35.65	4.185	0.0
37.63	4.185	0.0003024909715184469
39.61	4.185	0.0001216047810687215
41.59	4.185	0.7117100096830044
43.57	4.185	0.0
45.55	4.185	0.0
47.53	4.185	9.00323075290731e-5
49.51	4.185	0.00014179046204801555
51.49	4.185	0.00018244530406267336
53.47	4.185	3.0613199135381786
55.45	4.185	7.603174654945845e-5
57.43	4.185	0.0
59.41	4.185	0.0
61.39	4.185	0.00017025877176290237
63.37	4.185	0.00016317347466788406
65.35	4.185	3.415153123497673
67.33	4.185	0.00013883443391728457
69.31	4.185	0.0
71.29	4.185	0.0
73.27	4.185	0.0
75.25	4.185	2.1915251975142485
77.23	4.185	0.0
79.21	4.185	3.4548733616572243
81.19	4.185	0.0002089541079510627
83.17	4.185	3.6955247876539086e-5
85.15	4.185	1.648472779115984e-5
87.13	4.185	0.0
89.11	4.185	7.994791031834861e-6
91.09	4.185	0.0
93.07	4.185	0.0
95.05	4.185	0.00028642180951805277
97.03	4.185	0.00010690139971837157
99.01	4.185	0.0
1.99	4.675	8.423450793339309e-5
3.97	4.675	0.0
5.95	4.675	0.0
7.93	4.675	3.853546198778697
9.91	4.675	5.8242821178476e-5
11.89	4.675	3.9310388293653146e-5
13.87	4.675	2.52242053746055
15.85	4.675	4.886794393959631e-5
17.83	4.675	0.0
19.81	4.675	0.00015213270083055196
21.79	4.675	0.0
23.77	4.675	0.0
25.75	4.675	0.0
27.73	4.675	7.163263632544441e-5
29.71	4.675	0.0
31.69	4.675	0.00010438250540743237
33.67	4.675	2.731412993178568
35.65	4.675	4.615200503856311e-5
37.63	4.675	0.14661933812629568
39.61	4.675	0.00027217473326583783
41.59	4.675	9.912588894418506e-5
43.57	4.675	0.0
45.55	4.675	0.0
47.53	4.675	0.0
49.51	4.675	0.0
51.49	4.675	0.0
53.47	4.675	0.0
55.45	4.675	0.0
57.43	4.675	0.0
59.41	4.675	0.00010044989922867264
61.39	4.675	0.00015970049408157077
63.37	4.675	0.00014245831558213923
65.35	4.675	0.0
67.33	4.675	2.969320010090466
69.31	4.675	0.0
71.29	4.675	2.6247872338568933e-6
73.27	4.675	0.0
75.25	4.675	0.0
77.23	4.675	4.742520722287744e-5
79.21	4.675	0.0
81.19	4.675	3.7197257335407716
83.17	4.675	0.0
85.15	4.675	7.623467486308907e-5
87.13	4.675	0.0
89.11	4.675	0.0
91.09	4.675	0.0001356726403714733
93.07	4.675	4.831129055356191e-6
95.05	4.675	1.7840890242198408
97.03	4.675	1.9103325838414487
99.01	4.675	0.00012928970161939023
1.99	5.165	1.2910262603536913
3.97	5.165	6.0310461196840284e-5
5.95	5.165	1.8130314687101365
7.93	5.165	9.165648731598553e-5
9.91	5.165	3.0477797265668225
11.89	5.165	1.3304263557956322
13.87	5.165	0.0
15.85	5.165	0.0
17.83	5.165	0.0
19.81	5.165	5.085136474837633e-5
21.79	5.165	0.0001679671650395348
23.77	5.165	0.0
25.75	5.165	0.0
27.73	5.165	0.0
29.71	5.165	6.467089808305072e-5
31.69	5.165	0.0
33.67	5.165	0.00011423455333449123
35.65	5.165	0.0
37.63	5.165	0.00031839390652135824
39.61	5.165	0.0
41.59	5.165	0.0
43.57	5.165	2.4380943948834974e-5
45.55	5.165	0.0
47.53	5.165	0.44811636222052176
49.51	5.165	0.0
51.49	5.165	2.9229840654790844
53.47	5.165	0.0
55.45	5.165	0.0
57.43	5.165	0.0
59.41	5.165	0.0
61.39	5.165	3.830469597108976e-5
63.37	5.165	3.305192041096852
65.35	5.165	0.0
67.33	5.165	0.0
69.31	5.165	0.0001438101059750686
71.29	5.165	0.0
73.27	5.165	0.0
75.25	5.165	0.0001224115606172208
77.23	5.165	0.0
79.21	5.165	0.0
81.19	5.165	0.0
83.17	5.165	2.3492398312348004
85.15	5.165	6.114475849171812e-5
87.13	5.165	3.940832884629721
89.11	5.165	0.0
91.09	5.165	2.609321694222553
93.07	5.165	1.1523249982177854
95.05	5.165	0.0
97.03	5.165	0.00021141340132101752
99.01	5.165	5.758166249581127e-5
1.99	5.655	0.0
3.97	5.655	0.0
5.95	5.655	0.00012972253387977107
7.93	5.655	3.051011114870918
9.91	5.655	2.6532544004939318e-5
11.89	5.655	0.00011085562984033414
13.87	5.655	2.2344022995239845
15.85	5.655	0.0
17.83	5.655	6.807646908281453e-5
19.81	5.655	0.00014507556387587762
21.79	5.655	7.16405639889098e-5
23.77	5.655	0.0
25.75	5.655	0.00010125673486117489
27.73	5.655	2.1049833886332965e-5
29.71	5.655	0.00014552198821724755
31.69	5.655	0.0
33.67	5.655	2.7023853312931783
35.65	5.655	0.0
37.63	5.655	0.28744351484794595
39.61	5.655	5.431549869807222e-5
41.59	5.655	0.0
43.57	5.655	1.2057336289585863e-5
45.55	5.655	0.0
47.53	5.655	0.0
49.51	5.655	0.00010372339406314034
51.49	5.655	0.0
53.47	5.655	0.00010618525461842377
55.45	5.655	4.444507048050084e-5
57.43	5.655	0.0
59.41	5.655	0.0
61.39	5.655	0.0
63.37	5.655	0.0
65.35	5.655	4.596814375916471e-5
67.33	5.655	3.261552024604484
69.31	5.655	9.31955679253464e-5
71.29	5.655	0.0
73.27	5.655	5.099947688549438e-5
75.25	5.655	0.00012176078478378968
77.23	5.655	2.174730807451157e-5
79.21	5.655	0.0
81.19	5.655	2.1391187082119787
83.17	5.655	0.0001422104640438519
85.15	5.655	0.0
87.13	5.655	0.0
89.11	5.655	3.864297861353528e-6
91.09	5.655	0.0
93.07	5.655	0.0
95.05	5.655	2.4064172910218637
97.03	5.655	1.474461430914793
99.01	5.655	0.00016635029256696217
1.99	6.145	0.00011282818888855581
3.97	6.145	2.6509734028883685
5.95	6.145	0.00027614759264282736
7.93	6.145	0.0
9.91	6.145	8.80538580297913e-6
11.89	6.145	0.0
13.87	6.145	0.0
15.85	6.145	0.0
17.83	6.145	2.9353868209799527
19.81	6.145	0.0
21.79	6.145	3.0637499357312334
23.77	6.145	0.0
25.75	6.145	0.0
27.73	6.145	0.0
29.71	6.145	2.0834927511572987
31.69	6.145	0.00028455693509259677
33.67	6.145	0.0
35.65	6.145	0.0
37.63	6.145	0.0
39.61	6.145	0.0
41.59	6.145	4.846883689089754e-5
43.57	6.145	1.1187190523008095
45.55	6.145	3.8315672331897197
47.53	6.145	0.0
49.51	6.145	0.0
51.49	6.145	6.885176187687607e-6
53.47	6.145	0.0
55.45	6.145	0.0
57.43	6.145	0.0001256028407750362
59.41	6.145	0.0
61.39	6.145	2.4694128944838876
63.37	6.145	2.5387017908734567e-5
65.35	6.145	0.00015313774540016864
67.33	6.145	6.71273194471228e-5
69.31	6.145	2.2616157663914493
71.29	6.145	0.0
73.27	6.145	2.2415942585390822
75.25	6.145	0.0
77.23	6.145	0.0001657418148048661
79.21	6.145	0.0
81.19	6.145	0.00015252590276838179
83.17	6.145	3.181950989424165e-5
85.15	6.145	1.9191149748157172e-5
87.13	6.145	0.0
89.11	6.145	0.0
91.09	6.145	0.0
93.07	6.145	0.0
95.05	6.145	3.0793166903917256e-5
97.03	6.145	0.0
99.01	6.145	0.0
1.99	6.635	7.682815371273738e-5
3.97	6.635	0.0
5.95	6.635	0.00015921078422344602
7.93	6.635	3.547315003952514
9.91	6.635	0.00015290185898394744
11.89	6.635	0.0
13.87	6.635	2.529485497430929
15.85	6.635	0.0001483300433763345
17.83	6.635	6.281846154068036e-5
19.81	6.635	0.0001013983872289934
21.79	6.635	0.0002555824851667773
23.77	6.635	3.731347824002582e-5
25.75	6.635	0.0
27.73	6.635	0.00017662590206949
29.71	6.635	0.0001239144982804843
31.69	6.635	0.0
33.67	6.635	3.9284946775654737
35.65	6.635	8.07644377780049e-5
37.63	6.635	0.892679325936731
39.61	6.635	0.0
41.59	6.635	0.0
43.57	6.635	6.178315814664479e-5
45.55	6.635	0.00011142329763309836
47.53	6.635	2.7632610446489536e-5
49.51	6.635	0.0
51.49	6.635	0.0
53.47	6.635	4.6906082826278816e-5
55.45	6.635	0.0001602218452856154
57.43	6.635	0.0
59.41	6.635	9.394325420477721e-5
61.39	6.635	0.00012019442926931974
63.37	6.635	0.0
65.35	6.635	0.0
67.33	6.635	2.8816516497129063
69.31	6.635	0.0
71.29	6.635	9.377358611627814e-5
73.27	6.635	0.00014838669202659217
75.25	6.635	0.0
77.23	6.635	8.247649164318993e-5
79.21	6.635	3.367659618816323e-5
81.19	6.635	2.5392293360658176
83.17	6.635	0.0002743777612616035
85.15	6.635	0.0
87.13	6.635	7.505840753231687e-5
89.11	6.635	0.0
91.09	6.635	0.0
93.07	6.635	0.0
95.05	6.635	2.027619537317599
97.03	6.635	2.1118811909372166
99.01	6.635	0.0
1.99	7.125	0.0
3.97	7.125	0.0
5.95	7.125	1.4625189096557621e-5
7.93	7.125	3.2296155819432273
9.91	7.125	0.0
11.89	7.125	0.0
13.87	7.125	2.963262788378516
15.85	7.125	6.59854286942476e-5
17.83	7.125	0.0
19.81	7.125	0.0
21.79	7.125	0.0
23.77	7.125	6.31412357636982e-5
25.75	7.125	0.0
27.73	7.125	0.0
29.71	7.125	1.452235608962465e-5
31.69	7.125	0.0
33.67	7.125	1.8299245870514058
35.65	7.125	3.2121328511766516e-5
37.63	7.125	1.424909529209926
39.61	7.125	0.00014850247872604083
41.59	7.125	0.0
43.57	7.125	9.95343554341725e-7
45.55	7.125	0.00013091724574134075
47.53	7.125	0.00014658631380685112
49.51	7.125	0.00016511826297676728
51.49	7.125	0.00017471599086162234
53.47	7.125	0.0
55.45	7.125	0.0
57.43	7.125	0.0
59.41	7.125	0.0
61.39	7.125	0.0
63.37	7.125	0.0
65.35	7.125	3.601766760273051e-5
67.33	7.125	3.5222070637771745
69.31	7.125	2.0743538230602886e-5
71.29	7.125	4.660354951436876e-5
73.27	7.125	0.0
75.25	7.125	0.0
77.23	7.125	0.00024687834218708326
79.21	7.125	0.0
81.19	7.125	2.354352452329633
83.17	7.125	0.0
85.15	7.125	1.2973280910511824e-5
87.13	7.125	0.00019895954518111807
89.11	7.125	0.0
91.09	7.125	0.0
93.07	7.125	1.906808115699216e-5
95.05	7.125	1.6817841616881983
97.03	7.125	1.8651780494977017
99.01	7.125	2.1997570913561614e-5
1.99	7.615	0.00013334908680839172
3.97	7.615	0.0
5.95	7.615	0.00018704984476527746
7.93	7.615	0.0
9.91	7.615	6.665073160180075e-5
11.89	7.615	0.0
13.87	7.615	0.0
15.85	7.615	0.0
17.83	7.615	0.0
19.81	7.615	0.0
21.79	7.615	0.0
23.77	7.615	2.9441944184534402e-5
25.75	7.615	0.2049604489194934
27.73	7.615	1.6803702736335389
29.71	7.615	1.147308463630405e-5
31.69	7.615	0.00013099707600462994
33.67	7.615	0.0
35.65	7.615	0.0
37.63	7.615	0.0
39.61	7.615	5.7867091074040684e-5
41.59	7.615	0.7592547212854731
43.57	7.615	3.6781880020382724e-6
45.55	7.615	0.0
47.53	7.615	0.0002497088544642548
49.51	7.615	0.0
51.49	7.615	0.0
53.47	7.615	2.2999198167427366
55.45	7.615	2.560434643887049e-5
57.43	7.615	9.510502252402203e-5
59.41	7.615	0.00016822373888721593
61.39	7.615	0.0
63.37	7.615	0.0
65.35	7.615	3.9581166563452825
67.33	7.615	0.0
69.31	7.615	0.00013418735919370922
71.29	7.615	8.561727546098408e-5
73.27	7.615	6.6174388701726e-5
75.25	7.615	2.754105164988948
77.23	7.615	8.665451701039447e-5
79.21	7.615	1.5563678445006468
81.19	7.615	0.0
83.17	7.615	0.0
85.15	7.615	6.3943557516027e-5
87.13	7.615	0.0
89.11	7.615	0.00021151359021317237
91.09	7.615	0.0
93.07	7.615	3.1328633684715014e-5
95.05	7.615	5.237597266677137e-5
97.03	7.615	0.0
99.01	7.615	0.00014876397107789716
1.99	8.105	1.5521793180086862
3.97	8.105	0.0
5.95	8.105	2.719732781745215
7.93	8.105	0.0
9.91	8.105	2.9399162499611733
11.89	8.105	1.5001293937138684
13.87	8.105	0.0
15.85	8.105	4.032708917526406e-5
17.83	8.105	1.670903339527077e-5
19.81	8.105	9.869845314251933e-5
21.79	8.105	0.0
23.77	8.105	0.00016015752697817571
25.75	8.105	0.0
27.73	8.105	0.0
29.71	8.105	5.024421846781553e-5
31.69	8.105	0.0
33.67	8.105	1.8401703464487582e-6
35.65	8.105	2.8231166687760472e-5
37.63	8.105	0.0
39.61	8.105	0.0
41.59	8.105	0.00011847245596080138
43.57	8.105	0.0
45.55	8.105	2.1155142444351748e-5
47.53	8.105	1.6630962286360718
49.51	8.105	0.0
51.49	8.105	3.677619964844588
53.47	8.105	0.0
55.45	8.105	0.00016327392160547232
57.43	8.105	0.0
59.41	8.105	0.0
61.39	8.105	4.4676215056574515e-5
63.37	8.105	3.255197112689879
65.35	8.105	0.00011518963193676667
67.33	8.105	0.0
69.31	8.105	0.0
71.29	8.105	0.00012326804966120093
73.27	8.105	0.0
75.25	8.105	0.00017772514409208676
77.23	8.105	0.0
79.21	8.105	0.0
81.19	8.105	0.0
83.17	8.105	2.157147925191501
85.15	8.105	4.156337252614575e-5
87.13	8.105	4.106658643773184
89.11	8.105	0.0
91.09	8.105	2.047410595568625
93.07	8.105	2.1472242889273403
95.05	8.105	0.0
97.03	8.105	0.0
99.01	8.105	1.6771939734850743e-5
1.99	8.595	0.0
3.97	8.595	3.3312738225596923
5.95	8.595	2.168696034566747e-5
7.93	8.595	0.0
9.91	8.595	0.0001572406170026357
11.89	8.595	2.486970376404146e-5
13.87	8.595	0.0001445284228996995
15.85	8.595	0.0
17.83	8.595	3.5440502897101966
19.81	8.595	6.74917540327883e-5
21.79	8.595	2.5399171114151353
23.77	8.595	0.0
25.75	8.595	0.0
27.73	8.595	0.0
29.71	8.595	1.866958447996362
31.69	8.595	5.722989006096052e-5
33.67	8.595	0.0
35.65	8.595	0.00015113646451632158
37.63	8.595	0.0
39.61	8.595	9.969313809106276e-5
41.59	8.595	0.0
43.57	8.595	2.0366986652296712
45.55	8.595	3.13082824838341
47.53	8.595	0.00015014257684918018
49.51	8.595	0.0
51.49	8.595	0.0
53.47	8.595	0.0
55.45	8.595	0.0
57.43	8.595	9.222916361811068e-5
59.41	8.595	4.671798635054708e-5
61.39	8.595	1.5344064876732608
63.37	8.595	0.0
65.35	8.595	5.6175312619766686e-5
67.33	8.595	0.00010036058901202526
69.31	8.595	1.8003075107214876
71.29	8.595	6.377852878582823e-5
73.27	8.595	3.187113230547857
75.25	8.595	0.0
77.23	8.595	7.987590834899348e-6
79.21	8.595	0.00016036578734896832
81.19	8.595	0.00010509577097802399
83.17	8.595	0.00024402743296151962
85.15	8.595	0.0
87.13	8.595	8.676073399574942e-5
89.11	8.595	0.28774143719407763
91.09	8.595	0.0
93.07	8.595	0.0
95.05	8.595	0.0
97.03	8.595	0.00020785445695525726
99.01	8.595	3.0635389226106566e-5
1.99	9.085	2.1817590026650637e-5
3.97	9.085	4.119278317040743
5.95	9.085	3.5747628492817084e-5
7.93	9.085	0.00014700630330629952
9.91	9.085	0.0
11.89	9.085	0.0003115832865571015
13.87	9.085	0.00026507016417468736
15.85	9.085	0.0
17.83	9.085	2.694430451133485
19.81	9.085	0.0
21.79	9.085	1.7478996001103018
23.77	9.085	0.0
25.75	9.085	0.0
27.73	9.085	0.0
29.71	9.085	1.6704072978043736
31.69	9.085	0.00011470303378356762
33.67	9.085	9.858591711964659e-5
35.65	9.085	0.0
37.63	9.085	0.0
39.61	9.085	0.00010400910024313008
41.59	9.085	8.206494973006936e-5
43.57	9.085	1.8906727465733186
45.55	9.085	2.425089227939628
47.53	9.085	0.0
49.51	9.085	0.0
51.49	9.085	4.413776143177639e-5
53.47	9.085	0.0
55.45	9.085	0.0
57.43	9.085	0.0
59.41	9.085	0.0
61.39	9.085	1.857471915702493
63.37	9.085	0.0
65.35	9.085	9.058559945750645e-5
67.33	9.085	0.0
69.31	9.085	3.1317150453676805
71.29	9.085	0.0
73.27	9.085	3.7307676540422694
75.25	9.085	7.278439946168975e-6
77.23	9.085	1.0811420037127793e-5
79.21	9.085	6.165838293507445e-5
81.19	9.085	0.0
83.17	9.085	0.00015619379721943185
85.15	9.085	0.0
87.13	9.085	5.744242800466782e-5
89.11	9.085	1.2237385724265217
91.09	9.085	0.00021413760853358738
93.07	9.085	0.0
95.05	9.085	0.0001083249142158986
97.03	9.085	0.0
99.01	9.085	3.9157979251947364e-5
1.99	9.575	0.00012437536620116924
3.97	9.575	1.835972540162421e-5
5.95	9.575	0.0
7.93	9.575	0.0
9.91	9.575	0.00027039404898049005
11.89	9.575	0.00011651431603019354
13.87	9.575	0.0
15.85	9.575	3.002855400803706e-6
17.83	9.575	0.0
19.81	9.575	9.324110150642865e-5
21.79	9.575	0.0
23.77	9.575	0.00011747895499206243
25.75	9.575	0.6883223463194994
27.73	9.575	0.700555025086715
29.71	9.575	0.0
31.69	9.575	0.0
33.67	9.575	0.0
35.65	9.575	3.542478742202719e-5
37.63	9.575	0.0
39.61	9.575	0.0
41.59	9.575	0.6106010867607325
43.57	9.575	3.742720918187644e-5
45.55	9.575	0.0
47.53	9.575	0.0
49.51	9.575	6.387414863982409e-6
51.49	9.575	0.0001879411269448584
53.47	9.575	3.7154019278128994
55.45	9.575	0.0
57.43	9.575	0.0
59.41	9.575	0.0
61.39	9.575	2.8979428458868974e-6
63.37	9.575	0.0
65.35	9.575	2.8081289201852333
67.33	9.575	0.00011537103968805486
69.31	9.575	6.717683590933277e-5
71.29	9.575	7.854060703583782e-5
73.27	9.575	5.381190599444829e-6
75.25	9.575	2.387723785772194
77.23	9.575	0.0
79.21	9.575	2.2992662496692784
81.19	9.575	3.367598727885525e-5
83.17	9.575	0.0
85.15	9.575	0.0
87.13	9.575	0.0001726822091941221
89.11	9.575	0.0
91.09	9.575	0.0
93.07	9.575	0.0
95.05	9.575	8.87126688658768e-5
97.03	9.575	0.0
99.01	9.575	0.0
1.99	10.065	0.0
3.97	10.065	0.0
5.95	10.065	0.0001476641509016832
7.93	10.065	2.730198910437464e-5
9.91	10.065	0.0
11.89	10.065	9.905678331320267e-5
13.87	10.065	4.228128222464827e-5
15.85	10.065	2.3218071838307863
17.83	10.065	7.443943454773156e-5
19.81	10.065	1.0597244046368415
21.79	10.065	0.00017457282090837687
23.77	10.065	1.616172795334147
25.75	10.065	0.0
27.73	10.065	0.0
29.71	10.065	0.00010418828223441614
31.69	10.065	2.5644458063997635
33.67	10.065	4.2084610826984146e-5
35.65	10.065	0.9814729111166466
37.63	10.065	0.00017189621904866928
39.61	10.065	1.55941797369908
41.59	10.065	2.5678219001132466e-5
43.57	10.065	0.0
45.55	10.065	7.026884885172329e-5
47.53	10.065	0.00020874763308679012
49.51	10.065	2.709873459551028
51.49	10.065	0.00018033203922112554
53.47	10.065	8.655981820848775e-5
55.45	10.065	1.3428286904904363
57.43	10.065	3.1877724573276787
59.41	10.065	1.5316637150783003
61.39	10.065	2.7201820967875803e-7
63.37	10.065	9.429628264773496e-5
65.35	10.065	1.1234979091626645e-5
67.33	10.065	3.536827546081609e-5
69.31	10.065	0.0
71.29	10.065	0.0
73.27	10.065	0.0
75.25	10.065	7.639279354948389e-5
77.23	10.065	2.7565801780592816
79.21	10.065	0.0
81.19	10.065	0.0
83.17	10.065	0.0
85.15	10.065	1.311178139910045
87.13	10.065	1.1220456007730568e-5
89.11	10.065	0.0
91.09	10.065	9.87320329605069e-5
93.07	10.065	3.982118957694105e-5
95.05	10.065	0.0
97.03	10.065	0.0
99.01	10.065	3.562242489718838
1.99	10.555	2.5854584196982504
3.97	10.555	0.0001711460958810644
5.95	10.555	2.5195287939874644
7.93	10.555	6.640651960630164e-5
9.91	10.555	3.7647863324948037
11.89	10.555	2.2990489673619323
13.87	10.555	0.0
15.85	10.555	0.0
17.83	10.555	0.00010148685100032365
19.81	10.555	2.0862721541507638e-5
21.79	10.555	0.0
23.77	10.555	0.0
25.75	10.555	0.000160026273052777
27.73	10.555	0.0
29.71	10.555	8.620679297401282e-5
31.69	10.555	0.0
33.67	10.555	0.00019025547737248362
35.65	10.555	0.0
37.63	10.555	0.0
39.61	10.555	7.531170290046892e-5
41.59	10.555	0.0001325137985832384
43.57	10.555	3.591400256715002e-5
45.55	10.555	0.0
47.53	10.555	0.39441740701950123
49.51	10.555	0.0
51.49	10.555	2.457880164982174
53.47	10.555	0.00014577008151079245
55.45	10.555	0.0
57.43	10.555	7.917198333760587e-5
59.41	10.555	0.00018252675399287743
61.39	10.555	2.2069837188019825e-5
63.37	10.555	3.890155516431162
65.35	10.555	0.0002069878706032208
67.33	10.555	0.0
69.31	10.555	0.0002106231043077123
71.29	10.555	5.27593640655989e-5
73.27	10.555	0.00030268643994788035
75.25	10.555	0.0
77.23	10.555	0.0001150969446618298
79.21	10.555	0.0
81.19	10.555	0.0
83.17	10.555	1.6697361331246983
85.15	10.555	0.0003411409668514203
87.13	10.555	2.8993022873467145
89.11	10.555	0.0
91.09	10.555	2.1145697881995282
93.07	10.555	2.4711471192706482
95.05	10.555	0.0
97.03	10.555	1.1508790450507902e-5
99.01	10.555	0.0
1.99	11.045	0.0
3.97	11.045	3.267901253400824
5.95	11.045	3.471836713006299e-5
7.93	11.045	3.70608919864834e-5
9.91	11.045	6.210167583194808e-5
11.89	11.045	0.0
13.87	11.045	0.0
15.85	11.045	4.2815101968875525e-5
17.83	11.045	4.181212325444875
19.81	11.045	0.00011368138961463175
21.79	11.045	2.4760323468990144
23.77	11.045	0.0
25.75	11.045	0.00011492734703399374
27.73	11.045	2.2663848294662457e-5
29.71	11.045	1.4844671993178533
31.69	11.045	0.00010182122093719488
33.67	11.045	4.8744239868242415e-5
35.65	11.045	0.0001226687710599437
37.63	11.045	0.00018825944432666544
39.61	11.045	8.3599290477753e-5
41.59	11.045	6.442894880459793e-5
43.57	11.045	1.7117882797641644
45.55	11.045	2.775575857686077
47.53	11.045	0.0
49.51	11.045	0.0
51.49	11.045	0.0
53.47	11.045	8.178692828348932e-5
55.45	11.045	0.0
57.43	11.045	1.0382540220501169e-5
59.41	11.045	9.784127123160808e-5
61.39	11.045	2.451172497388044
63.37	11.045	0.00020875097135733062
65.35	11.045	5.5057369937496216e-5
67.33	11.045	0.0
69.31	11.045	1.257017327533271
71.29	11.045	0.0
73.27	11.045	2.616337621959814
75.25	11.045	0.0
77.23	11.045	9.660575190813436e-5
79.21	11.045	0.0
81.19	11.045	3.4289659350081305e-5
83.17	11.045	0.0
85.15	11.045	0.000103410305586456
87.13	11.045	0.00017909414653078122
89.11	11.045	1.1436643747318531
91.09	11.045	0.0
93.07	11.045	0.0
95.05	11.045	0.0
97.03	11.045	0.0
99.01	11.045	0.0001742923053652368
1.99	11.535	0.00017952542525819334
3.97	11.535	0.00013278502620438316
5.95	11.535	0.0
7.93	11.535	3.026591210326575
9.91	11.535	9.740106378524223e-6
11.89	11.535	0.0
13.87	11.535	2.819757299865365
15.85	11.535	1.6474370473894592e-5
17.83	11.535	0.0
19.81	11.535	4.4087424684598896e-5
21.79	11.535	0.0
23.77	11.535	0.0
25.75	11.535	7.10820914405064e-5
27.73	11.535	0.0
29.71	11.535	0.0
31.69	11.535	0.0
33.67	11.535	3.5266601683357037
35.65	11.535	0.00011450389064125214
37.63	11.535	1.1619514253838268
39.61	11.535	3.9887807953493564e-5
41.59	11.535	3.405781041166873e-5
43.57	11.535	7.881699548396464e-5
45.55	11.535	0.00020521135171860347
47.53	11.535	8.353130794822123e-6
49.51	11.535	0.0
51.49	11.535	2.9794661052968895e-5
53.47	11.535	0.0
55.45	11.535	0.0
57.43	11.535	6.109370356968024e-5
59.41	11.535	5.183911769164726e-6
61.39	11.535	0.0
63.37	11.535	0.0
65.35	11.535	0.0
67.33	11.535	3.8115350311256844
69.31	11.535	0.0
71.29	11.535	0.0
73.27	11.535	0.0
75.25	11.535	7.861083915819127e-5
77.23	11.535	0.0001854406746265843
79.21	11.535	7.214608777063201e-5
81.19	11.535	2.790371670894631
83.17	11.535	0.0
85.15	11.535	4.1960768311305214e-5
87.13	11.535	9.069372333510536e-5
89.11	11.535	3.8307706856377234e-5
91.09	11.535	0.0002183659236898375
93.07	11.535	0.0
95.05	11.535	2.161574897222541
97.03	11.535	1.9441445210878001
99.01	11.535	0.00018916044755068262
1.99	12.025	2.2878911730231145e-6
3.97	12.025	2.5465441587483533e-5
5.95	12.025	0.0
7.93	12.025	2.685657604542438
9.91	12.025	0.0
11.89	12.025	0.00014570506020151314
13.87	12.025	2.1129396807243532
15.85	12.025	0.0001397033602696182
17.83	12.025	0.0001733270647008597
19.81	12.025	0.00019898087792167074
21.79	12.025	5.256039448228656e-5
23.77	12.025	0.0
25.75	12.025	0.0002350173513091731
27.73	12.025	0.0
29.71	12.025	5.94855000930935e-5
31.69	12.025	0.0
33.67	12.025	2.4432162401866098
35.65	12.025	0.0
37.63	12.025	0.5087348749441551
39.61	12.025	5.486960416190582e-5
41.59	12.025	6.425565723784101e-5
43.57	12.025	0.0
45.55	12.025	0.00012424189526767334
47.53	12.025	0.00025082051581386895
49.51	12.025	0.0001307113433850433
51.49	12.025	8.272892473974538e-6
53.47	12.025	9.976821276815552e-5
55.45	12.025	7.915624923632105e-6
57.43	12.025	0.00011544776431913687
59.41	12.025	0.00010475968441712138
61.39	12.025	7.860691547159298e-5
63.37	12.025	8.835535065046826e-6
65.35	12.025	0.0
67.33	12.025	2.7668663021434043
69.31	12.025	5.493587297199134e-5
71.29	12.025	0.0001896052190584042
73.27	12.025	0.0
75.25	12.025	0.00012685139077475339
77.23	12.025	0.0
79.21	12.025	7.267697052154985e-5
81.19	12.025	2.787790460798218
83.17	12.025	0.0
85.15	12.025	0.00019833053554543437
87.13	12.025	0.0
89.11	12.025	0.0
91.09	12.025	0.0
93.07	12.025	0.0
95.05	12.025	2.0092775229411854
97.03	12.025	1.9587781060819531
99.01	12.025	6.499319525384557e-5
1.99	12.515	0.0
3.97	12.515	2.7073534412065685
5.95	12.515	0.0
7.93	12.515	0.0
9.91	12.515	7.043573293364281e-6
11.89	12.515	0.0
13.87	12.515	0.00019331198367656183
15.85	12.515	0.000306580013351543
17.83	12.515	3.1194248385921757
19.81	12.515	6.283286365049034e-5
21.79	12.515	2.688659242623387
23.77	12.515	0.0001258510408000318
25.75	12.515	0.0
27.73	12.515	0.0
29.71	12.515	0.6696461236875892
31.69	12.515	0.0
33.67	12.515	0.0
35.65	12.515	6.748630784912655e-6
37.63	12.515	8.469193578296547e-6
39.61	12.515	0.0
41.59	12.515	0.0
43.57	12.515	2.1248365376665777
45.55	12.515	3.729870369094035
47.53	12.515	0.0
49.51	12.515	0.0
51.49	12.515	0.0
53.47	12.515	0.0
55.45	12.515	0.0001672017052486284
57.43	12.515	0.0
59.41	12.515	7.443626603040451e-5
61.39	12.515	1.779194684306953
63.37	12.515	0.0
65.35	12.515	1.4218237537437555e-6
67.33	12.515	4.070267104391719e-5
69.31	12.515	1.5420985721769902
71.29	12.515	0.0
73.27	12.515	3.6367675542980393
75.25	12.515	0.0
77.23	12.515	8.228795197143275e-5
79.21	12.515	0.0
81.19	12.515	0.0
83.17	12.515	0.0
85.15	12.515	0.0
87.13	12.515	3.44194643682081e-5
89.11	12.515	1.2875853186278938
91.09	12.515	1.0267660163888357e-5
93.07	12.515	2.4462856660612006e-5
95.05	12.515	0.0
97.03	12.515	0.0
99.01	12.515	0.0
1.99	13.005	2.7855187702399444
3.97	13.005	1.417103493959861e-6
5.95	13.005	1.0156673759694095
7.93	13.005	0.00010110380715276185
9.91	13.005	3.2775936594241495
11.89	13.005	2.6455722740710215
13.87	13.005	0.0
15.85	13.005	0.0
17.83	13.005	0.0
19.81	13.005	0.0
21.79	13.005	1.2760867762188576e-5
23.77	13.005	0.0
25.75	13.005	0.0
27.73	13.005	0.0001331272855841376
29.71	13.005	9.16381248359436e-5
31.69	13.005	0.0
33.67	13.005	4.479456165839009e-5
35.65	13.005	0.00012991925810844156
37.63	13.005	0.0
39.61	13.005	0.0
41.59	13.005	0.0
43.57	13.005	0.0
45.55	13.005	0.000329878590372402
47.53	13.005	1.485305949071047
49.51	13.005	0.0
51.49	13.005	2.488898626788961
53.47	13.005	2.4238440172155673e-5
55.45	13.005	0.0
57.43	13.005	3.380842010539104e-5
59.41	13.005	0.0
61.39	13.005	0.0
63.37	13.005	2.868252794440631
65.35	13.005	0.0
67.33	13.005	0.0
69.31	13.005	6.769960536169296e-5
71.29	13.005	6.256038908633626e-6
73.27	13.005	0.0
75.25	13.005	0.00015597144954995466
77.23	13.005	0.0
79.21	13.005	5.826749558913304e-5
81.19	13.005	9.215511171211848e-5
83.17	13.005	2.4049337453165647
85.15	13.005	0.00011408241140502296
87.13	13.005	2.3628260957703078
89.11	13.005	0.0
91.09	13.005	2.550886277703334
93.07	13.005	1.4153052202343224
95.05	13.005	0.0
97.03	13.005	2.1978902419676693e-5
99.01	13.005	4.1686323053799966e-5
1.99	13.495	2.1625394641970597
3.97	13.495	0.00013347774452010454
5.95	13.495	1.2668161765665986
7.93	13.495	1.085349150640785e-5
9.91	13.495	3.270413270387138
11.89	13.495	1.9046615868186798
13.87	13.495	1.757969546349188e-5
15.85	13.495	0.0
17.83	13.495	2.2017759293350067e-6
19.81	13.495	0.0
21.79	13.495	0.0
23.77	13.495	0.0
25.75	13.495	2.843352930080626e-5
27.73	13.495	0.00010272308302537469
29.71	13.495	0.0
31.69	13.495	4.159051705142813e-5
33.67	13.495	0.0001284528366595849
35.65	13.495	0.0
37.63	13.495	0.0001772794952107049
39.61	13.495	0.0
41.59	13.495	0.0
43.57	13.495	0.0
45.55	13.495	0.0
47.53	13.495	0.44698078365398364
49.51	13.495	0.0
51.49	13.495	3.5429690492595447
53.47	13.495	0.00016418335848998548
55.45	13.495	0.0
57.43	13.495	0.0
59.41	13.495	0.0
61.39	13.495	0.0
63.37	13.495	2.4980312782875314
65.35	13.495	5.2038652172214384e-5
67.33	13.495	0.0
69.31	13.495	0.0001470556975709885
71.29	13.495	0.0
73.27	13.495	9.15465164839127e-5
75.25	13.495	0.0
77.23	13.495	0.0001726384159234952
79.21	13.495	0.0
81.19	13.495	9.265777754011844e-5
83.17	13.495	3.3979308509633097
85.15	13.495	0.0
87.13	13.495	3.5276565660505
89.11	13.495	0.00011094751147421706
91.09	13.495	1.8526917817360398
93.07	13.495	1.6845935543196098
95.05	13.495	0.0
97.03	13.495	0.0
99.01	13.495	0.0
1.99	13.985	1.8810613822533377
3.97	13.985	0.00022352692293886426
5.95	13.985	2.0375887943814197
7.93	13.985	0.00011908186826096991
9.91	13.985	2.9126400110051502
11.89	13.985	1.7716374018051344
13.87	13.985	0.0
15.85	13.985	0.0
17.83	13.985	0.0
19.81	13.985	0.000307657613369979
21.79	13.985	0.0
23.77	13.985	0.0
25.75	13.985	0.0
27.73	13.985	0.0
29.71	13.985	0.00014411085851966947
31.69	13.985	4.530875638686526e-5
33.67	13.985	0.0
35.65	13.985	5.419804053327132e-5
37.63	13.985	0.0
39.61	13.985	0.0
41.59	13.985	0.0
43.57	13.985	2.5510898436735935e-5
45.55	13.985	0.0
47.53	13.985	1.3588749004231278
49.51	13.985	0.0
51.49	13.985	2.7712833038707996
53.47	13.985	0.0002017264842440583
55.45	13.985	0.0
57.43	13.985	3.629020153101983e-5
59.41	13.985	2.8671026315978812e-5
61.39	13.985	0.00014167372445729264
63.37	13.985	2.745623382196531
65.35	13.985	4.936844783733534e-7
67.33	13.985	3.824659285225546e-5
69.31	13.985	0.0
71.29	13.985	0.0001890434841638139
73.27	13.985	3.8128474149436624e-5
75.25	13.985	0.0
77.23	13.985	0.0
79.21	13.985	7.311666009434371e-5
81.19	13.985	0.0
83.17	13.985	2.4225864402151034
85.15	13.985	5.26992183681949e-5
87.13	13.985	3.5466904157835772
89.11	13.985	0.0
91.09	13.985	2.5094717193925353
93.07	13.985	3.022001119085018
95.05	13.985	0.0
97.03	13.985	0.00017196903236202312
99.01	13.985	8.549682769066287e-5
1.99	14.475	0.0
3.97	14.475	7.454962696335384e-5
5.95	14.475	0.0
7.93	14.475	0.00014734572036932846
9.91	14.475	0.0
11.89	14.475	0.0
13.87	14.475	7.946231276881372e-5
15.85	14.475	2.6612367693684664
17.83	14.475	0.0001537923627293438
19.81	14.475	1.8901591274064693
21.79	14.475	0.00017031430555997535
23.77	14.475	2.000722558608399
25.75	14.475	6.454011619171797e-5
27.73	14.475	0.0
29.71	14.475	0.00016011769939697776
31.69	14.475	1.4565910603000394
33.67	14.475	0.0
35.65	14.475	0.0
37.63	14.475	0.0
39.61	14.475	2.1645767724005056
41.59	14.475	0.0
43.57	14.475	0.0
45.55	14.475	2.4872450409676104e-5
47.53	14.475	4.1004061196355745e-5
49.51	14.475	1.6009639771678938
51.49	14.475	0.0002587165065177195
53.47	14.475	0.00015446633473284354
55.45	14.475	1.7065889368763472
57.43	14.475	3.1445702073611357
59.41	14.475	1.5468164736559826
61.39	14.475	0.0
63.37	14.475	0.0
65.35	14.475	0.0
67.33	14.475	2.2806962385476834e-5
69.31	14.475	0.0
71.29	14.475	1.7949704730999965
73.27	14.475	0.0
75.25	14.475	3.4615820659209466e-5
77.23	14.475	3.4275996218178193
79.21	14.475	0.0
81.19	14.475	0.0
83.17	14.475	0.00012178495763076318
85.15	14.475	1.7114774812720606
87.13	14.475	0.0
89.11	14.475	0.0
91.09	14.475	0.00012751226610740207
93.07	14.475	0.0
95.05	14.475	0.00010368510940766451
97.03	14.475	0.0002654004048544336
99.01	14.475	3.116116337248025
1.99	14.965	0.0
3.97	14.965	2.017606160643312
5.95	14.965	4.913891792977394e-5
7.93	14.965	0.0
9.91	14.965	0.00013520317262300072
11.89	14.965	3.724055088554505e-5
13.87	14.965	0.00011194281732023258
15.85	14.965	0.0
17.83	14.965	3.3999413800563696
19.81	14.965	0.0
21.79	14.965	2.655952298775624
23.77	14.965	0.00023747153386641126
25.75	14.965	0.0
27.73	14.965	0.0
29.71	14.965	2.4242679108993905
31.69	14.965	0.0
33.67	14.965	0.0
35.65	14.965	0.0002002782167513025
37.63	14.965	3.1576639298335445e-5
39.61	14.965	0.0
41.59	14.965	0.00013582652322236005
43.57	14.965	1.9074702928413936
45.55	14.965	2.835171799811094
47.53	14.965	0.00022980230648303278
49.51	14.965	1.835789776072874e-5
51.49	14.965	0.00010630991168135961
53.47	14.965	0.00010973779022163987
55.45	14.965	0.0
57.43	14.965	0.00016498262014522742
59.41	14.965	0.0
61.39	14.965	2.459782348197823
63.37	14.965	0.00022582436377799388
65.35	14.965	0.0
67.33	14.965	7.331979558727125e-5
69.31	14.965	2.1441552402468984
71.29	14.965	8.727043196304381e-5
73.27	14.965	3.332928738942319
75.25	14.965	5.0584887770274966e-5
77.23	14.965	2.6909926425056213e-5
79.21	14.965	0.0
81.19	14.965	0.0
83.17	14.965	0.00012179915123024915
85.15	14.965	0.0
87.13	14.965	0.0
89.11	14.965	0.24033532046894202
91.09	14.965	7.824424871630789e-5
93.07	14.965	2.913746650748018e-5
95.05	14.965	0.0
97.03	14.965	9.777638181463902e-5
99.01	14.965	0.00023262010636386453
1.99	15.455	0.0
3.97	15.455	2.7220992435927744
5.95	15.455	0.0
7.93	15.455	0.00029059290060159346
9.91	15.455	0.0002912452837485265
11.89	15.455	0.00019058411107859076
13.87	15.455	2.3793844554567832e-5
15.85	15.455	0.00010963928331791311
17.83	15.455	2.854283739800833
19.81	15.455	0.0
21.79	15.455	2.391109597932464
23.77	15.455	6.40749929001078e-5
25.75	15.455	0.0
27.73	15.455	2.394482660692222e-5
29.71	15.455	2.1253288465579137
31.69	15.455	0.00013391899781322578
33.67	15.455	5.310072407112438e-5
35.65	15.455	0.0
37.63	15.455	0.0
39.61	15.455	0.0
41.59	15.455	0.0
43.57	15.455	2.0396192663725126
45.55	15.455	4.063856395138073
47.53	15.455	6.453029393658949e-5
49.51	15.455	0.00019131185066366264
51.49	15.455	0.0
53.47	15.455	0.0
55.45	15.455	6.909653073933762e-6
57.43	15.455	3.5551898865957204e-5
59.41	15.455	0.0
61.39	15.455	2.388908870733449
63.37	15.455	4.192691281721762e-5
65.35	15.455	0.0
67.33	15.455	6.834085333590294e-5
69.31	15.455	2.128134712214181
71.29	15.455	0.00012374485496362747
73.27	15.455	2.278896258765698
75.25	15.455	5.05303172113888e-5
77.23	15.455	2.427032151694475e-5
79.21	15.455	7.769722129560395e-5
81.19	15.455	2.859814331714063e-5
83.17	15.455	0.0
85.15	15.455	0.0
87.13	15.455	5.7725408987752635e-5
89.11	15.455	0.08134005303969793
91.09	15.455	0.0
93.07	15.455	0.0
95.05	15.455	7.552234850821603e-5
97.03	15.455	0.00023241296654870932
99.01	15.455	0.0
1.99	15.945	0.00020123667533224055
3.97	15.945	0.00023732409818439922
5.95	15.945	0.00019331685700868273
7.93	15.945	0.00010125224014151381
9.91	15.945	0.0
11.89	15.945	0.0
13.87	15.945	0.0
15.85	15.945	0.0
17.83	15.945	0.0
19.81	15.945	0.00018627364694131805
21.79	15.945	5.3419229646357436e-5
23.77	15.945	7.835634959352899e-5
25.75	15.945	0.8792214742823489
27.73	15.945	1.7791838161399844
29.71	15.945	0.0
31.69	15.945	0.0
33.67	15.945	0.00012233963578935815
35.65	15.945	4.308840791855598e-6
37.63	15.945	0.0
39.61	15.945	0.0001460504313647014
41.59	15.945	0.7223562337609475
43.57	15.945	3.944841588393242e-5
45.55	15.945	0.0
47.53	15.945	0.00018259878297088313
49.51	15.945	7.990060988647045e-5
51.49	15.945	0.0
53.47	15.945	3.712242124295722
55.45	15.945	0.00017301154506117525
57.43	15.945	0.0
59.41	15.945	0.0
61.39	15.945	0.0
63.37	15.945	0.00010943613827491284
65.35	15.945	2.3137116481509836
67.33	15.945	0.0
69.31	15.945	0.0
71.29	15.945	1.6659283859650508e-5
73.27	15.945	5.262543091878646e-5
75.25	15.945	2.3984520307858626
77.23	15.945	0.0
79.21	15.945	2.098689928987547
81.19	15.945	0.0
83.17	15.945	6.0846785124595254e-5
85.15	15.945	0.0001126909926535325
87.13	15.945	0.0
89.11	15.945	0.0
91.09	15.945	0.0
93.07	15.945	0.00020175417127296516
95.05	15.945	0.00011215501376358824
97.03	15.945	0.0
99.01	15.945	6.951213261919555e-5
1.99	16.435	2.4935686537660015e-5
3.97	16.435	0.0
5.95	16.435	0.0001128148719126153
7.93	16.435	2.277853234402399
9.91	16.435	0.00010328359150087829
11.89	16.435	0.0
13.87	16.435	2.7149632716407623
15.85	16.435	6.685969143715575e-5
17.83	16.435	0.0
19.81	16.435	4.047897155613698e-5
21.79	16.435	0.0
23.77	16.435	0.0002006540151887262
25.75	16.435	0.0
27.73	16.435	0.0001933385207491039
29.71	16.435	0.0
31.69	16.435	4.5069446482829005e-5
33.67	16.435	3.4112579504227956
35.65	16.435	0.0
37.63	16.435	1.0086320641500195
39.61	16.435	0.0
41.59	16.435	0.0
43.57	16.435	0.00020390953346696822
45.55	16.435	0.0001184880254972646
47.53	16.435	0.0
49.51	16.435	0.0
51.49	16.435	0.0
53.47	16.435	0.0
55.45	16.435	0.00019125637707327769
57.43	16.435	0.0
59.41	16.435	0.0
61.39	16.435	0.0
63.37	16.435	0.0
65.35	16.435	0.00022177642436375963
67.33	16.435	2.987586730355704
69.31	16.435	0.00011020684256104796
71.29	16.435	0.00020966189249766077
73.27	16.435	6.882360844185933e-5
75.25	16.435	0.0
77.23	16.435	0.0
79.21	16.435	4.388803912139864e-5
81.19	16.435	2.6065991358367135
83.17	16.435	1.2810925974792498e-5
85.15	16.435	0.0
87.13	16.435	7.39639816991367e-5
89.11	16.435	3.1991406124398216e-5
91.09	16.435	3.759346740587819e-5
93.07	16.435	1.5315568075937905e-5
95.05	16.435	2.0928445923186
97.03	16.435	1.5888868132374987
99.01	16.435	5.6995063534734927e-5
1.99	16.925	0.0
3.97	16.925	7.804135040141079e-5
5.95	16.925	0.00010717606929093642
7.93	16.925	0.0
9.91	16.925	0.0001572146016203951
11.89	16.925	0.0
13.87	16.925	0.0001817805894679714
15.85	16.925	0.0
17.83	16.925	3.416494101922757e-5
19.81	16.925	0.000251478097728104
21.79	16.925	0.0002659718130726288
23.77	16.925	0.0
25.75	16.925	1.542440034179652
27.73	16.925	1.6012073580135244
29.71	16.925	0.00016007884687671664
31.69	16.925	9.075925083824064e-5
33.67	16.925	6.536604073482264e-5
35.65	16.925	0.0
37.63	16.925	0.0
39.61	16.925	7.592897813619215e-5
41.59	16.925	0.08514402556192069
43.57	16.925	0.0
45.55	16.925	0.0
47.53	16.925	9.378255543289089e-6
49.51	16.925	0.00010190473331532462
51.49	16.925	5.500298877123263e-5
53.47	16.925	3.12921281868344
55.45	16.925	5.212414591004744e-6
57.43	16.925	0.00016646509814216185
59.41	16.925	0.00011360248834436782
61.39	16.925	7.516814288229674e-6
63.37	16.925	0.0
65.35	16.925	2.9884170469930127
67.33	16.925	5.431057049042074e-5
69.31	16.925	0.00011474228766020254
71.29	16.925	9.922015009586234e-5
73.27	16.925	0.0
75.25	16.925	3.5024707312986827
77.23	16.925	0.0
79.21	16.925	1.5904704810696573
81.19	16.925	4.9184318691103945e-5
83.17	16.925	0.00013491529749022458
85.15	16.925	0.0
87.13	16.925	0.0
89.11	16.925	0.00011474429368459459
91.09	16.925	0.00016177161419931639
93.07	16.925	0.0
95.05	16.925	5.5089655326940093e-5
97.03	16.925	0.0
99.01	16.925	0.0
1.99	17.415	0.0
3.97	17.415	2.9229040196366
5.95	17.415	0.0
7.93	17.415	2.328484895836699e-5
9.91	17.415	5.197762033968111e-5
11.89	17.415	7.664515918864655e-5
13.87	17.415	1.9830209255044947e-5
15.85	17.415	0.0
17.83	17.415	3.004288891731649
19.81	17.415	4.331365855703304e-5
21.79	17.415	1.9995417491145284
23.77	17.415	0.0
25.75	17.415	0.0
27.73	17.415	5.656634092715418e-6
29.71	17.415	2.4474604855510425
31.69	17.415	1.5370571824645618e-5
33.67	17.415	0.0001326804632014004
35.65	17.415	0.00012644522860991844
37.63	17.415	0.0
39.61	17.415	0.0
41.59	17.415	0.0
43.57	17.415	2.4659392052311073
45.55	17.415	2.4145418610890395
47.53	17.415	0.0
49.51	17.415	4.9032543820264625e-5
51.49	17.415	0.0
53.47	17.415	6.0849765701499384e-5
55.45	17.415	0.00021023049533907618
57.43	17.415	0.0
59.41	17.415	0.0
61.39	17.415	2.472163289990779
63.37	17.415	0.0
65.35	17.415	4.2438223524470176e-5
67.33	17.415	4.590026102900002e-5
69.31	17.415	1.0915271896100556
71.29	17.415	0.0
73.27	17.415	3.39054583817529
75.25	17.415	0.0
77.23	17.415	0.0
79.21	17.415	3.2785684088622316e-5
81.19	17.415	0.00010614593865507596
83.17	17.415	9.307817483664858e-5
85.15	17.415	0.00019323015327926465
87.13	17.415	0.0
89.11	17.415	0.8364470370621251
91.09	17.415	0.00012113892716502064
93.07	17.415	0.0
95.05	17.415	6.058656390570036e-6
97.03	17.415	0.000152311473650824
99.01	17.415	0.0003084792743001043
1.99	17.905	2.311997676630347
3.97	17.905	0.00011234301985755521
5.95	17.905	1.6953957623376916
7.93	17.905	0.0002435030830326502
9.91	17.905	3.4971767739712947
11.89	17.905	2.5303078194303126
13.87	17.905	0.0
15.85	17.905	0.0
17.83	17.905	0.0
19.81	17.905	0.0
21.79	17.905	0.0
23.77	17.905	0.0
25.75	17.905	0.0
27.73	17.905	8.689421329404589e-5
29.71	17.905	0.00014794688647190568
31.69	17.905	0.00018837812007523258
33.67	17.905	4.169780058319985e-5
35.65	17.905	6.32525221630794e-6
37.63	17.905	0.0002531893266660285
39.61	17.905	0.00017339538327879508
41.59	17.905	9.487643946318515e-5
43.57	17.905	2.5264717095479694e-5
45.55	17.905	0.0
47.53	17.905	0.0
49.51	17.905	0.0
51.49	17.905	3.649868724001981
53.47	17.905	7.673244202458799e-5
55.45	17.905	0.0
57.43	17.905	7.140507362830232e-6
59.41	17.905	0.0
61.39	17.905	0.00017906619502572332
63.37	17.905	3.162919128157769
65.35	17.905	2.4855547369293146e-5
67.33	17.905	0.0
69.31	17.905	0.00015702010425609276
71.29	17.905	5.512176484632535e-5
73.27	17.905	0.0
75.25	17.905	0.00011199769707534838
77.23	17.905	0.0
79.21	17.905	0.0
81.19	17.905	0.0
83.17	17.905	1.4697058591899004
85.15	17.905	0.0
87.13	17.905	4.10821287931709
89.11	17.905	0.0
91.09	17.905	2.365949960918011
93.07	17.905	2.495377532250153
95.05	17.905	0.0
97.03	17.905	0.0
99.01	17.905	0.0
1.99	18.395	2.404550107160846
3.97	18.395	0.0
5.95	18.395	1.3892221346852365
7.93	18.395	4.772108833265793e-5
9.91	18.395	2.2502978829008966
11.89	18.395	2.0097967571679543
13.87	18.395	0.0
15.85	18.395	0.0001132315112155674
17.83	18.395	0.00023234799587877524
19.81	18.395	0.0
21.79	18.395	0.0
23.77	18.395	2.3270733037632062e-5
25.75	18.395	0.0
27.73	18.395	0.0
29.71	18.395	0.0
31.69	18.395	0.0
33.67	18.395	0.0
35.65	18.395	4.5954726036003805e-6
37.63	18.395	0.0
39.61	18.395	0.0
41.59	18.395	0.0
43.57	18.395	0.0
45.55	18.395	7.608041005956467e-6
47.53	18.395	0.8713432464684453
49.51	18.395	0.0
51.49	18.395	2.7366877350454586
53.47	18.395	0.0
55.45	18.395	0.00011764691856190016
57.43	18.395	0.00020822763523324912
59.41	18.395	0.0
61.39	18.395	0.0
63.37	18.395	2.072168051948814
65.35	18.395	0.00022171617088360298
67.33	18.395	0.0
69.31	18.395	0.0001465747875748054
71.29	18.395	0.0
73.27	18.395	0.00020036253983286275
75.25	18.395	0.0
77.23	18.395	0.0
79.21	18.395	6.838515727974517e-5
81.19	18.395	4.055691775525855e-5
83.17	18.395	2.3142889176927417
85.15	18.395	0.0
87.13	18.395	2.0994390242038037
89.11	18.395	6.612611323984609e-5
91.09	18.395	2.0894111751419846
93.07	18.395	1.6058913501265861
95.05	18.395	1.5224799379953565e-5
97.03	18.395	0.0
99.01	18.395	0.0
1.99	18.885	5.775518477027575e-5
3.97	18.885	3.658590366474866
5.95	18.885	9.40981552908551e-5
7.93	18.885	1.2876396176463131e-5
9.91	18.885	0.00012825098298309035
11.89	18.885	5.093578002833102e-5
13.87	18.885	0.0
15.85	18.885	8.443071152141269e-5
17.83	18.885	3.4936979793202014
19.81	18.885	0.0
21.79	18.885	2.2136033723603545
23.77	18.885	0.00014456412775812536
25.75	18.885	7.928269911397977e-5
27.73	18.885	0.00026140753853800885
29.71	18.885	1.9058077646153766
31.69	18.885	0.0
33.67	18.885	0.0
35.65	18.885	3.963342826226058e-6
37.63	18.885	5.484868340794691e-5
39.61	18.885	3.775944722047834e-5
41.59	18.885	0.0
43.57	18.885	1.816450293167438
45.55	18.885	2.900599333676048
47.53	18.885	0.0
49.51	18.885	0.00023804418582224976
51.49	18.885	9.911693384138011e-5
53.47	18.885	0.0
55.45	18.885	0.00021139777106017236
57.43	18.885	0.0
59.41	18.885	0.0
61.39	18.885	1.1046865572450986
63.37	18.885	0.0
65.35	18.885	0.00010169341120822894
67.33	18.885	7.963573077992342e-5
69.31	18.885	2.335052108785236
71.29	18.885	0.00015456232635541824
73.27	18.885	3.3560924315143854
75.25	18.885	0.00011380598981750564
77.23	18.885	0.0
79.21	18.885	2.805139883701778e-6
81.19	18.885	8.745278012502524e-5
83.17	18.885	0.0
85.15	18.885	0.0
87.13	18.885	0.000186703949628163
89.11	18.885	1.688726932698136
91.09	18.885	0.0
93.07	18.885	9.109474234478098e-5
95.05	18.885	0.0
97.03	18.885	0.0
99.01	18.885	0.0002903286313470116
1.99	19.375	0.00015586253878056668
3.97	19.375	0.0
5.95	19.375	0.00011543052899815592
7.93	19.375	5.118543937630422e-5
9.91	19.375	0.0
11.89	19.375	0.0
13.87	19.375	9.009627237463847e-5
15.85	19.375	2.4566673247187696e-5
17.83	19.375	0.0
19.81	19.375	0.0
21.79	19.375	0.0
23.77	19.375	9.89618487050317e-5
25.75	19.375	0.3681805001950468
27.73	19.375	0.5353242165055581
29.71	19.375	0.00011658071306012303
31.69	19.375	5.1592631218152796e-5
33.67	19.375	0.0
35.65	19.375	7.766960347960845e-5
37.63	19.375	0.0
39.61	19.375	0.0
41.59	19.375	1.0165607298478139
43.57	19.375	0.0
45.55	19.375	0.0
47.53	19.375	9.460954888381386e-5
49.51	19.375	0.00015225153887619383
51.49	19.375	6.442872585134889e-5
53.47	19.375	2.829585560307505
55.45	19.375	8.493452983247138e-5
57.43	19.375	0.0
59.41	19.375	0.0
61.39	19.375	4.6534011375437835e-5
63.37	19.375	0.0001775091235288442
65.35	19.375	2.774072113434649
67.33	19.375	0.0
69.31	19.375	7.157981153211884e-5
71.29	19.375	0.0
73.27	19.375	0.0
75.25	19.375	3.6837257746778973
77.23	19.375	0.0
79.21	19.375	2.304667750338572
81.19	19.375	0.0
83.17	19.375	9.286622362590896e-5
85.15	19.375	0.0
87.13	19.375	0.0003457028965387465
89.11	19.375	9.92976325240314e-6
91.09	19.375	0.00010202674991838942
93.07	19.375	0.0
95.05	19.375	0.0
97.03	19.375	0.00016826724543878002
99.01	19.375	0.0
1.99	19.865	1.6492437590955504
3.97	19.865	0.0
5.95	19.865	2.3878237788813363
7.93	19.865	5.3602886646786305e-5
9.91	19.865	3.2818417080751274
11.89	19.865	1.5573725441650113
13.87	19.865	0.0
15.85	19.865	0.0
17.83	19.865	0.0
19.81	19.865	0.0
21.79	19.865	5.838157932103654e-5
23.77	19.865	0.0
25.75	19.865	0.0
27.73	19.865	0.0001558977405359736
29.71	19.865	0.0
31.69	19.865	0.0
33.67	19.865	4.147323362411606e-5
35.65	19.865	8.514119836833223e-5
37.63	19.865	0.0
39.61	19.865	0.0001596557951118344
41.59	19.865	9.058586208181891e-5
43.57	19.865	6.547714348738111e-5
45.55	19.865	1.8359048071629107e-5
47.53	19.865	1.6202378187824424
49.51	19.865	0.0
51.49	19.865	2.530347178079581
53.47	19.865	2.9972067895467528e-5
55.45	19.865	5.159328706655941e-5
57.43	19.865	0.0002057561078792498
59.41	19.865	0.00020116279142707227
61.39	19.865	0.00017256449796651605
63.37	19.865	4.331787909696576
65.35	19.865	0.0
67.33	19.865	0.0
69.31	19.865	0.0
71.29	19.865	6.71121378554778e-5
73.27	19.865	6.980037783701442e-5
75.25	19.865	0.00012841530308074987
77.23	19.865	2.0133837860003337e-5
79.21	19.865	0.0
81.19	19.865	8.793235460383319e-5
83.17	19.865	2.3379519884820046
85.15	19.865	0.0
87.13	19.865	3.0675735224680385
89.11	19.865	3.663489068980187e-5
91.09	19.865	2.176262425506895
93.07	19.865	1.8237871948413522
95.05	19.865	0.0
97.03	19.865	0.00017631327943229744
99.01	19.865	0.0
1.99	20.355	0.0
3.97	20.355	2.4542576485354037
5.95	20.355	0.00027072306451463496
7.93	20.355	9.834696582984833e-5
9.91	20.355	7.868838857106748e-5
11.89	20.355	0.0
13.87	20.355	8.630060869901221e-5
15.85	20.355	2.100582372389477e-5
17.83	20.355	2.2509448061489246
19.81	20.355	0.0
21.79	20.355	3.281288775890567
23.77	20.355	0.0
25.75	20.355	8.266122898662767e-5
27.73	20.355	5.956126081554404e-5
29.71	20.355	1.5401292364899932
31.69	20.355	0.0
33.67	20.355	0.0
35.65	20.355	0.0
37.63	20.355	0.0
39.61	20.355	0.00011854822829422751
41.59	20.355	0.0
43.57	20.355	1.9221229025829263
45.55	20.355	2.7388758068732892
47.53	20.355	6.0481906206805355e-5
49.51	20.355	2.0933582128582406e-5
51.49	20.355	0.00010413838959066542
53.47	20.355	0.0
55.45	20.355	0.0
57.43	20.355	0.0
59.41	20.355	0.0001904132482095463
61.39	20.355	1.7718659390241949
63.37	20.355	0.00011959244709482503
65.35	20.355	0.0
67.33	20.355	0.0
69.31	20.355	1.6015017242709904
71.29	20.355	0.0
73.27	20.355	2.048304552085349
75.25	20.355	0.0
77.23	20.355	0.0
79.21	20.355	0.0
81.19	20.355	9.608820637923462e-5
83.17	20.355	0.0
85.15	20.355	0.0
87.13	20.355	0.00010326788853542209
89.11	20.355	1.256328327546775
91.09	20.355	0.00011791903989957868
93.07	20.355	0.0
95.05	20.355	1.0589511972676715e-5
97.03	20.355	3.709694980026942e-5
99.01	20.355	9.600612581901808e-5
1.99	20.845	0.00013548812984757742
3.97	20.845	0.00010955229642244814
5.95	20.845	0.00029064848006350947
7.93	20.845	0.0
9.91	20.845	6.699714333857474e-5
11.89	20.845	0.0
13.87	20.845	0.0001361221270166005
15.85	20.845	2.4614155806108196
17.83	20.845	6.7621501043844e-6
19.81	20.845	0.9763703341375161
21.79	20.845	0.0
23.77	20.845	1.626673383943834
25.75	20.845	0.0
27.73	20.845	2.0289245715129028e-5
29.71	20.845	4.31837169010188e-6
31.69	20.845	1.456445117572839
33.67	20.845	0.00015669041382876498
35.65	20.845	0.8933621322796623
37.63	20.845	0.0
39.61	20.845	1.703013653316298
41.59	20.845	0.0
43.57	20.845	7.404995646584355e-5
45.55	20.845	7.242340842852122e-5
47.53	20.845	4.966872250720341e-5
49.51	20.845	2.322917881528774
51.49	20.845	7.917144196735007e-5
53.47	20.845	0.0
55.45	20.845	1.7291728318667068
57.43	20.845	3.0712083353487967
59.41	20.845	1.3513939301927578
61.39	20.845	0.0
63.37	20.845	0.0
65.35	20.845	0.0
67.33	20.845	0.0
69.31	20.845	5.3587280910151924e-5
71.29	20.845	0.5211850483805667
73.27	20.845	0.0
75.25	20.845	0.0
77.23	20.845	3.778410198830315
79.21	20.845	2.8253285302302543e-6
81.19	20.845	0.0
83.17	20.845	0.0
85.15	20.845	0.6238015325970088
87.13	20.845	0.0
89.11	20.845	1.2257439515249004e-5
91.09	20.845	0.0
93.07	20.845	0.0001480618011826729
95.05	20.845	0.0
97.03	20.845	0.0002306017942917505
99.01	20.845	3.1185227830187507
1.99	21.335	0.0
3.97	21.335	3.165863670596123
5.95	21.335	0.00011453630033221601
7.93	21.335	4.889096657081764e-5
9.91	21.335	0.0
11.89	21.335	6.13393845589056e-5
13.87	21.335	1.5234101961037214e-5
15.85	21.335	7.553276478807066e-5
17.83	21.335	3.84974935813627
19.81	21.335	5.1894853227923056e-5
21.79	21.335	1.5274414488075072
23.77	21.335	0.0
25.75	21.335	2.1569370951534423e-5
27.73	21.335	5.195453286443929e-5
29.71	21.335	1.8160046504298784
31.69	21.335	1.545037005244273e-5
33.67	21.335	0.0
35.65	21.335	0.0
37.63	21.335	7.00440209882007e-5
39.61	21.335	0.0
41.59	21.335	0.00018811999847373167
43.57	21.335	2.2273260557372994
45.55	21.335	1.8628029967193367
47.53	21.335	0.0
49.51	21.335	1.420085509764999e-5
51.49	21.335	0.0
53.47	21.335	0.0
55.45	21.335	0.0
57.43	21.335	7.265101281903722e-5
59.41	21.335	0.0
61.39	21.335	2.039751844639239
63.37	21.335	0.0
65.35	21.335	8.128737842574976e-6
67.33	21.335	0.0
69.31	21.335	1.4456740228353737
71.29	21.335	0.0
73.27	21.335	1.9668794807316412
75.25	21.335	0.00018359677057583397
77.23	21.335	0.0
79.21	21.335	0.0
81.19	21.335	0.0
83.17	21.335	3.535901730287252e-5
85.15	21.335	1.2220295531158402e-5
87.13	21.335	0.0
89.11	21.335	0.7280600433277429
91.09	21.335	0.0
93.07	21.335	0.00010625382305629207
95.05	21.335	0.00023775429605275448
97.03	21.335	2.4523374844343515e-5
99.01	21.335	0.0
1.99	21.825	0.0
3.97	21.825	8.893161311786998e-5
5.95	21.825	8.8705041429571e-5
7.93	21.825	0.0
9.91	21.825	0.0
11.89	21.825	0.0
13.87	21.825	6.208456442583038e-5
15.85	21.825	1.8542562599410268
17.83	21.825	0.0
19.81	21.825	1.109645321405491
21.79	21.825	0.0001468863419173617
23.77	21.825	2.495243668419196
25.75	21.825	0.00019942883522149196
27.73	21.825	0.0
29.71	21.825	0.00014204015902075288
31.69	21.825	2.4867101682182966
33.67	21.825	3.2574968647733174e-5
35.65	21.825	0.8305016493144664
37.63	21.825	4.5204113909654146e-5
39.61	21.825	2.4503548273063633
41.59	21.825	0.0003210382470492032
43.57	21.825	2.800852104556413e-5
45.55	21.825	4.162246185166399e-5
47.53	21.825	0.0
49.51	21.825	1.7890379939370606
51.49	21.825	0.0
53.47	21.825	3.8443210764513235e-5
55.45	21.825	2.7641800947933532
57.43	21.825	2.922682479786855
59.41	21.825	1.4934213901024331
61.39	21.825	3.376369353589955e-5
63.37	21.825	0.0
65.35	21.825	0.0
67.33	21.825	0.0
69.31	21.825	0.00025894635006896684
71.29	21.825	0.4649215251281241
73.27	21.825	0.0
75.25	21.825	0.00013418640123854446
77.23	21.825	2.802247446171984
79.21	21.825	0.00012615753680509143
81.19	21.825	4.267429456259247e-5
83.17	21.825	0.0
85.15	21.825	0.7271806593529657
87.13	21.825	0.0
89.11	21.825	7.820946110336722e-5
91.09	21.825	0.0
93.07	21.825	0.0
95.05	21.825	0.00015635319612256494
97.03	21.825	0.0
99.01	21.825	3.0809747594980634
1.99	22.315	0.0
3.97	22.315	0.0001447828356746835
5.95	22.315	2.9552101081111954e-5
7.93	22.315	2.3467027153670204
9.91	22.315	1.218976597802428e-5
11.89	22.315	6.900826598933523e-5
13.87	22.315	2.061688827426565
15.85	22.315	5.1305482176338175e-5
17.83	22.315	2.4908290199984736e-5
19.81	22.315	0.0
21.79	22.315	2.6109674860547748e-5
23.77	22.315	4.3659596235682215e-5
25.75	22.315	0.0
27.73	22.315	0.0
29.71	22.315	0.0
31.69	22.315	0.0
33.67	22.315	2.403409216737708
35.65	22.315	0.00012990867402501246
37.63	22.315	0.855498455087153
39.61	22.315	0.000152010442167002
41.59	22.315	0.0
43.57	22.315	8.16133790315016e-5
45.55	22.315	2.4780254011314976e-5
47.53	22.315	0.0
49.51	22.315	0.0
51.49	22.315	0.0002246643920659257
53.47	22.315	0.0
55.45	22.315	0.00013167784691775787
57.43	22.315	0.0
59.41	22.315	7.890742953373685e-5
61.39	22.315	0.0
63.37	22.315	0.0
65.35	22.315	0.0
67.33	22.315	2.8988127192159516
69.31	22.315	0.0
71.29	22.315	0.0
73.27	22.315	0.0
75.25	22.315	3.052344234559791e-5
77.23	22.315	0.0
79.21	22.315	1.6161999621375827e-5
81.19	22.315	3.3434715016584864
83.17	22.315	0.0003218249774277836
85.15	22.315	0.0
87.13	22.315	8.046159483662023e-5
89.11	22.315	6.142581073629235e-5
91.09	22.315	0.0
93.07	22.315	4.678601697573381e-5
95.05	22.315	0.8853119779569192
97.03	22.315	1.2923496879728453
99.01	22.315	8.507718940856739e-5
1.99	22.805	2.339288511766803
3.97	22.805	4.028990124208797e-5
5.95	22.805	1.8674126228861594
7.93	22.805	0.0
9.91	22.805	2.7484274363384973
11.89	22.805	2.52847853343486
13.87	22.805	0.0
15.85	22.805	0.00016914291219133004
17.83	22.805	0.00023741738457261835
19.81	22.805	0.0
21.79	22.805	0.00015808168142809775
23.77	22.805	0.0
25.75	22.805	2.421906119131305e-5
27.73	22.805	2.2366257142718677e-5
29.71	22.805	0.0
31.69	22.805	0.00017594793571546483
33.67	22.805	0.0
35.65	22.805	0.0
37.63	22.805	4.08540112163051e-5
39.61	22.805	0.00012137020227205048
41.59	22.805	0.0
43.57	22.805	0.0
45.55	22.805	0.0
47.53	22.805	1.012923015060965
49.51	22.805	9.838133517376069e-5
51.49	22.805	2.955876466976108
53.47	22.805	0.0
55.45	22.805	0.0
57.43	22.805	0.00020457378020728592
59.41	22.805	0.0
61.39	22.805	0.0
63.37	22.805	2.884672286519532
65.35	22.805	0.0
67.33	22.805	0.0
69.31	22.805	0.0
71.29	22.805	0.0
73.27	22.805	0.0
75.25	22.805	0.0
77.23	22.805	0.0
79.21	22.805	0.0003601999037141309
81.19	22.805	0.0
83.17	22.805	2.730461330357875
85.15	22.805	2.811233472674525e-7
87.13	22.805	2.912172983572557
89.11	22.805	0.0
91.09	22.805	2.1506224768262516
93.07	22.805	2.4736044913553656
95.05	22.805	0.0
97.03	22.805	0.0
99.01	22.805	2.8861173380796215e-5
1.99	23.295	3.6726686062912095e-5
3.97	23.295	2.4052523828426935
5.95	23.295	0.0
7.93	23.295	5.096132211962991e-5
9.91	23.295	0.0
11.89	23.295	0.0
13.87	23.295	0.0
15.85	23.295	0.0
17.83	23.295	3.2489881126840916
19.81	23.295	0.0002540052605841727
21.79	23.295	3.089798437493528
23.77	23.295	0.0
25.75	23.295	7.675125658521644e-5
27.73	23.295	9.256760727820955e-5
29.71	23.295	2.337956197999308
31.69	23.295	0.00021559280160092758
33.67	23.295	2.4366609797413133e-5
35.65	23.295	0.0
37.63	23.295	5.124926215924722e-5
39.61	23.295	0.0
41.59	23.295	0.0
43.57	23.295	2.11673059678392
45.55	23.295	1.6811744574921734
47.53	23.295	0.0
49.51	23.295	0.0
51.49	23.295	0.0
53.47	23.295	0.00012510343868106158
55.45	23.295	0.0
57.43	23.295	3.884986170811677e-5
59.41	23.295	0.0
61.39	23.295	2.6745631283063105
63.37	23.295	1.3259324684647518e-5
65.35	23.295	0.00016938230222415712
67.33	23.295	0.0
69.31	23.295	2.022947635858708
71.29	23.295	5.921505153014924e-5
73.27	23.295	2.4485631014795026
75.25	23.295	1.4296053180838424e-5
77.23	23.295	0.0
79.21	23.295	0.0
81.19	23.295	0.0
83.17	23.295	0.0
85.15	23.295	0.0
87.13	23.295	0.0
89.11	23.295	0.6246305257673833
91.09	23.295	1.5843027043959083e-5
93.07	23.295	0.0
95.05	23.295	0.00026468730255825975
97.03	23.295	0.0
99.01	23.295	0.00011330026368674642
1.99	23.785	2.16093429749351e-5
3.97	23.785	3.6330546128840084
5.95	23.785	0.0
7.93	23.785	0.0
9.91	23.785	0.0
11.89	23.785	1.1134228772534547e-5
13.87	23.785	0.00020947153418877026
15.85	23.785	0.0001610819503994188
17.83	23.785	3.598768427402742
19.81	23.785	0.0
21.79	23.785	2.1674819067297273
23.77	23.785	5.357857686228649e-6
25.75	23.785	7.374089565297226e-5
27.73	23.785	6.401997678945253e-5
29.71	23.785	2.1978886737218373
31.69	23.785	0.0
33.67	23.785	0.0
35.65	23.785	0.0
37.63	23.785	0.0
39.61	23.785	0.0
41.59	23.785	0.0
43.57	23.785	1.8092419244698166
45.55	23.785	3.430010894005946
47.53	23.785	4.470256901070319e-5
49.51	23.785	0.0
51.49	23.785	0.0001162576590007494
53.47	23.785	0.0
55.45	23.785	8.680836135080895e-5
57.43	23.785	0.0
59.41	23.785	0.0002322562539433777
61.39	23.785	3.2839296142916248
63.37	23.785	2.3186686624556753e-5
65.35	23.785	2.4973697238781403e-5
67.33	23.785	9.302845752232308e-5
69.31	23.785	2.352174357241031
71.29	23.785	0.0003466443041104637
73.27	23.785	3.3955992465843616
75.25	23.785	0.0
77.23	23.785	0.0
79.21	23.785	0.0
81.19	23.785	0.0
83.17	23.785	9.651259531387078e-5
85.15	23.785	0.0
87.13	23.785	0.0
89.11	23.785	0.8344756932094819
91.09	23.785	0.0
93.07	23.785	7.026518878160919e-5
95.05	23.785	2.7120000752022486e-5
97.03	23.785	0.00010087999998349187
99.01	23.785	0.0
1.99	24.275	3.412479877436537e-5
3.97	24.275	3.533411133552257
5.95	24.275	9.660207123399235e-5
7.93	24.275	4.559161693281185e-5
9.91	24.275	2.1449730390214975e-5
11.89	24.275	5.250399860132876e-5
13.87	24.275	0.0
15.85	24.275	0.0
17.83	24.275	2.4075371738307836
19.81	24.275	2.6369989512978918e-5
21.79	24.275	2.474848434723901
23.77	24.275	0.0
25.75	24.275	0.0
27.73	24.275	0.0
29.71	24.275	1.5348758361839487
31.69	24.275	0.0
33.67	24.275	0.0
35.65	24.275	6.698230465807941e-6
37.63	24.275	8.293090414372813e-5
39.61	24.275	0.0
41.59	24.275	0.0
43.57	24.275	1.5810915414057891
45.55	24.275	3.8795156517656153
47.53	24.275	0.00020490226491113285
49.51	24.275	4.662073213733668e-5
51.49	24.275	0.0001342290885981005
53.47	24.275	0.0
55.45	24.275	5.36976085757081e-5
57.43	24.275	0.0
59.41	24.275	0.0
61.39	24.275	2.137866111961259
63.37	24.275	0.0
65.35	24.275	0.0
67.33	24.275	0.00019701816482658085
69.31	24.275	2.4755939383142516
71.29	24.275	0.000191786876662779
73.27	24.275	3.6183509066492148
75.25	24.275	0.0
77.23	24.275	0.0
79.21	24.275	6.446164059246543e-5
81.19	24.275	0.00017889004291210737
83.17	24.275	3.371588714030457e-5
85.15	24.275	3.6666152846679125e-5
87.13	24.275	9.818628921723452e-5
89.11	24.275	0.9556689976455426
91.09	24.275	0.00013911030508340715
93.07	24.275	0.0
95.05	24.275	9.230308925458224e-5
97.03	24.275	5.418607085847547e-5
99.01	24.275	0.00021329580449617964
1.99	24.765	0.0
3.97	24.765	0.000171927908390055
5.95	24.765	3.3214509317454365e-5
7.93	24.765	0.0001534312203363986
9.91	24.765	0.0
11.89	24.765	0.0
13.87	24.765	0.0
15.85	24.765	9.481411777111272e-5
17.83	24.765	0.0
19.81	24.765	0.0
21.79	24.765	0.0
23.77	24.765	1.760672230839405e-5
25.75	24.765	1.2325101751950434
27.73	24.765	1.316473849897711
29.71	24.765	6.365234134242044e-5
31.69	24.765	5.2656405052083134e-5
33.67	24.765	0.0
35.65	24.765	0.00015560065583453697
37.63	24.765	0.0
39.61	24.765	0.0
41.59	24.765	0.4464446866387798
43.57	24.765	0.00012894438203327012
45.55	24.765	0.0001605360776240621
47.53	24.765	8.992689794662272e-5
49.51	24.765	0.0
51.49	24.765	0.0
53.47	24.765	1.9740103309160675
55.45	24.765	3.8588138182685384e-5
57.43	24.765	0.0
59.41	24.765	8.398456457420893e-5
61.39	24.765	0.0
63.37	24.765	0.0
65.35	24.765	3.2865530089874473
67.33	24.765	0.0
69.31	24.765	0.0
71.29	24.765	0.00014728216255209192
73.27	24.765	0.0
75.25	24.765	3.764726301749485
77.23	24.765	4.344864535404084e-5
79.21	24.765	1.6274875680925773
81.19	24.765	0.00019427874261025284
83.17	24.765	0.0002782058467903317
85.15	24.765	0.0
87.13	24.765	0.0
89.11	24.765	0.00038743595613845123
91.09	24.765	0.0001899485175549693
93.07	24.765	0.0
95.05	24.765	9.426011215181329e-5
97.03	24.765	0.00014494741395424827
99.01	24.765	0.0
1.99	25.255	0.00016440365729532755
3.97	25.255	0.00017622493438676352
5.95	25.255	4.4432013170736224e-7
7.93	25.255	0.0
9.91	25.255	0.00010248667051655383
11.89	25.255	2.287681582059415e-6
13.87	25.255	0.0
15.85	25.255	0.0
17.83	25.255	2.536136033035449e-5
19.81	25.255	0.0
21.79	25.255	0.0
23.77	25.255	1.186840363263352e-5
25.75	25.255	0.46739052886828325
27.73	25.255	1.5040260362961027
29.71	25.255	0.0
31.69	25.255	3.705506904612827e-5
33.67	25.255	9.983172177103344e-5
35.65	25.255	0.0
37.63	25.255	0.0
39.61	25.255	8.867918450651193e-5
41.59	25.255	1.403235413682247
43.57	25.255	0.0
45.55	25.255	0.0
47.53	25.255	0.0
49.51	25.255	0.0
51.49	25.255	0.0
53.47	25.255	2.772402491047145
55.45	25.255	0.0001190327415517068
57.43	25.255	0.0
59.41	25.255	2.6447954361422303e-5
61.39	25.255	0.0
63.37	25.255	0.0
65.35	25.255	3.049652956157434
67.33	25.255	1.6310897315059012e-5
69.31	25.255	0.0
71.29	25.255	0.0
73.27	25.255	6.133218504893588e-6
75.25	25.255	2.0403499133056524
77.23	25.255	3.9423539578098726e-5
79.21	25.255	1.6570610789634224
81.19	25.255	0.0
83.17	25.255	0.00011797636283241545
85.15	25.255	0.0
87.13	25.255	0.00017209906344232365
89.11	25.255	9.454549194934278e-6
91.09	25.255	0.00011526003448477005
93.07	25.255	4.392412592619954e-6
95.05	25.255	0.0
97.03	25.255	0.0
99.01	25.255	0.0
1.99	25.745	8.34005535761421e-5
3.97	25.745	0.00010215583946901078
5.95	25.745	0.0
7.93	25.745	3.711435818055748
9.91	25.745	0.0
11.89	25.745	4.391407749256047e-6
13.87	25.745	3.0131697335268433
15.85	25.745	8.980981655597566e-6
17.83	25.745	0.00020859111658404013
19.81	25.745	7.02773924176981e-5
21.79	25.745	0.0
23.77	25.745	0.0
25.75	25.745	0.0
27.73	25.745	0.00015059240168728292
29.71	25.745	0.0
31.69	25.745	0.0
33.67	25.745	2.674745228734347
35.65	25.745	0.0
37.63	25.745	1.730173797410931
39.61	25.745	7.734872944904977e-5
41.59	25.745	0.0
43.57	25.745	0.00013781240898544785
45.55	25.745	0.0
47.53	25.745	0.0001457240001628185
49.51	25.745	0.0
51.49	25.745	0.0
53.47	25.745	0.0
55.45	25.745	0.0
57.43	25.745	4.896894374665807e-5
59.41	25.745	0.0
61.39	25.745	0.00023832631446613526
63.37	25.745	0.0001517923461315606
65.35	25.745	6.0155378100148436e-5
67.33	25.745	3.3459969785275336
69.31	25.745	9.405539906222919e-5
71.29	25.745	0.0
73.27	25.745	0.00015748435226020736
75.25	25.745	0.00010069557423541048
77.23	25.745	0.0
79.21	25.745	0.0
81.19	25.745	2.5722448615556743
83.17	25.745	0.0
85.15	25.745	0.00013701947206723534
87.13	25.745	4.0359824480838505e-5
89.11	25.745	0.0
91.09	25.745	0.0
93.07	25.745	9.787030787334793e-5
95.05	25.745	1.457929603038218
97.03	25.745	2.4875886962308176
99.01	25.745	0.0
1.99	26.235	3.0207623765498415
3.97	26.235	0.0
5.95	26.235	1.7440581936142783
7.93	26.235	0.0
9.91	26.235	3.225605597462901
11.89	26.235	1.6834433497687133
13.87	26.235	4.78752898020478e-5
15.85	26.235	8.073036944916423e-6
17.83	26.235	0.0
19.81	26.235	7.439296188021907e-5
21.79	26.235	0.00011897819229478387
23.77	26.235	0.0
25.75	26.235	0.0
27.73	26.235	0.00012871373127006254
29.71	26.235	6.412949648669388e-5
31.69	26.235	0.00020455042889455473
33.67	26.235	9.126757455740757e-5
35.65	26.235	0.0
37.63	26.235	0.0
39.61	26.235	8.283407407474008e-5
41.59	26.235	0.0
43.57	26.235	0.0
45.55	26.235	1.7001024654156933e-5
47.53	26.235	1.7653684394494928
49.51	26.235	0.0
51.49	26.235	3.21782751137197
53.47	26.235	8.143700154056374e-5
55.45	26.235	0.00013327680727538894
57.43	26.235	0.0002579026899206524
59.41	26.235	7.013073677925633e-5
61.39	26.235	0.0
63.37	26.235	4.072472154701909
65.35	26.235	0.00011454902033630869
67.33	26.235	0.0
69.31	26.235	0.0
71.29	26.235	1.4096822860993247e-5
73.27	26.235	0.00011242071139521147
75.25	26.235	0.0
77.23	26.235	0.0002695622519616976
79.21	26.235	0.0
81.19	26.235	0.0
83.17	26.235	1.3715427827110334
85.15	26.235	0.0
87.13	26.235	3.1272251282820194
89.11	26.235	9.678191213643222e-5
91.09	26.235	1.7960435913734885
93.07	26.235	1.9466354326311301
95.05	26.235	0.0001131501191718646
97.03	26.235	0.0
99.01	26.235	0.0
1.99	26.725	0.0
3.97	26.725	0.0
5.95	26.725	0.0
7.93	26.725	3.011539635936832
9.91	26.725	0.0
11.89	26.725	4.7386654429597254e-6
13.87	26.725	2.313961546008533
15.85	26.725	0.0001726415023408679
17.83	26.725	0.0
19.81	26.725	7.819272391234415e-6
21.79	26.725	0.0
23.77	26.725	6.65329539386011e-6
25.75	26.725	0.0
27.73	26.725	0.0
29.71	26.725	2.4888057649805675e-5
31.69	26.725	0.0
33.67	26.725	3.750420066986322
35.65	26.725	0.0001763482273119978
37.63	26.725	0.48332478402937673
39.61	26.725	0.0
41.59	26.725	0.0
43.57	26.725	1.648035900212942e-5
45.55	26.725	0.00015520621262984103
47.53	26.725	0.0
49.51	26.725	0.00013734055814880325
51.49	26.725	0.0
53.47	26.725	0.00011718788558392617
55.45	26.725	0.0
57.43	26.725	0.0
59.41	26.725	0.0
61.39	26.725	4.606814133290154e-5
63.37	26.725	7.582789401825591e-5
65.35	26.725	0.0
67.33	26.725	2.538651495350345
69.31	26.725	1.3084309927584428e-5
71.29	26.725	0.0
73.27	26.725	1.8694436814594862e-6
75.25	26.725	0.00011795686318858643
77.23	26.725	0.00012128882975920748
79.21	26.725	0.0
81.19	26.725	2.738222088238304
83.17	26.725	0.00020889197810797951
85.15	26.725	0.0
87.13	26.725	4.771572089786248e-5
89.11	26.725	0.0
91.09	26.725	0.0
93.07	26.725	0.0
95.05	26.725	2.201456874362759
97.03	26.725	1.595544587821148
99.01	26.725	0.0001358569437768688
1.99	27.215	1.929968764108017
3.97	27.215	0.00021138658966471255
5.95	27.215	2.173137328623525
7.93	27.215	0.0
9.91	27.215	2.79016288469997
11.89	27.215	2.176853665173207
13.87	27.215	0.0
15.85	27.215	5.840403541787055e-5
17.83	27.215	5.727167768964662e-7
19.81	27.215	0.0
21.79	27.215	0.00012585674533763748
23.77	27.215	7.986409623324213e-5
25.75	27.215	0.00016557647429693817
27.73	27.215	0.0
29.71	27.215	0.0
31.69	27.215	0.0
33.67	27.215	0.0
35.65	27.215	0.0
37.63	27.215	0.00018899784873800733
39.61	27.215	0.00014346052626444325
41.59	27.215	0.0
43.57	27.215	3.293331333647889e-5
45.55	27.215	0.000112456111984105
47.53	27.215	1.4641314301686672
49.51	27.215	0.0
51.49	27.215	3.426209743042091
53.47	27.215	3.155825990210909e-5
55.45	27.215	0.0
57.43	27.215	0.0
59.41	27.215	0.00011089801803973711
61.39	27.215	0.0
63.37	27.215	4.088229515534498
65.35	27.215	9.067370325773914e-5
67.33	27.215	0.0001378921884494958
69.31	27.215	0.0
71.29	27.215	0.0
73.27	27.215	0.0
75.25	27.215	9.709017357842502e-5
77.23	27.215	0.0
79.21	27.215	0.0
81.19	27.215	0.0
83.17	27.215	1.7626483350874564
85.15	27.215	3.123322265453273e-5
87.13	27.215	2.8510514473629978
89.11	27.215	0.0002221695288275592
91.09	27.215	2.468058564926248
93.07	27.215	2.0507640743362456
95.05	27.215	0.0
97.03	27.215	0.0
99.01	27.215	0.00029136013959903844
1.99	27.705	0.0
3.97	27.705	3.045908834450007
5.95	27.705	0.0
7.93	27.705	0.0
9.91	27.705	0.0
11.89	27.705	0.0
13.87	27.705	8.401701393211205e-5
15.85	27.705	0.0
17.83	27.705	2.84984164332789
19.81	27.705	0.0
21.79	27.705	2.0244126512184026
23.77	27.705	0.0
25.75	27.705	0.0
27.73	27.705	9.275684199459055e-5
29.71	27.705	3.2677114108607466
31.69	27.705	0.00026327784094025674
33.67	27.705	0.0
35.65	27.705	0.0
37.63	27.705	0.0
39.61	27.705	8.221052635982132e-5
41.59	27.705	1.0157578808587534e-5
43.57	27.705	1.289615562453023
45.55	27.705	3.0472267519869023
47.53	27.705	0.0
49.51	27.705	0.0
51.49	27.705	3.812238796038529e-5
53.47	27.705	0.00013126900837938816
55.45	27.705	0.0
57.43	27.705	3.608667994175078e-5
59.41	27.705	0.0
61.39	27.705	1.8916112465461974
63.37	27.705	0.0
65.35	27.705	9.870830730842247e-5
67.33	27.705	0.00016513367172251133
69.31	27.705	1.8570645787509907
71.29	27.705	0.0
73.27	27.705	3.276594182226439
75.25	27.705	0.00012036491115659492
77.23	27.705	0.0
79.21	27.705	0.0
81.19	27.705	0.00011186476070578924
83.17	27.705	9.182446181343255e-5
85.15	27.705	0.0002010691649800291
87.13	27.705	9.989246339681773e-5
89.11	27.705	0.8927759737040654
91.09	27.705	0.0
93.07	27.705	0.0
95.05	27.705	0.00012637389944087081
97.03	27.705	0.0
99.01	27.705	5.726311319281201e-5
1.99	28.195	0.0
3.97	28.195	0.0
5.95	28.195	0.00012748927439196415
7.93	28.195	3.253763584557208
9.91	28.195	0.0001268343574114199
11.89	28.195	0.0001975292711212681
13.87	28.195	2.8190575428799973
15.85	28.195	5.496976300154846e-5
17.83	28.195	8.59718507336817e-5
19.81	28.195	0.00013860480045151916
21.79	28.195	0.0
23.77	28.195	0.0
25.75	28.195	0.0
27.73	28.195	0.0
29.71	28.195	0.0
31.69	28.195	0.0
33.67	28.195	3.1635817879097705
35.65	28.195	0.0001541673414079497
37.63	28.195	1.318659436284402
39.61	28.195	0.00019344802859068853
41.59	28.195	1.9978978475725605e-5
43.57	28.195	1.313434039980996e-6
45.55	28.195	0.00021133078559251668
47.53	28.195	0.0
49.51	28.195	7.703199298070389e-5
51.49	28.195	0.0
53.47	28.195	8.490066986099163e-5
55.45	28.195	0.0
57.43	28.195	0.0
59.41	28.195	0.0001421932425069564
61.39	28.195	0.0
63.37	28.195	0.00011411553234040918
65.35	28.195	0.0
67.33	28.195	2.219530856386065
69.31	28.195	5.018965518981894e-5
71.29	28.195	0.0
73.27	28.195	7.9399627315759e-5
75.25	28.195	0.0
77.23	28.195	0.0
79.21	28.195	0.00021073324380076883
81.19	28.195	2.0140774917519506
83.17	28.195	0.0
85.15	28.195	4.745915278101929e-5
87.13	28.195	0.0
89.11	28.195	0.0
91.09	28.195	5.5690256531373845e-5
93.07	28.195	0.0
95.05	28.195	2.1784783584684098
97.03	28.195	1.2513774477717228
99.01	28.195	0.00019842761322632588
1.99	28.685	0.0001427106213482618
3.97	28.685	5.432782644475016e-5
5.95	28.685	0.0
7.93	28.685	5.909874021226585e-5
9.91	28.685	3.087062542622077e-5
11.89	28.685	5.083302069735629e-5
13.87	28.685	5.035299772835888e-5
15.85	28.685	4.495532683761192e-5
17.83	28.685	0.0
19.81	28.685	0.0
21.79	28.685	0.0002457072622530999
23.77	28.685	0.0
25.75	28.685	1.2687831970822696
27.73	28.685	1.3436536439511875
29.71	28.685	0.0
31.69	28.685	0.0
33.67	28.685	0.0
35.65	28.685	0.00013692594099362694
37.63	28.685	6.525987672365116e-5
39.61	28.685	7.278306074066065e-5
41.59	28.685	1.0062805433113224
43.57	28.685	0.0
45.55	28.685	0.00012383723894546895
47.53	28.685	0.00010479361681886005
49.51	28.685	0.0
51.49	28.685	0.0
53.47	28.685	2.7208022560167597
55.45	28.685	0.0
57.43	28.685	0.0
59.41	28.685	5.589555864295622e-5
61.39	28.685	0.0
63.37	28.685	0.00017572072918687018
65.35	28.685	2.8079505783579983
67.33	28.685	0.0
69.31	28.685	0.0
71.29	28.685	1.243075735116545e-5
73.27	28.685	0.00018690662028740375
75.25	28.685	3.2836459783138947
77.23	28.685	0.0
79.21	28.685	2.3383183846437046
81.19	28.685	4.404772434838788e-5
83.17	28.685	5.247574576564505e-5
85.15	28.685	0.0
87.13	28.685	0.00012145530996035959
89.11	28.685	0.0
91.09	28.685	0.0
93.07	28.685	7.094330004177276e-5
95.05	28.685	0.0001224175836587945
97.03	28.685	0.0
99.01	28.685	0.00018440310861615443
1.99	29.175	0.00014476712296821882
3.97	29.175	0.0
5.95	29.175	0.00021795629806266006
7.93	29.175	3.204097134289799
9.91	29.175	0.0
11.89	29.175	0.00017560366506433152
13.87	29.175	2.654959474717859
15.85	29.175	8.693356624099832e-5
17.83	29.175	0.0
19.81	29.175	0.00021670936516774526
21.79	29.175	0.00020947440223852026
23.77	29.175	0.0
25.75	29.175	0.0
27.73	29.175	2.2333504344415808e-6
29.71	29.175	0.0
31.69	29.175	3.446993759653641e-5
33.67	29.175	2.8478166038553834
35.65	29.175	9.366361233259347e-6
37.63	29.175	1.1569623900993284
39.61	29.175	0.0
41.59	29.175	3.716222425605544e-6
43.57	29.175	0.0
45.55	29.175	0.0
47.53	29.175	0.00016445874294853568
49.51	29.175	1.5494273740152485e-5
51.49	29.175	0.0
53.47	29.175	0.0001832730410425633
55.45	29.175	5.8897457424798494e-5
57.43	29.175	0.0
59.41	29.175	0.00016530636537805736
61.39	29.175	5.4745857819370053e-5
63.37	29.175	0.0
65.35	29.175	0.0
67.33	29.175	3.402144651559003
69.31	29.175	0.0
71.29	29.175	0.0
73.27	29.175	0.0
75.25	29.175	0.00019907164917377988
77.23	29.175	0.00013207353524649333
79.21	29.175	4.178222133047573e-5
81.19	29.175	4.359146990670422
83.17	29.175	0.0
85.15	29.175	0.0
87.13	29.175	6.156058065177215e-5
89.11	29.175	0.0
91.09	29.175	2.065938718955706e-5
93.07	29.175	4.7391174043151894e-5
95.05	29.175	1.6753696603207033
97.03	29.175	2.1778016601910823
99.01	29.175	0.0
1.99	29.665	0.0
3.97	29.665	0.0
5.95	29.665	1.1822499140370294e-6
7.93	29.665	1.1667639571731549e-5
9.91	29.665	0.00012529443201867317
11.89	29.665	0.0
13.87	29.665	2.3361317506945535e-5
15.85	29.665	2.1024541783505772
17.83	29.665	0.0
19.81	29.665	0.9587424629797184
21.79	29.665	2.904506021730402e-5
23.77	29.665	1.5599334911997564
25.75	29.665	0.0
27.73	29.665	0.0
29.71	29.665	0.0
31.69	29.665	2.0123050743053823
33.67	29.665	2.2056112322038762e-5
35.65	29.665	0.12805077755597405
37.63	29.665	0.0001491641271616088
39.61	29.665	2.3029372584958536
41.59	29.665	9.741023992945592e-5
43.57	29.665	8.213780188176119e-5
45.55	29.665	0.0
47.53	29.665	0.0
49.51	29.665	1.2706368147432827
51.49	29.665	0.0
53.47	29.665	4.903873303375626e-5
55.45	29.665	2.1853857840256277
57.43	29.665	2.7387950487564403
59.41	29.665	0.8070951890988141
61.39	29.665	1.7602202937161326e-5
63.37	29.665	3.400013581741944e-5
65.35	29.665	0.0001760375697614618
67.33	29.665	0.0
69.31	29.665	0.0
71.29	29.665	1.7512601473533533
73.27	29.665	8.242120397177539e-5
75.25	29.665	0.0
77.23	29.665	3.226833022435136
79.21	29.665	1.1010004951571686e-5
81.19	29.665	5.988091765698398e-6
83.17	29.665	0.0
85.15	29.665	0.04104942673726453
87.13	29.665	1.3602518067622814e-6
89.11	29.665	0.0001925813813095996
91.09	29.665	0.00014706154200305697
93.07	29.665	0.00023616153835285807
95.05	29.665	5.989934815918044e-5
97.03	29.665	0.0
99.01	29.665	2.462839790995394
1.99	30.155	0.0
3.97	30.155	2.4344495104516612
5.95	30.155	0.0
7.93	30.155	0.0001390658731244688
9.91	30.155	0.0
11.89	30.155	3.246157392772897e-5
13.87	30.155	0.0
15.85	30.155	6.236289074639426e-5
17.83	30.155	3.0010481941145426
19.81	30.155	0.00013999484939371061
21.79	30.155	0.7033727932480232
23.77	30.155	0.0
25.75	30.155	0.0
27.73	30.155	9.467482422987848e-5
29.71	30.155	1.8559845725301756
31.69	30.155	0.00011629709707968656
33.67	30.155	5.771004821633203e-5
35.65	30.155	0.0
37.63	30.155	3.4528013021517e-5
39.61	30.155	4.423450066075495e-5
41.59	30.155	7.680459629223302e-5
43.57	30.155	2.104120429599188
45.55	30.155	2.845776285423791
47.53	30.155	0.0002426591113692778
49.51	30.155	0.0
51.49	30.155	0.0
53.47	30.155	0.0
55.45	30.155	0.0
57.43	30.155	0.00010814047025565663
59.41	30.155	3.079329534839003e-5
61.39	30.155	1.36585845978636
63.37	30.155	3.033522129990632e-5
65.35	30.155	1.6689818573151373e-5
67.33	30.155	0.0
69.31	30.155	2.3969496496882354
71.29	30.155	0.0
73.27	30.155	3.5309006194951276
75.25	30.155	0.0
77.23	30.155	0.0
79.21	30.155	0.0
81.19	30.155	0.0
83.17	30.155	0.0
85.15	30.155	2.3129014376310003e-5
87.13	30.155	1.4818748527206253e-5
89.11	30.155	0.3129096834955625
91.09	30.155	0.0
93.07	30.155	0.0
95.05	30.155	3.817677460512842e-6
97.03	30.155	0.0
99.01	30.155	0.00024338524167056872
1.99	30.645	0.0
3.97	30.645	2.8503461124713234
5.95	30.645	4.550541802398037e-5
7.93	30.645	0.0
9.91	30.645	0.0001822467096996688
11.89	30.645	0.0
13.87	30.645	6.637924751738007e-5
15.85	30.645	0.0001806905761271676
17.83	30.645	3.3820872958809125
19.81	30.645	0.00022654370045238498
21.79	30.645	3.367124125239561
23.77	30.645	0.00012656309544947423
25.75	30.645	0.0
27.73	30.645	0.00012967551955312678
29.71	30.645	2.7556589329318166
31.69	30.645	0.0
33.67	30.645	0.0
35.65	30.645	0.0
37.63	30.645	4.163048660106456e-5
39.61	30.645	0.0
41.59	30.645	0.0
43.57	30.645	1.546522617803499
45.55	30.645	3.3909936676178094
47.53	30.645	0.0
49.51	30.645	0.00027652855994050163
51.49	30.645	0.00021784049135788818
53.47	30.645	0.0
55.45	30.645	0.0
57.43	30.645	6.229254059004038e-5
59.41	30.645	0.0
61.39	30.645	1.6045149903287008
63.37	30.645	0.0
65.35	30.645	0.0
67.33	30.645	0.0
69.31	30.645	2.2217162749031787
71.29	30.645	0.00013826557814154266
73.27	30.645	3.9424806852660135
75.25	30.645	0.0
77.23	30.645	0.00014088030218503
79.21	30.645	0.0
81.19	30.645	0.0
83.17	30.645	1.2096289638495685e-5
85.15	30.645	0.00015437024720915527
87.13	30.645	0.0
89.11	30.645	1.9908737993008163
91.09	30.645	0.0
93.07	30.645	0.0
95.05	30.645	0.0
97.03	30.645	0.0
99.01	30.645	7.236743879232713e-5
1.99	31.135	0.00017821381750588868
3.97	31.135	0.0
5.95	31.135	0.0
7.93	31.135	3.1238563242898834
9.91	31.135	0.0
11.89	31.135	4.8861185643509034e-5
13.87	31.135	2.5805002104977746
15.85	31.135	5.811393416965436e-5
17.83	31.135	5.550907582826965e-5
19.81	31.135	2.083754845105069e-5
21.79	31.135	0.0
23.77	31.135	0.0
25.75	31.135	0.00011042213930367838
27.73	31.135	0.0
29.71	31.135	9.418494767114729e-5
31.69	31.135	0.0
33.67	31.135	3.618995788697413
35.65	31.135	0.0
37.63	31.135	0.5587956119509341
39.61	31.135	0.00016896480692681098
41.59	31.135	6.243967894688561e-5
43.57	31.135	0.0
45.55	31.135	0.00030305189095107093
47.53	31.135	0.0
49.51	31.135	0.0
51.49	31.135	2.32488119414284e-6
53.47	31.135	0.00010716950982747308
55.45	31.135	0.0
57.43	31.135	0.0
59.41	31.135	0.00017447978176384654
61.39	31.135	5.085693691430647e-5
63.37	31.135	0.0
65.35	31.135	0.0001242105424584788
67.33	31.135	3.105408161981469
69.31	31.135	0.0001442737542418964
71.29	31.135	5.112045116353501e-5
73.27	31.135	0.0
75.25	31.135	1.1461609541162452e-5
77.23	31.135	0.00010474705055578425
79.21	31.135	0.0
81.19	31.135	2.7360998367671665
83.17	31.135	0.00014931195443083868
85.15	31.135	0.0
87.13	31.135	5.0847518201040254e-5
89.11	31.135	0.0
91.09	31.135	6.957310158041389e-5
93.07	31.135	3.5592752569936525e-5
95.05	31.135	1.5581379144380074
97.03	31.135	1.9278395736727543
99.01	31.135	0.0
1.99	31.625	0.0
3.97	31.625	2.0663378088325897
5.95	31.625	0.0
7.93	31.625	0.0001880234588551644
9.91	31.625	8.097694712909357e-5
11.89	31.625	0.00023484723830539703
13.87	31.625	0.0
15.85	31.625	0.0001303487868252688
17.83	31.625	4.199749731359548
19.81	31.625	4.8893000671552665e-5
21.79	31.625	2.022013724552732
23.77	31.625	0.00014213851252739047
25.75	31.625	0.00020492294644682238
27.73	31.625	0.0001393799101255802
29.71	31.625	2.2520347215906105
31.69	31.625	3.157663767583584e-5
33.67	31.625	0.0
35.65	31.625	0.0
37.63	31.625	7.056632345469344e-5
39.61	31.625	0.00017107316226628178
41.59	31.625	0.0
43.57	31.625	1.5627079291026007
45.55	31.625	2.8198175389348927
47.53	31.625	0.0001917126962314309
49.51	31.625	0.0
51.49	31.625	0.0
53.47	31.625	8.4234506380386e-5
55.45	31.625	0.0
57.43	31.625	6.165182491953556e-5
59.41	31.625	0.0
61.39	31.625	1.0018239938152966
63.37	31.625	0.0
65.35	31.625	0.0
67.33	31.625	0.0
69.31	31.625	1.7352747552866032
71.29	31.625	0.00011208382516293405
73.27	31.625	3.211628652330879
75.25	31.625	0.0
77.23	31.625	0.0
79.21	31.625	6.341446453244726e-5
81.19	31.625	0.0
83.17	31.625	0.0
85.15	31.625	0.00012134761087749345
87.13	31.625	0.0
89.11	31.625	0.0
91.09	31.625	0.0001989305549248527
93.07	31.625	0.0
95.05	31.625	3.4756581524162975e-5
97.03	31.625	2.0212432932488744e-6
99.01	31.625	0.0
1.99	32.115	1.0679679574539529e-5
3.97	32.115	9.441408773897689e-5
5.95	32.115	0.0
7.93	32.115	0.0
9.91	32.115	0.0
11.89	32.115	0.0
13.87	32.115	0.0
15.85	32.115	2.4126284320422515
17.83	32.115	0.0
19.81	32.115	0.7377188685446116
21.79	32.115	0.00012622848561382797
23.77	32.115	2.3450532684399317
25.75	32.115	0.0
27.73	32.115	1.6252154041717017e-5
29.71	32.115	0.0
31.69	32.115	2.1279288829205276
33.67	32.115	6.406933239891239e-5
35.65	32.115	0.8713555532955615
37.63	32.115	0.0001456766605972293
39.61	32.115	1.7143045807025044
41.59	32.115	0.0
43.57	32.115	0.0
45.55	32.115	0.0
47.53	32.115	0.0001301596984118716
49.51	32.115	2.588965620128224
51.49	32.115	0.0
53.47	32.115	0.00023411157456253772
55.45	32.115	2.8050454442834654
57.43	32.115	2.7112414876527495
59.41	32.115	0.945276567998572
61.39	32.115	0.0
63.37	32.115	0.0
65.35	32.115	0.0
67.33	32.115	0.0
69.31	32.115	0.0001101331994441863
71.29	32.115	0.8004657633851496
73.27	32.115	0.0
75.25	32.115	0.0
77.23	32.115	3.0257333841344476
79.21	32.115	0.0
81.19	32.115	0.0
83.17	32.115	0.0
85.15	32.115	0.8664837011275709
87.13	32.115	3.9178916068174506e-5
89.11	32.115	4.2307555221785364e-5
91.09	32.115	0.0
93.07	32.115	9.268564218977495e-5
95.05	32.115	0.00025372046776674204
97.03	32.115	2.2372679065761367e-5
99.01	32.115	2.2517989828253966
1.99	32.605	9.155780317865507e-5
3.97	32.605	0.00010297155474823579
5.95	32.605	0.0
7.93	32.605	0.0
9.91	32.605	6.470449366769301e-5
11.89	32.605	0.00029143227126652476
13.87	32.605	0.0
15.85	32.605	1.9447707014663353
17.83	32.605	5.74468597022055e-5
19.81	32.605	0.610041615411772
21.79	32.605	2.5643840823819297e-5
23.77	32.605	1.8838004265319013
25.75	32.605	0.00013976809634765844
27.73	32.605	0.0
29.71	32.605	0.0
31.69	32.605	1.9311996099736743
33.67	32.605	0.0
35.65	32.605	1.1411934828911354
37.63	32.605	5.568259195560789e-5
39.61	32.605	2.320660766767832
41.59	32.605	0.0
43.57	32.605	5.54533084610522e-5
45.55	32.605	0.0003165202268220677
47.53	32.605	0.0
49.51	32.605	1.790003212516733
51.49	32.605	0.0
53.47	32.605	0.0
55.45	32.605	2.0397271107075134
57.43	32.605	3.2011978655482394
59.41	32.605	2.3555427951053414
61.39	32.605	0.0
63.37	32.605	1.0921082462927267e-5
65.35	32.605	7.234190599983817e-5
67.33	32.605	1.7720950101376496e-5
69.31	32.605	7.136484485283995e-5
71.29	32.605	0.2609750401290025
73.27	32.605	0.0
75.25	32.605	0.0
77.23	32.605	3.7914111225659552
79.21	32.605	0.0
81.19	32.605	9.479802051163774e-5
83.17	32.605	0.0
85.15	32.605	2.566799089588403
87.13	32.605	0.0
89.11	32.605	0.00012553069474659267
91.09	32.605	0.0
93.07	32.605	0.00019572501941516948
95.05	32.605	0.0
97.03	32.605	0.0
99.01	32.605	3.6829040113136733
1.99	33.095	7.770188221806918e-5
3.97	33.095	2.1370960549543776e-6
5.95	33.095	0.0002583795017623306
7.93	33.095	0.00018163242302678473
9.91	33.095	0.0001355577624426432
11.89	33.095	0.0
13.87	33.095	9.287021566947552e-5
15.85	33.095	3.603257139255929e-5
17.83	33.095	0.0
19.81	33.095	0.0
21.79	33.095	0.0
23.77	33.095	0.0
25.75	33.095	0.1616079308603029
27.73	33.095	0.35993462876079174
29.71	33.095	9.588494132049447e-5
31.69	33.095	0.0
33.67	33.095	0.0
35.65	33.095	0.0
37.63	33.095	0.0
39.61	33.095	0.0
41.59	33.095	2.0262786438288782
43.57	33.095	4.393179778939878e-5
45.55	33.095	0.0
47.53	33.095	0.0
49.51	33.095	0.0
51.49	33.095	0.0
53.47	33.095	2.7592054997118916
55.45	33.095	7.199217087958647e-5
57.43	33.095	2.4146192445629953e-6
59.41	33.095	9.597775488151375e-5
61.39	33.095	3.305564804880222e-5
63.37	33.095	1.5717173061280235e-6
65.35	33.095	3.888407830463477
67.33	33.095	0.0
69.31	33.095	0.0
71.29	33.095	0.00011632662148559827
73.27	33.095	0.0
75.25	33.095	3.861958420534669
77.23	33.095	0.0
79.21	33.095	1.3148370355414625
81.19	33.095	0.0
83.17	33.095	0.0
85.15	33.095	0.0
87.13	33.095	0.0
89.11	33.095	2.1953089357821227e-5
91.09	33.095	0.0
93.07	33.095	2.971270539113402e-5
95.05	33.095	3.993366896482863e-5
97.03	33.095	0.0
99.01	33.095	1.5001077479571447e-5
1.99	33.585	4.3527784605267785e-5
3.97	33.585	0.0
5.95	33.585	0.00019381875184605588
7.93	33.585	0.0
9.91	33.585	0.0
11.89	33.585	0.0
13.87	33.585	0.0
15.85	33.585	1.3983962257540168
17.83	33.585	0.00011909582255523791
19.81	33.585	0.919787584979916
21.79	33.585	0.00012334102018722213
23.77	33.585	1.125925497327763
25.75	33.585	6.563058748190048e-5
27.73	33.585	0.00015227583138787063
29.71	33.585	0.0002733729931923027
31.69	33.585	1.8524533348423622
33.67	33.585	0.00010180831309354452
35.65	33.585	1.2277344288889729
37.63	33.585	0.0
39.61	33.585	2.511156920498241
41.59	33.585	0.00025637612552893973
43.57	33.585	0.00015652262991159085
45.55	33.585	0.0
47.53	33.585	0.0
49.51	33.585	1.4556608945281024
51.49	33.585	0.0
53.47	33.585	0.0
55.45	33.585	2.687770022925485
57.43	33.585	3.576844192572834
59.41	33.585	0.7863254430051121
61.39	33.585	6.514825467047742e-5
63.37	33.585	0.00019758103453909753
65.35	33.585	0.0
67.33	33.585	0.00012380539615098476
69.31	33.585	0.00019110930593758515
71.29	33.585	0.7268191252051801
73.27	33.585	0.00016079142145350705
75.25	33.585	3.649341797572366e-5
77.23	33.585	2.5619781582038894
79.21	33.585	0.00011819295186908434
81.19	33.585	0.00030917441270962424
83.17	33.585	0.0
85.15	33.585	0.6657889686477176
87.13	33.585	0.0
89.11	33.585	0.0
91.09	33.585	0.0
93.07	33.585	0.0
95.05	33.585	0.0
97.03	33.585	0.0
99.01	33.585	3.267012493235339
1.99	34.075	1.8512336438602262
3.97	34.075	0.0
5.95	34.075	1.7819044538822342
7.93	34.075	3.52541988702938e-6
9.91	34.075	3.2529544796665246
11.89	34.075	2.5207233065802925
13.87	34.075	8.06325370738473e-5
15.85	34.075	8.165691960596136e-5
17.83	34.075	3.02895555763545e-5
19.81	34.075	0.00012246810177522917
21.79	34.075	0.00013602879938222484
23.77	34.075	0.0
25.75	34.075	0.0
27.73	34.075	0.0
29.71	34.075	0.0
31.69	34.075	0.0
33.67	34.075	0.0
35.65	34.075	1.681508236038971e-5
37.63	34.075	0.0
39.61	34.075	1.8616776807595332e-5
41.59	34.075	8.808483574125378e-7
43.57	34.075	0.0
45.55	34.075	0.00013131619490499384
47.53	34.075	1.4231734785173784
49.51	34.075	0.0
51.49	34.075	2.7016490008903307
53.47	34.075	1.8444268307894943e-5
55.45	34.075	0.0
57.43	34.075	2.4523273219465707e-5
59.41	34.075	0.00012991947139260763
61.39	34.075	0.00010077091941751264
63.37	34.075	2.478638939442276
65.35	34.075	0.00016814884161588095
67.33	34.075	1.0782006200134869e-5
69.31	34.075	0.0
71.29	34.075	0.00012307097573956746
73.27	34.075	1.961397691108177e-5
75.25	34.075	0.0
77.23	34.075	0.0001315555348355965
79.21	34.075	0.0
81.19	34.075	9.192734403528826e-5
83.17	34.075	2.1670051264317944
85.15	34.075	0.0
87.13	34.075	1.7821427743326497
89.11	34.075	0.0
91.09	34.075	1.7320661941930584
93.07	34.075	2.5437137566544274
95.05	34.075	1.6669948976902647e-5
97.03	34.075	0.000199291207523468
99.01	34.075	0.0002007840990545333
1.99	34.565	0.0
3.97	34.565	2.316083831406509e-5
5.95	34.565	0.00034966211944884403
7.93	34.565	5.3259592751857404e-5
9.91	34.565	0.0
11.89	34.565	0.00011581613446547767
13.87	34.565	0.00025053736651783014
15.85	34.565	2.328171414780123
17.83	34.565	4.2975920191451304e-5
19.81	34.565	0.9639610900312587
21.79	34.565	0.00015214400864211824
23.77	34.565	1.8218302237508897
25.75	34.565	0.0
27.73	34.565	0.0
29.71	34.565	0.0
31.69	34.565	2.8740509382203454
33.67	34.565	0.0
35.65	34.565	1.293531894685963
37.63	34.565	0.0
39.61	34.565	2.060453614605864
41.59	34.565	0.0
43.57	34.565	1.6935590737568762e-5
45.55	34.565	0.0
47.53	34.565	0.0
49.51	34.565	2.8242480253737785
51.49	34.565	0.0
53.47	34.565	0.00012432107210166488
55.45	34.565	2.1780177477666642
57.43	34.565	2.7406989152890495
59.41	34.565	1.3042392809047236
61.39	34.565	7.23815110113377e-5
63.37	34.565	0.0
65.35	34.565	0.0001036905867326023
67.33	34.565	7.322877077864803e-5
69.31	34.565	4.784587072452845e-5
71.29	34.565	2.075481108339259
73.27	34.565	0.0
75.25	34.565	0.0
77.23	34.565	3.429804545495399
79.21	34.565	0.0
81.19	34.565	0.00013758661670992435
83.17	34.565	0.00024377334992610022
85.15	34.565	1.823570390665188
87.13	34.565	5.724947726724669e-5
89.11	34.565	0.0001982113542548554
91.09	34.565	0.0
93.07	34.565	1.5863255985231334e-5
95.05	34.565	0.0
97.03	34.565	0.0
99.01	34.565	3.0997890214891557
1.99	35.055	0.0001246193065366997
3.97	35.055	0.00010417251090849446
5.95	35.055	0.0
7.93	35.055	3.5270903915950345
9.91	35.055	6.159283181425039e-5
11.89	35.055	0.0
13.87	35.055	2.5189547492210185
15.85	35.055	0.0
17.83	35.055	6.421776830474933e-5
19.81	35.055	0.0
21.79	35.055	0.0001454852783412388
23.77	35.055	0.0
25.75	35.055	0.0
27.73	35.055	4.909797921319894e-5
29.71	35.055	5.28164633486375e-5
31.69	35.055	0.00011005516080268191
33.67	35.055	2.710431103781973
35.65	35.055	0.0
37.63	35.055	1.7240808305392878
39.61	35.055	9.187212958988982e-5
41.59	35.055	5.6076125609764706e-5
43.57	35.055	0.0
45.55	35.055	0.0
47.53	35.055	8.408847120625307e-5
49.51	35.055	0.00015183324521823762
51.49	35.055	0.0
53.47	35.055	8.02549047431101e-6
55.45	35.055	0.0
57.43	35.055	0.00011479118737328923
59.41	35.055	7.603978459333348e-5
61.39	35.055	0.00012032500257337493
63.37	35.055	0.0
65.35	35.055	0.00025326560119601145
67.33	35.055	2.5490592909676657
69.31	35.055	0.0
71.29	35.055	0.0001188369418248323
73.27	35.055	0.0001606763919983283
75.25	35.055	0.0
77.23	35.055	9.676603960021604e-5
79.21	35.055	0.0
81.19	35.055	3.7569250316782252
83.17	35.055	0.0
85.15	35.055	0.0
87.13	35.055	6.099439921279932e-5
89.11	35.055	0.00010960708847337404
91.09	35.055	7.681587538839948e-5
93.07	35.055	2.5263371516631717e-5
95.05	35.055	1.2141494832897317
97.03	35.055	0.9456891852213787
99.01	35.055	3.9353597839430915e-6
1.99	35.545	0.00017534059493707209
3.97	35.545	1.367474897922288e-5
5.95	35.545	0.0
7.93	35.545	0.0
9.91	35.545	0.0
11.89	35.545	3.852873407282972e-8
13.87	35.545	0.0
15.85	35.545	2.3353465678375955
17.83	35.545	9.750946100378126e-5
19.81	35.545	0.6757831944740458
21.79	35.545	5.123270338166143e-5
23.77	35.545	2.3078404002367217
25.75	35.545	9.731747029775514e-5
27.73	35.545	0.00016675133246067737
29.71	35.545	0.0
31.69	35.545	1.4126804979578707
33.67	35.545	0.0
35.65	35.545	1.658033095434217
37.63	35.545	0.0
39.61	35.545	2.823759384857869
41.59	35.545	4.9645785580719484e-5
43.57	35.545	0.00011639344980100591
45.55	35.545	7.408870418097445e-5
47.53	35.545	0.00011161244810156847
49.51	35.545	2.4472512830159503
51.49	35.545	0.0
53.47	35.545	4.1126654695122165e-6
55.45	35.545	2.138247698030958
57.43	35.545	2.2050588513865423
59.41	35.545	1.4327537904874454
61.39	35.545	7.218276096022216e-5
63.37	35.545	0.0
65.35	35.545	0.00018231856203627968
67.33	35.545	8.218642969934554e-5
69.31	35.545	8.146052560590264e-5
71.29	35.545	1.4853878867279782
73.27	35.545	0.0
75.25	35.545	0.0
77.23	35.545	2.710445395812
79.21	35.545	0.0
81.19	35.545	1.3540041033804405e-5
83.17	35.545	8.691746309986336e-5
85.15	35.545	1.2071216622226382
87.13	35.545	0.00018283620462696828
89.11	35.545	4.63337114820249e-5
91.09	35.545	0.0
93.07	35.545	2.834175658122508e-5
95.05	35.545	0.0
97.03	35.545	0.0
99.01	35.545	2.8038320692299057
1.99	36.035	2.2119411884779754
3.97	36.035	0.0
5.95	36.035	1.2469898408277535
7.93	36.035	9.325402594174382e-6
9.91	36.035	3.126340419384979
11.89	36.035	2.7106888784913488
13.87	36.035	0.0
15.85	36.035	0.0
17.83	36.035	0.00019314740723002654
19.81	36.035	0.0
21.79	36.035	0.00013058469949293557
23.77	36.035	0.0
25.75	36.035	0.0
27.73	36.035	0.0
29.71	36.035	0.0
31.69	36.035	6.747215675157557e-5
33.67	36.035	0.0
35.65	36.035	2.4424418906121958e-5
37.63	36.035	0.0
39.61	36.035	0.0
41.59	36.035	0.0
43.57	36.035	0.00021033732820992425
45.55	36.035	0.0
47.53	36.035	1.5922401923718557
49.51	36.035	7.808110372416833e-5
51.49	36.035	2.743330350158059
53.47	36.035	3.103505273584712e-5
55.45	36.035	6.365117399272423e-5
57.43	36.035	0.0
59.41	36.035	0.0
61.39	36.035	0.0
63.37	36.035	3.353561107590402
65.35	36.035	0.00021728615810126875
67.33	36.035	0.00016180275381872885
69.31	36.035	0.0
71.29	36.035	1.4469124126529378e-5
73.27	36.035	0.0
75.25	36.035	0.0
77.23	36.035	0.00021150300792294784
79.21	36.035	0.00011581459441685112
81.19	36.035	0.0
83.17	36.035	1.904325509669509
85.15	36.035	0.00020784806737830455
87.13	36.035	4.131497236831041
89.11	36.035	0.0
91.09	36.035	1.7752781370081263
93.07	36.035	1.7991210105552724
95.05	36.035	0.0
97.03	36.035	0.0
99.01	36.035	0.0001641808990078204
1.99	36.525	0.0
3.97	36.525	0.00012440822744194324
5.95	36.525	1.5849873733320012e-5
7.93	36.525	0.0
9.91	36.525	0.0
11.89	36.525	0.0
13.87	36.525	2.2308427321465946e-6
15.85	36.525	0.00012396313333085405
17.83	36.525	0.0
19.81	36.525	7.529752432679453e-5
21.79	36.525	0.0
23.77	36.525	0.0
25.75	36.525	0.7392000106586085
27.73	36.525	1.3122631257880455
29.71	36.525	0.0
31.69	36.525	0.0
33.67	36.525	0.0
35.65	36.525	9.583480720167805e-7
37.63	36.525	0.0
39.61	36.525	0.0
41.59	36.525	0.6857384437450115
43.57	36.525	0.0
45.55	36.525	0.00012778252790022126
47.53	36.525	0.0
49.51	36.525	0.0
51.49	36.525	0.000131194766796967
53.47	36.525	3.1366846874968863
55.45	36.525	9.143541414897664e-5
57.43	36.525	0.0
59.41	36.525	0.0
61.39	36.525	0.0003607214347278025
63.37	36.525	0.0
65.35	36.525	3.341944762588325
67.33	36.525	0.0
69.31	36.525	5.148049526628703e-5
71.29	36.525	7.512174287210959e-5
73.27	36.525	0.00012027820067931319
75.25	36.525	2.482765432705925
77.23	36.525	0.0
79.21	36.525	2.1717142872572
81.19	36.525	0.0001914531416403059
83.17	36.525	0.0
85.15	36.525	0.0
87.13	36.525	0.0
89.11	36.525	1.8035920878271742e-5
91.09	36.525	5.691594138825742e-5
93.07	36.525	0.0
95.05	36.525	0.0
97.03	36.525	0.0
99.01	36.525	0.0
1.99	37.015	0.0
3.97	37.015	0.0
5.95	37.015	0.0
7.93	37.015	0.00015398518625951282
9.91	37.015	0.0
11.89	37.015	0.0
13.87	37.015	0.0
15.85	37.015	1.7841384397670481
17.83	37.015	1.6601423397899978e-5
19.81	37.015	0.7987934393739362
21.79	37.015	0.0
23.77	37.015	1.549162743671359
25.75	37.015	0.00016561144255279717
27.73	37.015	8.551540460089375e-5
29.71	37.015	0.0
31.69	37.015	1.6886123026001625
33.67	37.015	0.00013062683313447198
35.65	37.015	1.0003966882422257
37.63	37.015	0.0
39.61	37.015	1.634615588774337
41.59	37.015	5.484314863555538e-6
43.57	37.015	0.00014252639935521667
45.55	37.015	0.0
47.53	37.015	9.532576317998377e-5
49.51	37.015	1.848263912202309
51.49	37.015	0.0
53.47	37.015	0.0002387563253355293
55.45	37.015	1.406595018404515
57.43	37.015	4.00804556694372
59.41	37.015	0.6264991508214346
61.39	37.015	0.000108570891259115
63.37	37.015	0.0
65.35	37.015	0.00022432371327647997
67.33	37.015	0.00022706274298701207
69.31	37.015	0.0
71.29	37.015	0.6975076204713571
73.27	37.015	0.0
75.25	37.015	0.0
77.23	37.015	3.8652640601768873
79.21	37.015	0.00010231864631808651
81.19	37.015	0.00014081302008021358
83.17	37.015	0.0001810825892922385
85.15	37.015	1.015210145209771
87.13	37.015	0.0
89.11	37.015	0.0
91.09	37.015	0.0001637258262201789
93.07	37.015	0.0
95.05	37.015	4.5311154560707854e-5
97.03	37.015	0.0
99.01	37.015	2.5215518726072528
1.99	37.505	8.731866966112936e-5
3.97	37.505	3.9599304715191015
5.95	37.505	0.00010646043623723407
7.93	37.505	0.0
9.91	37.505	0.00021220598747219232
11.89	37.505	0.00016383053205904058
13.87	37.505	0.0
15.85	37.505	0.0
17.83	37.505	3.430625168224921
19.81	37.505	0.0
21.79	37.505	2.6296008617292017
23.77	37.505	0.0
25.75	37.505	0.0
27.73	37.505	0.00016911131391402206
29.71	37.505	2.058414360774437
31.69	37.505	7.569678873579575e-5
33.67	37.505	5.663375943497862e-5
35.65	37.505	0.00011166920817896158
37.63	37.505	0.0
39.61	37.505	0.0
41.59	37.505	0.0
43.57	37.505	1.8957644018335589
45.55	37.505	3.4889203922737844
47.53	37.505	3.751945685919696e-5
49.51	37.505	1.5072175723494953e-5
51.49	37.505	1.0234272994408777e-6
53.47	37.505	0.0001205905930605493
55.45	37.505	0.0
57.43	37.505	0.0
59.41	37.505	0.0
61.39	37.505	2.266189777970045
63.37	37.505	0.00020757895284151363
65.35	37.505	0.00026120824643015474
67.33	37.505	2.298213844783506e-5
69.31	37.505	1.6451321244534725
71.29	37.505	2.923444612733614e-5
73.27	37.505	2.291913809733773
75.25	37.505	0.0
77.23	37.505	4.4193384166611305e-5
79.21	37.505	0.0
81.19	37.505	0.00020918756825864752
83.17	37.505	2.31755065716396e-5
85.15	37.505	0.0
87.13	37.505	0.0001296986729111547
89.11	37.505	1.1072499546594072
91.09	37.505	0.00015111875723996593
93.07	37.505	0.0
95.05	37.505	9.583596663825057e-5
97.03	37.505	9.812291718161796e-5
99.01	37.505	1.9289314385473615e-5
1.99	37.995	3.1920068123777425e-5
3.97	37.995	0.0
5.95	37.995	0.0
7.93	37.995	0.000109069847875954
9.91	37.995	2.4135751468802094e-5
11.89	37.995	0.0
13.87	37.995	1.430906246524641e-5
15.85	37.995	4.21058336367558e-5
17.83	37.995	0.0
19.81	37.995	0.00011172118286742994
21.79	37.995	7.797142789402623e-5
23.77	37.995	0.0
25.75	37.995	0.28934804448701723
27.73	37.995	1.5875282737912246
29.71	37.995	0.0
31.69	37.995	0.0
33.67	37.995	0.0
35.65	37.995	0.00010603456079403776
37.63	37.995	7.319637692163977e-5
39.61	37.995	0.0
41.59	37.995	1.8617258726266932
43.57	37.995	0.00019436474856040549
45.55	37.995	0.00015864088148480392
47.53	37.995	0.00016986047403101757
49.51	37.995	0.0
51.49	37.995	0.00012543673524816043
53.47	37.995	3.1962034345283086
55.45	37.995	0.0
57.43	37.995	0.0
59.41	37.995	0.00025003976961580974
61.39	37.995	0.0
63.37	37.995	6.190353393620468e-5
65.35	37.995	2.289779012326271
67.33	37.995	0.0
69.31	37.995	0.0
71.29	37.995	0.00010068314573058529
73.27	37.995	0.0
75.25	37.995	3.1289226817472096
77.23	37.995	0.0
79.21	37.995	1.694669688176899
81.19	37.995	6.5957786392337e-5
83.17	37.995	0.0
85.15	37.995	0.0001488852771795389
87.13	37.995	7.875871575009727e-5
89.11	37.995	0.0
91.09	37.995	3.145532782822207e-5
93.07	37.995	0.0001268194773781425
95.05	37.995	0.0
97.03	37.995	0.0001903369818029608
99.01	37.995	8.56829451106769e-5
1.99	38.485	0.0
3.97	38.485	0.00018488824422457714
5.95	38.485	6.271630062314357e-5
7.93	38.485	9.028021947947166e-5
9.91	38.485	0.0
11.89	38.485	0.0
13.87	38.485	0.00010434106336320377
15.85	38.485	7.719621420848406e-5
17.83	38.485	7.837687884774636e-5
19.81	38.485	0.0
21.79	38.485	0.0
23.77	38.485	0.0
25.75	38.485	1.1277776926954683
27.73	38.485	1.4376376401347086
29.71	38.485	0.00023017712921822138
31.69	38.485	0.00022296956303911728
33.67	38.485	0.0
35.65	38.485	8.850997277484335e-5
37.63	38.485	0.0
39.61	38.485	0.0
41.59	38.485	1.4711747319795783
43.57	38.485	0.0
45.55	38.485	0.0
47.53	38.485	3.4396598402156556e-5
49.51	38.485	0.0
51.49	38.485	0.0
53.47	38.485	2.960304312089605
55.45	38.485	9.07572442668828e-5
57.43	38.485	0.00012009103347896953
59.41	38.485	0.0
61.39	38.485	0.0
63.37	38.485	0.0
65.35	38.485	2.302086748316122
67.33	38.485	6.743065588006441e-5
69.31	38.485	0.0
71.29	38.485	0.0
73.27	38.485	0.0
75.25	38.485	3.5109921358633445
77.23	38.485	0.0
79.21	38.485	1.655208475572103
81.19	38.485	0.0
83.17	38.485	0.0
85.15	38.485	5.631487109388133e-5
87.13	38.485	0.0
89.11	38.485	0.0
91.09	38.485	0.00013531384505207546
93.07	38.485	7.561769867579473e-5
95.05	38.485	0.0
97.03	38.485	0.0
99.01	38.485	0.00011968611622516432
1.99	38.975	0.0
3.97	38.975	2.6682563053989803
5.95	38.975	4.0794293934307845e-5
7.93	38.975	4.2737325107963785e-5
9.91	38.975	0.0
11.89	38.975	0.0
13.87	38.975	0.0001483498374697541
15.85	38.975	4.742844109576145e-5
17.83	38.975	2.521239296501088
19.81	38.975	4.026525962027316e-5
21.79	38.975	2.226885809012767
23.77	38.975	0.0001608571113603499
25.75	38.975	2.2227481395777122e-5
27.73	38.975	0.0
29.71	38.975	2.398630636818237
31.69	38.975	0.0
33.67	38.975	0.0
35.65	38.975	0.0
37.63	38.975	0.00015789650092294923
39.61	38.975	0.0
41.59	38.975	1.707510258948977e-5
43.57	38.975	2.0892473360779533
45.55	38.975	3.989362088596496
47.53	38.975	0.0
49.51	38.975	0.0
51.49	38.975	5.937259726585627e-5
53.47	38.975	0.00012856436291985995
55.45	38.975	0.0
57.43	38.975	0.0
59.41	38.975	0.00011838147551054375
61.39	38.975	1.9439386784631087
63.37	38.975	0.0
65.35	38.975	0.0
67.33	38.975	0.0
69.31	38.975	1.773684708006083
71.29	38.975	6.146021756385292e-5
73.27	38.975	2.6733246832627735
75.25	38.975	0.0
77.23	38.975	0.0
79.21	38.975	0.0
81.19	38.975	0.0
83.17	38.975	8.099097956597572e-5
85.15	38.975	0.00015610434174638543
87.13	38.975	0.0
89.11	38.975	0.29201705255015675
91.09	38.975	0.0002877112598454156
93.07	38.975	0.00011393419652305519
95.05	38.975	0.0
97.03	38.975	0.0
99.01	38.975	0.0
1.99	39.465	0.0
3.97	39.465	2.7481546105395864
5.95	39.465	0.0002907287811892083
7.93	39.465	1.0941651099298841e-5
9.91	39.465	2.4469540425865858e-5
11.89	39.465	0.0001234297533738616
13.87	39.465	0.0
15.85	39.465	0.0
17.83	39.465	2.272895029004265
19.81	39.465	0.00011911794786971336
21.79	39.465	2.0654362018792405
23.77	39.465	0.00010497839980674726
25.75	39.465	0.00011194759236769917
27.73	39.465	0.00011659821405224876
29.71	39.465	2.5304712112027627
31.69	39.465	0.0
33.67	39.465	5.2133406922332504e-5
35.65	39.465	2.328265103551935e-6
37.63	39.465	6.079796723873894e-5
39.61	39.465	0.000436505802887633
41.59	39.465	2.451924625118302e-5
43.57	39.465	2.233454297962548
45.55	39.465	1.9815712755622232
47.53	39.465	5.8867468262069674e-5
49.51	39.465	0.0
51.49	39.465	0.0
53.47	39.465	0.0
55.45	39.465	0.0
57.43	39.465	1.4701944288178133e-5
59.41	39.465	9.215559814114461e-5
61.39	39.465	2.922479835666386
63.37	39.465	0.00012387843652915154
65.35	39.465	5.4896392553513666e-5
67.33	39.465	0.0
69.31	39.465	3.2785004647843996
71.29	39.465	0.0
73.27	39.465	2.5741311066514685
75.25	39.465	0.0
77.23	39.465	6.913002572675189e-5
79.21	39.465	0.00020697461337564738
81.19	39.465	1.0525211707072075e-5
83.17	39.465	0.0
85.15	39.465	0.0
87.13	39.465	0.0
89.11	39.465	0.7633372038411779
91.09	39.465	0.00011932285096190632
93.07	39.465	3.98743350660895e-5
95.05	39.465	0.0
97.03	39.465	0.0
99.01	39.465	0.0
1.99	39.955	2.4055660240908234
3.97	39.955	7.650263873049632e-5
5.95	39.955	1.7086629149723103
7.93	39.955	0.0
9.91	39.955	2.1361038067889178
11.89	39.955	1.8335543977689481
13.87	39.955	9.274287126821875e-5
15.85	39.955	0.0
17.83	39.955	5.0088607224984046e-5
19.81	39.955	0.00010994073410091865
21.79	39.955	0.0
23.77	39.955	0.0
25.75	39.955	2.848453676326564e-5
27.73	39.955	0.00031794826425225156
29.71	39.955	1.550828249457812e-5
31.69	39.955	5.3580128524741026e-5
33.67	39.955	0.0
35.65	39.955	0.0
37.63	39.955	0.0
39.61	39.955	0.0
41.59	39.955	0.00014589550786414925
43.57	39.955	0.0
45.55	39.955	0.00010701868711584131
47.53	39.955	0.5687748582065755
49.51	39.955	0.0
51.49	39.955	2.899729086904401
53.47	39.955	3.100361888371743e-6
55.45	39.955	0.0
57.43	39.955	0.0
59.41	39.955	0.0
61.39	39.955	6.83467101928867e-5
63.37	39.955	2.797592188440222
65.35	39.955	0.00019959573815474095
67.33	39.955	0.0
69.31	39.955	0.00022600167700420636
71.29	39.955	0.00012101109688037815
73.27	39.955	0.00011509479702035631
75.25	39.955	0.0
77.23	39.955	0.0
79.21	39.955	1.771483092957748e-5
81.19	39.955	0.0
83.17	39.955	1.0390879257609869
85.15	39.955	0.0
87.13	39.955	3.0320810798682527
89.11	39.955	0.0
91.09	39.955	2.100786784701239
93.07	39.955	1.9438070888673147
95.05	39.955	0.0
97.03	39.955	0.0
99.01	39.955	2.690301062609085e-5
1.99	40.445	0.9692347532412233
3.97	40.445	0.0
5.95	40.445	2.325235616691493
7.93	40.445	0.00011507017034451849
9.91	40.445	3.268704370440483
11.89	40.445	2.040494184124706
13.87	40.445	5.284682337087109e-5
15.85	40.445	0.00014712920497591308
17.83	40.445	0.0
19.81	40.445	3.5279021225113584e-6
21.79	40.445	0.00020239991462254147
23.77	40.445	0.0
25.75	40.445	0.0
27.73	40.445	0.00019863255228646818
29.71	40.445	0.0
31.69	40.445	0.0
33.67	40.445	0.0
35.65	40.445	0.0
37.63	40.445	0.0
39.61	40.445	0.0
41.59	40.445	0.0
43.57	40.445	0.0
45.55	40.445	0.00019022369461992573
47.53	40.445	1.7246828525822036
49.51	40.445	7.861806998064897e-5
51.49	40.445	3.9870122065697213
53.47	40.445	5.3138942328223135e-5
55.45	40.445	0.0
57.43	40.445	0.0001527372641146964
59.41	40.445	1.94619603217254e-5
61.39	40.445	0.00013208984881968156
63.37	40.445	3.227445715648334
65.35	40.445	0.0
67.33	40.445	4.670456551075607e-5
69.31	40.445	0.0
71.29	40.445	0.0
73.27	40.445	0.0
75.25	40.445	0.0
77.23	40.445	0.0
79.21	40.445	8.812927910547188e-5
81.19	40.445	3.8686094825664534e-5
83.17	40.445	1.7435230027636481
85.15	40.445	9.167352695576343e-6
87.13	40.445	3.135623508596544
89.11	40.445	0.0
91.09	40.445	2.4308235369761033
93.07	40.445	1.286596208356083
95.05	40.445	5.4264383589151586e-5
97.03	40.445	0.0
99.01	40.445	3.5824525182288826e-5
1.99	40.935	0.0001355643955432582
3.97	40.935	0.0
5.95	40.935	0.0
7.93	40.935	2.009311623902928
9.91	40.935	0.0
11.89	40.935	0.0001501537385249317
13.87	40.935	2.580503485218017
15.85	40.935	0.00012680364211599843
17.83	40.935	2.1273340849942473e-5
19.81	40.935	0.0002013725464890833
21.79	40.935	5.708803131163857e-5
23.77	40.935	4.607916291665299e-5
25.75	40.935	0.0
27.73	40.935	1.557689551921519e-5
29.71	40.935	0.0
31.69	40.935	2.6516430896735568e-5
33.67	40.935	3.4589430408675823
35.65	40.935	0.00019940651485527867
37.63	40.935	1.0234060035060504
39.61	40.935	7.697998656267969e-5
41.59	40.935	4.282141173749231e-6
43.57	40.935	0.0
45.55	40.935	3.7893236319153595e-5
47.53	40.935	3.505639564865078e-5
49.51	40.935	3.0283991442452566e-6
51.49	40.935	0.00010708145447318474
53.47	40.935	0.0
55.45	40.935	0.0
57.43	40.935	1.5076748567248628e-5
59.41	40.935	0.0
61.39	40.935	0.0
63.37	40.935	0.0
65.35	40.935	0.0
67.33	40.935	3.536831544225022
69.31	40.935	0.0
71.29	40.935	0.00020475549401006223
73.27	40.935	6.602319247053413e-5
75.25	40.935	0.0
77.23	40.935	0.00021675175304811185
79.21	40.935	0.0
81.19	40.935	3.566372842526956
83.17	40.935	0.0
85.15	40.935	1.7840707984985598e-5
87.13	40.935	1.4244378529654349e-5
89.11	40.935	0.0
91.09	40.935	0.0
93.07	40.935	0.0
95.05	40.935	1.9655974097743425
97.03	40.935	1.6867057532190124
99.01	40.935	8.136281258628397e-5
1.99	41.425	0.0
3.97	41.425	1.0222774546686508e-5
5.95	41.425	6.327765244900654e-5
7.93	41.425	2.488498136237294
9.91	41.425	0.0
11.89	41.425	0.00022844300948260778
13.87	41.425	3.1321097677726533
15.85	41.425	5.3432373124791046e-5
17.83	41.425	0.0
19.81	41.425	0.0
21.79	41.425	2.7326519642640772e-5
23.77	41.425	0.0
25.75	41.425	0.00010070950253309019
27.73	41.425	0.0
29.71	41.425	0.0001544301349009715
31.69	41.425	0.0001424802238782083
33.67	41.425	3.9208280635908617
35.65	41.425	0.0
37.63	41.425	1.0306157717254216
39.61	41.425	0.0001816414868669963
41.59	41.425	0.0
43.57	41.425	7.875627626028016e-5
45.55	41.425	0.00016731047884445342
47.53	41.425	0.0
49.51	41.425	0.0
51.49	41.425	0.0
53.47	41.425	3.065204437557739e-5
55.45	41.425	7.382799629904047e-5
57.43	41.425	0.00017690298462105653
59.41	41.425	1.1808641084292183e-5
61.39	41.425	0.0
63.37	41.425	2.0485642748517365e-5
65.35	41.425	0.0
67.33	41.425	3.5585952874714892
69.31	41.425	0.0
71.29	41.425	0.0
73.27	41.425	0.0
75.25	41.425	9.426153448136472e-5
77.23	41.425	5.617731212156779e-6
79.21	41.425	0.0
81.19	41.425	2.284244884039258
83.17	41.425	9.769692602324434e-5
85.15	41.425	9.868146746360957e-5
87.13	41.425	9.289357409769604e-5
89.11	41.425	4.372095096595679e-6
91.09	41.425	0.0
93.07	41.425	0.0
95.05	41.425	1.495649941683487
97.03	41.425	1.9510796429870407
99.01	41.425	0.00018907585784167218
1.99	41.915	0.0
3.97	41.915	1.7543139022480032e-5
5.95	41.915	1.7004557893873234e-5
7.93	41.915	0.0
9.91	41.915	0.0001495308568074989
11.89	41.915	0.00018977368104329938
13.87	41.915	7.986899256750753e-5
15.85	41.915	2.427411308845872
17.83	41.915	0.0
19.81	41.915	0.8786117866312587
21.79	41.915	0.0
23.77	41.915	2.0279478425250055
25.75	41.915	0.0001180126084374626
27.73	41.915	7.126570664912183e-5
29.71	41.915	0.0
31.69	41.915	2.342030739669009
33.67	41.915	0.0
35.65	41.915	0.5421995180116082
37.63	41.915	0.00019934675367997212
39.61	41.915	2.5013101100624264
41.59	41.915	0.0
43.57	41.915	0.00014641693597205929
45.55	41.915	0.0
47.53	41.915	1.4255030915081538e-5
49.51	41.915	1.9071947881104654
51.49	41.915	0.0
53.47	41.915	0.00012759680379898584
55.45	41.915	0.6789592599997301
57.43	41.915	2.1081449691645333
59.41	41.915	1.7274399502259903
61.39	41.915	6.192686711648853e-7
63.37	41.915	0.0
65.35	41.915	0.0
67.33	41.915	0.00010595509455965015
69.31	41.915	0.0
71.29	41.915	0.7090101003635128
73.27	41.915	7.661774566471185e-5
75.25	41.915	0.0
77.23	41.915	2.868780805453735
79.21	41.915	0.0
81.19	41.915	0.0
83.17	41.915	0.0
85.15	41.915	1.097491636793361
87.13	41.915	0.0
89.11	41.915	0.0
91.09	41.915	7.53161595516483e-5
93.07	41.915	3.4334790598124064e-5
95.05	41.915	2.4089204770369188e-6
97.03	41.915	0.0
99.01	41.915	2.5527527715109137
1.99	42.405	6.87484143856435e-5
3.97	42.405	0.0
5.95	42.405	0.00019988108539809298
7.93	42.405	6.59387430296431e-5
9.91	42.405	0.0001113508309589396
11.89	42.405	0.0
13.87	42.405	0.0
15.85	42.405	2.2980536631166983
17.83	42.405	0.00016584472904746498
19.81	42.405	1.3357036615733338
21.79	42.405	0.0
23.77	42.405	1.588815513177893
25.75	42.405	0.0
27.73	42.405	0.0001181015171693724
29.71	42.405	0.0
31.69	42.405	2.4303536966663697
33.67	42.405	0.0
35.65	42.405	1.0242436539822652
37.63	42.405	0.0
39.61	42.405	0.8286938273117406
41.59	42.405	0.0
43.57	42.405	0.0
45.55	42.405	0.0
47.53	42.405	0.0001166518057458118
49.51	42.405	1.7385388766727814
51.49	42.405	0.0
53.47	42.405	0.0001793247709571745
55.45	42.405	2.497477881164979
57.43	42.405	3.1967636724450386
59.41	42.405	0.10930517441620802
61.39	42.405	0.0001549538805415682
63.37	42.405	7.769095133992972e-6
65.35	42.405	9.280392526750969e-6
67.33	42.405	0.0
69.31	42.405	0.0
71.29	42.405	0.14384598723299336
73.27	42.405	0.0
75.25	42.405	0.0
77.23	42.405	3.1215752265945076
79.21	42.405	0.0
81.19	42.405	0.0
83.17	42.405	0.0
85.15	42.405	1.139979859774127
87.13	42.405	2.3431193656840696e-6
89.11	42.405	0.0001075969593214689
91.09	42.405	4.561965241061298e-5
93.07	42.405	0.0
95.05	42.405	5.254450753094655e-5
97.03	42.405	0.0
99.01	42.405	2.9601128946507083
1.99	42.895	0.0
3.97	42.895	0.0
5.95	42.895	4.338286448495452e-5
7.93	42.895	2.7788497823656217
9.91	42.895	0.00011218981577149145
11.89	42.895	0.00023860569715568534
13.87	42.895	2.7755675866141964
15.85	42.895	4.280857387137172e-5
17.83	42.895	2.128355425792367e-5
19.81	42.895	9.050721790419308e-5
21.79	42.895	0.0
23.77	42.895	0.0
25.75	42.895	0.0
27.73	42.895	0.00011423443580971307
29.71	42.895	0.00012636833156697415
31.69	42.895	0.0
33.67	42.895	2.4812074933238857
35.65	42.895	0.0
37.63	42.895	0.47431523814771914
39.61	42.895	0.00014386771206432577
41.59	42.895	0.00012225021075186788
43.57	42.895	0.0001821012845906751
45.55	42.895	0.0
47.53	42.895	0.00011929688215530234
49.51	42.895	0.0
51.49	42.895	7.770156386514897e-5
53.47	42.895	2.6129667103505344e-5
55.45	42.895	6.18291904286302e-5
57.43	42.895	0.0
59.41	42.895	0.0
61.39	42.895	1.968211318556678e-5
63.37	42.895	0.0001439305302975136
65.35	42.895	6.958161525568537e-5
67.33	42.895	2.35696453549
69.31	42.895	0.0
71.29	42.895	0.00013665818332014962
73.27	42.895	0.0
75.25	42.895	0.0
77.23	42.895	0.0
79.21	42.895	0.00017903822196723362
81.19	42.895	2.878313390859376
83.17	42.895	0.0
85.15	42.895	0.0
87.13	42.895	0.00012588119431296223
89.11	42.895	8.260266295940902e-5
91.09	42.895	0.00014300410567286997
93.07	42.895	0.0
95.05	42.895	2.927023574189984
97.03	42.895	2.017906217409998
99.01	42.895	9.755046251769355e-5
1.99	43.385	0.00017142006577283781
3.97	43.385	3.3805923258171173
5.95	43.385	0.0
7.93	43.385	0.0
9.91	43.385	0.0
11.89	43.385	7.793436890659341e-5
13.87	43.385	0.0
15.85	43.385	0.0002796757728419673
17.83	43.385	3.274655746882778
19.81	43.385	7.29557838601834e-5
21.79	43.385	1.8609412659866038
23.77	43.385	0.0
25.75	43.385	0.0
27.73	43.385	0.0
29.71	43.385	1.5169698916654477
31.69	43.385	0.0001661012994329367
33.67	43.385	0.0
35.65	43.385	0.0
37.63	43.385	0.0
39.61	43.385	7.899596386452897e-6
41.59	43.385	0.00014493174491739147
43.57	43.385	1.6588172624356115
45.55	43.385	3.0822513039900756
47.53	43.385	0.0
49.51	43.385	8.149803072788657e-5
51.49	43.385	7.835431035181374e-5
53.47	43.385	0.00015361543402133717
55.45	43.385	0.0002236247877690736
57.43	43.385	0.0
59.41	43.385	7.480313658339545e-5
61.39	43.385	1.4734760334126404
63.37	43.385	0.0
65.35	43.385	3.2766847671024456e-5
67.33	43.385	0.0
69.31	43.385	2.0451448126191227
71.29	43.385	0.0
73.27	43.385	3.077899617051499
75.25	43.385	5.847205402590055e-5
77.23	43.385	2.2737187325871695e-5
79.21	43.385	0.00010572074562442548
81.19	43.385	7.520320987973747e-5
83.17	43.385	0.0
85.15	43.385	0.0
87.13	43.385	0.00022437227029061975
89.11	43.385	0.9145936013301108
91.09	43.385	0.0
93.07	43.385	0.00019356285241526854
95.05	43.385	0.00032499720358633507
97.03	43.385	0.0
99.01	43.385	0.0
1.99	43.875	0.0
3.97	43.875	4.340855547904552e-5
5.95	43.875	0.00010095670519121528
7.93	43.875	2.4122647620473696
9.91	43.875	0.0
11.89	43.875	0.0
13.87	43.875	3.9496758251869197
15.85	43.875	0.0
17.83	43.875	4.200794456911491e-6
19.81	43.875	0.0
21.79	43.875	0.0
23.77	43.875	0.0
25.75	43.875	0.00012905430544120748
27.73	43.875	0.0
29.71	43.875	8.408434365497152e-5
31.69	43.875	0.00015708091766994595
33.67	43.875	2.825194044733246
35.65	43.875	0.0
37.63	43.875	2.292806352633897
39.61	43.875	0.0
41.59	43.875	0.0
43.57	43.875	5.446097796880692e-5
45.55	43.875	0.0
47.53	43.875	0.0
49.51	43.875	0.0
51.49	43.875	0.0
53.47	43.875	3.310648216072006e-5
55.45	43.875	0.0
57.43	43.875	0.0
59.41	43.875	2.5322770325438612e-5
61.39	43.875	8.545659159927814e-5
63.37	43.875	0.0
65.35	43.875	0.0
67.33	43.875	3.432839809458545
69.31	43.875	0.00012557190502471963
71.29	43.875	2.471128064913195e-5
73.27	43.875	0.00017234963780334735
75.25	43.875	0.0
77.23	43.875	7.847541125856267e-5
79.21	43.875	0.00036692922713348167
81.19	43.875	1.836913296158531
83.17	43.875	0.0
85.15	43.875	6.488464762519988e-5
87.13	43.875	0.00014544210549296928
89.11	43.875	0.0
91.09	43.875	0.0
93.07	43.875	0.0
95.05	43.875	2.527597626821094
97.03	43.875	2.8585587844672755
99.01	43.875	1.688158653131094e-5
1.99	44.365	0.0
3.97	44.365	3.4970588433798486
5.95	44.365	0.0
7.93	44.365	1.5631843249711648e-5
9.91	44.365	8.971797315171668e-5
11.89	44.365	0.00021731186519981553
13.87	44.365	0.0
15.85	44.365	0.0
17.83	44.365	2.4642775397301016
19.81	44.365	0.0
21.79	44.365	2.291885388001381
23.77	44.365	0.00015775497811669196
25.75	44.365	6.185406246968431e-5
27.73	44.365	6.138125044944389e-5
29.71	44.365	1.051303113535809
31.69	44.365	3.435367619314148e-5
33.67	44.365	0.0
35.65	44.365	0.00013271533284390784
37.63	44.365	0.0
39.61	44.365	0.00040270002146289524
41.59	44.365	3.093665928722113e-5
43.57	44.365	2.100372774031036
45.55	44.365	2.399450716984971
47.53	44.365	8.396610448145347e-5
49.51	44.365	0.00012155923951543374
51.49	44.365	0.0
53.47	44.365	0.0
55.45	44.365	0.0
57.43	44.365	0.00020121343153967148
59.41	44.365	0.0
61.39	44.365	2.3343775278902026
63.37	44.365	0.00016588671743375692
65.35	44.365	6.803319161058302e-5
67.33	44.365	0.0
69.31	44.365	1.9512666196810668
71.29	44.365	3.970597559829568e-5
73.27	44.365	1.779770227076564
75.25	44.365	2.2340235060435536e-5
77.23	44.365	0.0
79.21	44.365	0.00023726025770442447
81.19	44.365	1.538524918432205e-5
83.17	44.365	4.9373710009368325e-5
85.15	44.365	9.717829332449564e-5
87.13	44.365	5.8759673682051765e-5
89.11	44.365	0.7000508802074136
91.09	44.365	1.9143343964419782e-5
93.07	44.365	6.22851096779038e-5
95.05	44.365	0.0
97.03	44.365	0.00012546161841925225
99.01	44.365	4.440214978017293e-5
1.99	44.855	0.0
3.97	44.855	3.247812295111431
5.95	44.855	0.00020787752878527937
7.93	44.855	1.1732408129343029e-5
9.91	44.855	0.0
11.89	44.855	0.0
13.87	44.855	0.0
15.85	44.855	6.0767437037114915e-5
17.83	44.855	2.682967809598129
19.81	44.855	2.8951282494046364e-6
21.79	44.855	1.9177889095047083
23.77	44.855	0.0
25.75	44.855	5.264892558535785e-5
27.73	44.855	0.0
29.71	44.855	1.9009709457107247
31.69	44.855	0.0
33.67	44.855	0.0
35.65	44.855	0.0
37.63	44.855	8.7695669629211e-5
39.61	44.855	0.00011944908832446656
41.59	44.855	0.0
43.57	44.855	1.6996802069967365
45.55	44.855	2.4844992138890896
47.53	44.855	0.00023135402234526918
49.51	44.855	0.0
51.49	44.855	2.938991826074365e-5
53.47	44.855	0.0
55.45	44.855	0.0
57.43	44.855	0.0
59.41	44.855	0.0
61.39	44.855	1.934183110918542
63.37	44.855	0.00015532611972577924
65.35	44.855	0.0
67.33	44.855	0.0
69.31	44.855	1.8894613397579738
71.29	44.855	0.00022186856134095753
73.27	44.855	2.695432006419928
75.25	44.855	0.0003551364386195313
77.23	44.855	0.0
79.21	44.855	0.0
81.19	44.855	8.241538627093522e-5
83.17	44.855	0.0
85.15	44.855	0.0001396427450666153
87.13	44.855	0.0001621612621290569
89.11	44.855	0.2175055285733467
91.09	44.855	0.0
93.07	44.855	2.010600784390222e-7
95.05	44.855	0.00014943020463559854
97.03	44.855	0.0001895159215585747
99.01	44.855	5.90962039047607e-5
1.99	45.345	0.0
3.97	45.345	3.1043236680819954
5.95	45.345	0.0
7.93	45.345	0.00034449271643589207
9.91	45.345	0.0
11.89	45.345	0.00015359425655998355
13.87	45.345	0.0
15.85	45.345	0.0
17.83	45.345	2.493365315191686
19.81	45.345	0.0
21.79	45.345	2.6694902799595317
23.77	45.345	0.0
25.75	45.345	0.00013386033430499248
27.73	45.345	0.0001912029042184133
29.71	45.345	2.523819467527572
31.69	45.345	5.241189547731091e-5
33.67	45.345	0.0
35.65	45.345	0.00017784368319968667
37.63	45.345	0.0
39.61	45.345	3.639382897426791e-5
41.59	45.345	0.0
43.57	45.345	1.7435968573071265
45.55	45.345	3.1354160956395263
47.53	45.345	1.7371767176476182e-5
49.51	45.345	0.0
51.49	45.345	3.796941143913024e-6
53.47	45.345	0.00010230628544781746
55.45	45.345	5.1118165973151815e-5
57.43	45.345	0.0003217292581846212
59.41	45.345	0.00012972267924473804
61.39	45.345	1.3690888512694765
63.37	45.345	0.0
65.35	45.345	7.888744860354657e-5
67.33	45.345	0.0001694045629075144
69.31	45.345	1.842179692348585
71.29	45.345	0.00034272975503660437
73.27	45.345	4.028224396230522
75.25	45.345	0.0
77.23	45.345	0.0
79.21	45.345	0.0002540129186329394
81.19	45.345	0.0
83.17	45.345	0.0
85.15	45.345	0.0
87.13	45.345	0.0
89.11	45.345	1.2473675096365475
91.09	45.345	0.0
93.07	45.345	0.0
95.05	45.345	0.0
97.03	45.345	0.00018157876258560114
99.01	45.345	0.0
1.99	45.835	1.8813137896199512
3.97	45.835	0.0
5.95	45.835	1.589619096099213
7.93	45.835	0.0
9.91	45.835	2.706462891767724
11.89	45.835	3.2111600753898015
13.87	45.835	0.0
15.85	45.835	0.0
17.83	45.835	0.0001180542156052322
19.81	45.835	0.00010719656239465708
21.79	45.835	0.0
23.77	45.835	0.0
25.75	45.835	0.0
27.73	45.835	0.00025607574995198086
29.71	45.835	0.00010779110923639994
31.69	45.835	6.395772264047518e-5
33.67	45.835	0.0
35.65	45.835	0.0
37.63	45.835	0.0
39.61	45.835	0.0
41.59	45.835	0.0
43.57	45.835	0.0
45.55	45.835	0.0
47.53	45.835	0.5119057871696291
49.51	45.835	5.722308790921654e-6
51.49	45.835	2.8646808938613395
53.47	45.835	0.0
55.45	45.835	0.0
57.43	45.835	0.0
59.41	45.835	2.0091978721562987e-5
61.39	45.835	0.0
63.37	45.835	3.0991367236018683
65.35	45.835	0.0
67.33	45.835	5.6965033057875696e-6
69.31	45.835	0.00021370865866765908
71.29	45.835	0.0
73.27	45.835	0.00020291682435176334
75.25	45.835	0.00016371914073023586
77.23	45.835	0.0
79.21	45.835	0.0
81.19	45.835	0.0
83.17	45.835	2.6415454383360513
85.15	45.835	0.0
87.13	45.835	2.1503113587147284
89.11	45.835	5.863423726595762e-5
91.09	45.835	2.1012187575145465
93.07	45.835	1.9941408874870417
95.05	45.835	7.774263991102781e-5
97.03	45.835	4.390728108993184e-5
99.01	45.835	0.0
1.99	46.325	5.4890019006449346e-5
3.97	46.325	2.6595083920906206
5.95	46.325	0.0
7.93	46.325	0.0
9.91	46.325	1.1043830417811246e-5
11.89	46.325	0.0
13.87	46.325	2.0738009146763195e-6
15.85	46.325	0.0
17.83	46.325	2.374042421753904
19.81	46.325	0.0
21.79	46.325	1.7556970677831103
23.77	46.325	4.3736594931150753e-5
25.75	46.325	0.0
27.73	46.325	0.0002457735357167737
29.71	46.325	1.3251187336161778
31.69	46.325	0.0
33.67	46.325	8.082076997899361e-5
35.65	46.325	0.0
37.63	46.325	0.0
39.61	46.325	3.646418830622099e-5
41.59	46.325	3.8254790629036e-5
43.57	46.325	1.9202607661717042
45.55	46.325	2.7322405718816385
47.53	46.325	4.6483132438921465e-5
49.51	46.325	9.606356777306646e-5
51.49	46.325	5.3174156500456857e-5
53.47	46.325	0.0
55.45	46.325	0.00017645937380287354
57.43	46.325	0.0
59.41	46.325	0.0
61.39	46.325	1.7051720654788518
63.37	46.325	3.027086771459568e-5
65.35	46.325	0.0
67.33	46.325	0.0
69.31	46.325	1.7159907663397742
71.29	46.325	6.395925888332246e-5
73.27	46.325	2.1112358440243897
75.25	46.325	0.00010280249927002517
77.23	46.325	5.128090940024137e-5
79.21	46.325	0.0
81.19	46.325	0.00013051414163422028
83.17	46.325	0.0
85.15	46.325	0.0
87.13	46.325	1.2671557677182377e-5
89.11	46.325	1.5968103088055434
91.09	46.325	2.2811382321551858e-5
93.07	46.325	0.0
95.05	46.325	0.0
97.03	46.325	0.0
99.01	46.325	5.574302830276711e-5
1.99	46.815	0.0
3.97	46.815	7.314722527869125e-5
5.95	46.815	7.440427466182085e-5
7.93	46.815	0.0
9.91	46.815	0.0
11.89	46.815	0.00013756955040939125
13.87	46.815	9.96399102361116e-5
15.85	46.815	1.2668231687407001
17.83	46.815	0.0
19.81	46.815	1.3986854795606094
21.79	46.815	0.0
23.77	46.815	1.8373617691101094
25.75	46.815	0.0
27.73	46.815	0.00011711561055367516
29.71	46.815	0.0
31.69	46.815	1.1680445365304752
33.67	46.815	0.00015250693458571232
35.65	46.815	0.868367730034719
37.63	46.815	1.3250284945902037e-5
39.61	46.815	1.525489486211967
41.59	46.815	0.00015476257946085432
43.57	46.815	0.0
45.55	46.815	0.0
47.53	46.815	0.0
49.51	46.815	0.401629481861439
51.49	46.815	0.0
53.47	46.815	0.0
55.45	46.815	2.320046811703597
57.43	46.815	2.7068643601875704
59.41	46.815	1.1862348790077015
61.39	46.815	0.0
63.37	46.815	0.0
65.35	46.815	0.0
67.33	46.815	0.0
69.31	46.815	0.00015639221495795925
71.29	46.815	0.49889207830374893
73.27	46.815	6.228190391429669e-5
75.25	46.815	0.00017145257943965424
77.23	46.815	2.667235588616511
79.21	46.815	0.0001121308579703825
81.19	46.815	0.00017893225413009026
83.17	46.815	6.507850391936204e-5
85.15	46.815	0.3818434132750852
87.13	46.815	0.0001385023176387696
89.11	46.815	5.222235648220809e-5
91.09	46.815	3.467110188040797e-5
93.07	46.815	0.00011045983892738166
95.05	46.815	0.0
97.03	46.815	2.4791488380324405e-5
99.01	46.815	4.559315879028819
1.99	47.305	7.864598131204812e-5
3.97	47.305	5.5160039453593415e-5
5.95	47.305	8.702124106467375e-5
7.93	47.305	0.00022257686549123173
9.91	47.305	0.0
11.89	47.305	0.0
13.87	47.305	0.0
15.85	47.305	0.0
17.83	47.305	0.0
19.81	47.305	0.0
21.79	47.305	3.873769823834571e-5
23.77	47.305	0.00035952881678824784
25.75	47.305	2.1293096099418376
27.73	47.305	1.2836910543216165
29.71	47.305	0.0
31.69	47.305	2.3678084334000208e-5
33.67	47.305	0.0001031693877467798
35.65	47.305	0.0
37.63	47.305	0.00017802853266147924
39.61	47.305	0.0001817093999245764
41.59	47.305	1.8774706803947239
43.57	47.305	0.0
45.55	47.305	0.0
47.53	47.305	0.00010552333770960242
49.51	47.305	0.00025277844674429265
51.49	47.305	6.287495508426556e-5
53.47	47.305	2.9193042861819656
55.45	47.305	0.00014829020137985965
57.43	47.305	0.0
59.41	47.305	6.066695172230967e-5
61.39	47.305	0.0
63.37	47.305	0.0
65.35	47.305	3.1288628866396415
67.33	47.305	0.00011077499070307313
69.31	47.305	0.0
71.29	47.305	0.0
73.27	47.305	0.0
75.25	47.305	3.5522408056044217
77.23	47.305	0.0
79.21	47.305	1.9703807435288758
81.19	47.305	4.146623672404263e-5
83.17	47.305	0.00031023222981781877
85.15	47.305	3.772945806410743e-5
87.13	47.305	0.0
89.11	47.305	0.0
91.09	47.305	0.00012725676500826782
93.07	47.305	6.586130240532772e-5
95.05	47.305	0.0
97.03	47.305	7.380545558442955e-6
99.01	47.305	8.200489322795805e-5
1.99	47.795	7.010440435925063e-6
3.97	47.795	4.304420471842793e-5
5.95	47.795	0.00019517762616852
7.93	47.795	0.0
9.91	47.795	0.0
11.89	47.795	0.0
13.87	47.795	0.0003620397048635231
15.85	47.795	2.064284747368032
17.83	47.795	0.0
19.81	47.795	0.4760031716576476
21.79	47.795	2.592525726235527e-5
23.77	47.795	2.2096719157982765
25.75	47.795	0.0
27.73	47.795	4.074809210651977e-5
29.71	47.795	7.796100551317204e-5
31.69	47.795	1.181600517486888
33.67	47.795	0.0
35.65	47.795	0.6601190185121122
37.63	47.795	0.0
39.61	47.795	2.390166240464638
41.59	47.795	1.0915092733046199e-5
43.57	47.795	0.00015000665150626888
45.55	47.795	2.8167686877375703e-5
47.53	47.795	2.1056336197888e-5
49.51	47.795	1.888432928254081
51.49	47.795	3.2644959701698913e-6
53.47	47.795	2.6184100633027233e-5
55.45	47.795	1.9486253998177248
57.43	47.795	2.6896558996581947
59.41	47.795	0.7284076007924329
61.39	47.795	7.766467574520002e-5
63.37	47.795	6.707671953899741e-5
65.35	47.795	0.0
67.33	47.795	9.289230665244811e-5
69.31	47.795	0.0
71.29	47.795	0.967373602351157
73.27	47.795	0.0
75.25	47.795	8.005023065825577e-5
77.23	47.795	2.6308893912359066
79.21	47.795	0.00014802217361504133
81.19	47.795	2.651708123271746e-5
83.17	47.795	0.0
85.15	47.795	1.083975548681344
87.13	47.795	0.0
89.11	47.795	4.6571274729274844e-5
91.09	47.795	0.0
93.07	47.795	1.3250523474726977e-5
95.05	47.795	0.0
97.03	47.795	9.410019653428441e-6
99.01	47.795	2.5152723149703915
1.99	48.285	0.0
3.97	48.285	0.0
5.95	48.285	7.950292573432349e-5
7.93	48.285	2.8212251607530282e-5
9.91	48.285	0.0
11.89	48.285	0.0
13.87	48.285	9.996999640469205e-5
15.85	48.285	2.07333042291986
17.83	48.285	3.235225863085626e-5
19.81	48.285	1.5299630060809402
21.79	48.285	0.0
23.77	48.285	2.1045999820038674
25.75	48.285	8.877094516614844e-5
27.73	48.285	0.0
29.71	48.285	0.0
31.69	48.285	2.5308307238355336
33.67	48.285	0.0
35.65	48.285	0.7475076639226668
37.63	48.285	0.0
39.61	48.285	2.210650207088421
41.59	48.285	0.0
43.57	48.285	6.414914548053598e-5
45.55	48.285	4.3129027120602564e-5
47.53	48.285	1.3782718918187522e-5
49.51	48.285	2.070754679543418
51.49	48.285	3.480576727964568e-5
53.47	48.285	2.418852159769445e-5
55.45	48.285	1.7777841329723725
57.43	48.285	3.070340620973066
59.41	48.285	1.6110408003425738
61.39	48.285	6.510713490386772e-5
63.37	48.285	0.00010200174326206453
65.35	48.285	4.3848901023876364e-5
67.33	48.285	0.0
69.31	48.285	3.850500861841275e-5
71.29	48.285	1.829555293034772
73.27	48.285	3.955760162952619e-5
75.25	48.285	0.00017455523607744282
77.23	48.285	1.490116804947152
79.21	48.285	4.655416786066313e-5
81.19	48.285	0.00012066989166379352
83.17	48.285	0.00018293669019798592
85.15	48.285	0.9500977594755482
87.13	48.285	0.00019643806816209544
89.11	48.285	6.25647224905984e-5
91.09	48.285	4.631878365732273e-5
93.07	48.285	0.0
95.05	48.285	3.4968381949422334e-5
97.03	48.285	0.0
99.01	48.285	2.8372843782612387
1.99	48.775	6.406673278331738e-5
3.97	48.775	0.0
5.95	48.775	0.0
7.93	48.775	0.0
9.91	48.775	1.4260496790205635e-5
11.89	48.775	5.493734701924664e-5
13.87	48.775	0.0
15.85	48.775	2.5565581793533703
17.83	48.775	0.00020381303013428367
19.81	48.775	1.3991294840764348
21.79	48.775	0.0
23.77	48.775	1.7162440327872788
25.75	48.775	0.0
27.73	48.775	0.00017192452168107378
29.71	48.775	2.6167840387672014e-5
31.69	48.775	1.6449962192090604
33.67	48.775	3.443511153760191e-5
35.65	48.775	0.269662633111056
37.63	48.775	0.0
39.61	48.775	3.133848606632628
41.59	48.775	0.00013837280383528254
43.57	48.775	0.0
45.55	48.775	0.0
47.53	48.775	0.0
49.51	48.775	2.3202189003570277
51.49	48.775	8.249718210864325e-5
53.47	48.775	0.0
55.45	48.775	1.905040142614899
57.43	48.775	2.7379351441503204
59.41	48.775	0.9206095166360639
61.39	48.775	0.00023303475347924112
63.37	48.775	0.00011910238401266669
65.35	48.775	0.0
67.33	48.775	8.327948514339249e-5
69.31	48.775	8.918861060147285e-5
71.29	48.775	0.7614493348075092
73.27	48.775	5.823432097656639e-5
75.25	48.775	2.8733703639253557e-5
77.23	48.775	2.7420138815677815
79.21	48.775	0.0
81.19	48.775	5.828842982979768e-5
83.17	48.775	0.00015341051887620796
85.15	48.775	0.12619182672784512
87.13	48.775	0.0
89.11	48.775	7.555715527065709e-5
91.09	48.775	0.00013961769460155824
93.07	48.775	3.9329246709757945e-5
95.05	48.775	0.00014593420471914977
97.03	48.775	9.551479315295807e-5
99.01	48.775	3.011033952069301
1.99	49.265	0.0
3.97	49.265	2.132408169932102
5.95	49.265	6.391020668800999e-6
7.93	49.265	9.311197961289389e-5
9.91	49.265	0.00013711119894118466
11.89	49.265	0.00012840572442172636
13.87	49.265	9.535380156527208e-5
15.85	49.265	6.749481993194011e-5
17.83	49.265	3.3951845000860614
19.81	49.265	0.00016228979700498518
21.79	49.265	1.8419031524839242
23.77	49.265	7.934081012872433e-5
25.75	49.265	0.0
27.73	49.265	0.0
29.71	49.265	1.146256413587879
31.69	49.265	0.0
33.67	49.265	0.0
35.65	49.265	0.0
37.63	49.265	4.370713825080828e-5
39.61	49.265	0.0
41.59	49.265	1.2198539291431259e-5
43.57	49.265	1.9913153117494875
45.55	49.265	2.8982738851067036
47.53	49.265	0.0
49.51	49.265	0.0
51.49	49.265	0.00026221827516455877
53.47	49.265	6.118137737880957e-5
55.45	49.265	2.3739863925423415e-5
57.43	49.265	0.0002532253722111878
59.41	49.265	0.0
61.39	49.265	2.2491600213925653
63.37	49.265	0.0
65.35	49.265	0.0
67.33	49.265	1.831162129531256e-5
69.31	49.265	1.6550747596702935
71.29	49.265	8.931470639443073e-5
73.27	49.265	2.9759679529489644
75.25	49.265	8.11633269611554e-5
77.23	49.265	7.96157994992835e-5
79.21	49.265	0.0
81.19	49.265	0.0
83.17	49.265	0.00019342315482325585
85.15	49.265	0.0001546448892653802
87.13	49.265	0.0
89.11	49.265	0.8631302058781024
91.09	49.265	7.676248303201969e-5
93.07	49.265	1.2501828322793015e-5
95.05	49.265	0.0
97.03	49.265	0.0
99.01	49.265	0.0
1.99	49.755	1.9100489472187994
3.97	49.755	0.0
5.95	49.755	2.6835665631756576
7.93	49.755	0.00015471397871076405
9.91	49.755	3.684727855784462
11.89	49.755	1.4268931188934968
13.87	49.755	1.010971957137153e-5
15.85	49.755	0.0
17.83	49.755	0.0
19.81	49.755	0.0001015393554709413
21.79	49.755	0.000265447155919395
23.77	49.755	0.0
25.75	49.755	0.0
27.73	49.755	0.00010632749381147178
29.71	49.755	1.3560393736039877e-6
31.69	49.755	0.0
33.67	49.755	4.28025881829605e-5
35.65	49.755	0.0
37.63	49.755	0.0
39.61	49.755	0.0
41.59	49.755	0.0
43.57	49.755	0.0
45.55	49.755	0.0002240289667071483
47.53	49.755	0.7446017004405421
49.51	49.755	7.098621087384599e-5
51.49	49.755	2.5378676763849137
53.47	49.755	7.989928583703583e-5
55.45	49.755	0.0
57.43	49.755	0.0002242795045875555
59.41	49.755	2.4889271481409512e-5
61.39	49.755	2.4320941707812056e-5
63.37	49.755	3.120598857504202
65.35	49.755	0.0
67.33	49.755	0.00019436885830837838
69.31	49.755	0.0
71.29	49.755	0.0
73.27	49.755	0.00013766057289865655
75.25	49.755	3.371263402912053e-5
77.23	49.755	0.0
79.21	49.755	0.0
81.19	49.755	0.0
83.17	49.755	1.0961490733888244
85.15	49.755	0.0
87.13	49.755	2.21179910276773
89.11	49.755	0.0
91.09	49.755	1.8155551421767107
93.07	49.755	1.7035940909928453
95.05	49.755	0.0
97.03	49.755	0.0
99.01	49.755	0.00026947529385718655


==> figs/tmp_10000000000002.dat <==
x	y	data
1.99	1.245	0.0
3.97	1.245	3.106382761466433
5.95	1.245	0.0
7.93	1.245	0.0
9.91	1.245	0.0
11.89	1.245	0.0
13.87	1.245	0.0
15.85	1.245	0.0
17.83	1.245	3.163236773561475
19.81	1.245	0.0
21.79	1.245	2.341899118142959
23.77	1.245	0.0
25.75	1.245	0.0
27.73	1.245	0.0
29.71	1.245	2.023436911653717
31.69	1.245	0.0
33.67	1.245	0.0
35.65	1.245	0.0
37.63	1.245	0.0
39.61	1.245	0.0
41.59	1.245	0.0
43.57	1.245	1.9458744104140138
45.55	1.245	3.087694449829157
47.53	1.245	0.0
49.51	1.245	0.0
51.49	1.245	0.0
53.47	1.245	0.0
55.45	1.245	0.0
57.43	1.245	0.0
59.41	1.245	0.0
61.39	1.245	2.0885261276141938
63.37	1.245	0.0
65.35	1.245	0.0
67.33	1.245	0.0
69.31	1.245	2.0601154089403972
71.29	1.245	0.0
73.27	1.245	3.0794943768679284
75.25	1.245	0.0
77.23	1.245	0.0
79.21	1.245	0.0
81.19	1.245	0.0
83.17	1.245	0.0
85.15	1.245	0.0
87.13	1.245	0.0
89.11	1.245	0.8919778069880535
91.09	1.245	0.0
93.07	1.245	0.0
95.05	1.245	0.0
97.03	1.245	0.0
99.01	1.245	0.0
1.99	1.735	0.0
3.97	1.735	0.0
5.95	1.735	0.0
7.93	1.735	0.0
9.91	1.735	0.0
11.89	1.735	0.0
13.87	1.735	0.0
15.85	1.735	2.399422706836304
17.83	1.735	0.0
19.81	1.735	1.1019580849153567
21.79	1.735	0.0
23.77	1.735	2.1519892318740914
25.75	1.735	0.0
27.73	1.735	0.0
29.71	1.735	0.0
31.69	1.735	2.1114295349977126
33.67	1.735	0.0
35.65	1.735	0.9202842938080918
37.63	1.735	0.0
39.61	1.735	2.250617291566572
41.59	1.735	0.0
43.57	1.735	0.0
45.55	1.735	0.0
47.53	1.735	0.0
49.51	1.735	2.1679537772931363
51.49	1.735	0.0
53.47	1.735	0.0
55.45	1.735	2.263384810523093
57.43	1.735	3.210535302929642
59.41	1.735	1.2387849404694204
61.39	1.735	0.0
63.37	1.735	0.0
65.35	1.735	0.0
67.33	1.735	0.0
69.31	1.735	0.0
71.29	1.735	1.085502007296739
73.27	1.735	0.0
75.25	1.735	0.0
77.23	1.735	3.3294048152873765
79.21	1.735	0.0
81.19	1.735	0.0
83.17	1.735	0.0
85.15	1.735	1.0995068985748235
87.13	1.735	0.0
89.11	1.735	0.0
91.09	1.735	0.0
93.07	1.735	0.0
95.05	1.735	0.0
97.03	1.735	0.0
99.01	1.735	3.3242515999829974
1.99	2.225	0.0
3.97	2.225	0.0
5.95	2.225	0.0
7.93	2.225	0.0
9.91	2.225	0.0
11.89	2.225	0.0
13.87	2.225	0.0
15.85	2.225	2.0050027087634383
17.83	2.225	0.0
19.81	2.225	0.9208168860384947
21.79	2.225	0.0
23.77	2.225	1.7982426468016537
25.75	2.225	0.0
27.73	2.225	0.0
29.71	2.225	0.0
31.69	2.225	1.7643502018097543
33.67	2.225	0.0
35.65	2.225	0.7690068517983544
37.63	2.225	0.0
39.61	2.225	1.8806581071038708
41.59	2.225	0.0
43.57	2.225	0.0
45.55	2.225	0.0
47.53	2.225	0.0
49.51	2.225	1.8115829209926766
51.49	2.225	0.0
53.47	2.225	0.0
55.45	2.225	1.8913268858976524
57.43	2.225	2.682783638170237
59.41	2.225	1.0351519780736962
61.39	2.225	0.0
63.37	2.225	0.0
65.35	2.225	0.0
67.33	2.225	0.0
69.31	2.225	0.0
71.29	2.225	0.9070658783036157
73.27	2.225	0.0
75.25	2.225	0.0
77.23	2.225	2.782113236738926
79.21	2.225	0.0
81.19	2.225	0.0
83.17	2.225	0.0
85.15	2.225	0.9187686286645643
87.13	2.225	0.0
89.11	2.225	0.0
91.09	2.225	0.0
93.07	2.225	0.0
95.05	2.225	0.0
97.03	2.225	0.0
99.01	2.225	2.7778071131806703
1.99	2.715	2.037646526156811
3.97	2.715	0.0
5.95	2.715	1.9207411838753918
7.93	2.715	0.0
9.91	2.715	3.141715938563463
11.89	2.715	2.1848652335083445
13.87	2.715	0.0
15.85	2.715	0.0
17.83	2.715	0.0
19.81	2.715	0.0
21.79	2.715	0.0
23.77	2.715	0.0
25.75	2.715	0.0
27.73	2.715	0.0
29.71	2.715	0.0
31.69	2.715	0.0
33.67	2.715	0.0
35.65	2.715	0.0
37.63	2.715	0.0
39.61	2.715	0.0
41.59	2.715	0.0
43.57	2.715	0.0
45.55	2.715	0.0
47.53	2.715	1.1281495124443497
49.51	2.715	0.0
51.49	2.715	3.0797190662906977
53.47	2.715	0.0
55.45	2.715	0.0
57.43	2.715	0.0
59.41	2.715	0.0
61.39	2.715	0.0
63.37	2.715	3.333112877784112
65.35	2.715	0.0
67.33	2.715	0.0
69.31	2.715	0.0
71.29	2.715	0.0
73.27	2.715	0.0
75.25	2.715	0.0
77.23	2.715	0.0
79.21	2.715	0.0
81.19	2.715	0.0
83.17	2.715	2.109206642261366
85.15	2.715	0.0
87.13	2.715	3.2035895818551
89.11	2.715	0.0
91.09	2.715	2.1489728656213383
93.07	2.715	2.0185684003801887
95.05	2.715	0.0
97.03	2.715	0.0
99.01	2.715	0.0
1.99	3.205	0.0
3.97	3.205	0.0
5.95	3.205	0.0
7.93	3.205	3.411260713591819
9.91	3.205	0.0
11.89	3.205	0.0
13.87	3.205	3.1563510843474134
15.85	3.205	0.0
17.83	3.205	0.0
19.81	3.205	0.0
21.79	3.205	0.0
23.77	3.205	0.0
25.75	3.205	0.0
27.73	3.205	0.0
29.71	3.205	0.0
31.69	3.205	0.0
33.67	3.205	3.5293477482407356
35.65	3.205	0.0
37.63	3.205	1.225113384522849
39.61	3.205	0.0
41.59	3.205	0.0
43.57	3.205	0.0
45.55	3.205	0.0
47.53	3.205	0.0
49.51	3.205	0.0
51.49	3.205	0.0
53.47	3.205	0.0
55.45	3.205	0.0
57.43	3.205	0.0
59.41	3.205	0.0
61.39	3.205	0.0
63.37	3.205	0.0
65.35	3.205	0.0
67.33	3.205	3.6204752008638788
69.31	3.205	0.0
71.29	3.205	0.0
73.27	3.205	0.0
75.25	3.205	0.0
77.23	3.205	0.0
79.21	3.205	0.0
81.19	3.205	3.3747710124886874
83.17	3.205	0.0
85.15	3.205	0.0
87.13	3.205	0.0
89.11	3.205	0.0
91.09	3.205	0.0
93.07	3.205	0.0
95.05	3.205	2.2383020946476933
97.03	3.205	2.1911501902632966
99.01	3.205	0.0
1.99	3.695	0.0
3.97	3.695	0.0
5.95	3.695	0.0
7.93	3.695	2.844599872681392
9.91	3.695	0.0
11.89	3.695	0.0
13.87	3.695	2.6320345017600943
15.85	3.695	0.0
17.83	3.695	0.0
19.81	3.695	0.0
21.79	3.695	0.0
23.77	3.695	0.0
25.75	3.695	0.0
27.73	3.695	0.0
29.71	3.695	0.0
31.69	3.695	0.0
33.67	3.695	2.943070904927398
35.65	3.695	0.0
37.63	3.695	1.0216039377314405
39.61	3.695	0.0
41.59	3.695	0.0
43.57	3.695	0.0
45.55	3.695	0.0
47.53	3.695	0.0
49.51	3.695	0.0
51.49	3.695	0.0
53.47	3.695	0.0
55.45	3.695	0.0
57.43	3.695	0.0
59.41	3.695	0.0
61.39	3.695	0.0
63.37	3.695	0.0
65.35	3.695	0.0
67.33	3.695	3.01906074032659
69.31	3.695	0.0
71.29	3.695	0.0
73.27	3.695	0.0
75.25	3.695	0.0
77.23	3.695	0.0
79.21	3.695	0.0
81.19	3.695	2.814171650441276
83.17	3.695	0.0
85.15	3.695	0.0
87.13	3.695	0.0
89.11	3.695	0.0
91.09	3.695	0.0
93.07	3.695	0.0
95.05	3.695	1.8664870228441843
97.03	3.695	1.8271677469312881
99.01	3.695	0.0
1.99	4.185	0.0
3.97	4.185	0.0
5.95	4.185	0.0
7.93	4.185	0.0
9.91	4.185	0.0
11.89	4.185	0.0
13.87	4.185	0.0
15.85	4.185	0.0
17.83	4.185	0.0
19.81	4.185	0.0
21.79	4.185	0.0
23.77	4.185	0.0
25.75	4.185	0.9223445570183971
27.73	4.185	1.3868302989697918
29.71	4.185	0.0
31.69	4.185	0.0
33.67	4.185	0.0
35.65	4.185	0.0
37.63	4.185	0.0
39.61	4.185	0.0
41.59	4.185	1.1218372325715285
43.57	4.185	0.0
45.55	4.185	0.0
47.53	4.185	0.0
49.51	4.185	0.0
51.49	4.185	0.0
53.47	4.185	3.1265659871540548
55.45	4.185	0.0
57.43	4.185	0.0
59.41	4.185	0.0
61.39	4.185	0.0
63.37	4.185	0.0
65.35	4.185	3.224573154716624
67.33	4.185	0.0
69.31	4.185	0.0
71.29	4.185	0.0
73.27	4.185	0.0
75.25	4.185	3.246770336945209
77.23	4.185	0.0
79.21	4.185	2.113093486919046
81.19	4.185	0.0
83.17	4.185	0.0
85.15	4.185	0.0
87.13	4.185	0.0
89.11	4.185	0.0
91.09	4.185	0.0
93.07	4.185	0.0
95.05	4.185	0.0
97.03	4.185	0.0
99.01	4.185	0.0
1.99	4.675	0.0
3.97	4.675	0.0
5.95	4.675	0.0
7.93	4.675	3.0472466241283818
9.91	4.675	0.0
11.89	4.675	0.0
13.87	4.675	2.819538286246771
15.85	4.675	0.0
17.83	4.675	0.0
19.81	4.675	0.0
21.79	4.675	0.0
23.77	4.675	0.0
25.75	4.675	0.0
27.73	4.675	0.0
29.71	4.675	0.0
31.69	4.675	0.0
33.67	4.675	3.1527326446642783
35.65	4.675	0.0
37.63	4.675	1.0943820887940652
39.61	4.675	0.0
41.59	4.675	0.0
43.57	4.675	0.0
45.55	4.675	0.0
47.53	4.675	0.0
49.51	4.675	0.0
51.49	4.675	0.0
53.47	4.675	0.0
55.45	4.675	0.0
57.43	4.675	0.0
59.41	4.675	0.0
61.39	4.675	0.0
63.37	4.675	0.0
65.35	4.675	0.0
67.33	4.675	3.2341359279914283
69.31	4.675	0.0
71.29	4.675	0.0
73.27	4.675	0.0
75.25	4.675	0.0
77.23	4.675	0.0
79.21	4.675	0.0
81.19	4.675	3.014650722543102
83.17	4.675	0.0
85.15	4.675	0.0
87.13	4.675	0.0
89.11	4.675	0.0
91.09	4.675	0.0
93.07	4.675	0.0
95.05	4.675	1.999453889442825
97.03	4.675	1.9573335434710015
99.01	4.675	0.0
1.99	5.165	1.943719076933145
3.97	5.165	0.0
5.95	5.165	1.832202608757297
7.93	5.165	0.0
9.91	5.165	2.9968952542560747
11.89	5.165	2.0841515838902387
13.87	5.165	0.0
15.85	5.165	0.0
17.83	5.165	0.0
19.81	5.165	0.0
21.79	5.165	0.0
23.77	5.165	0.0
25.75	5.165	0.0
27.73	5.165	0.0
29.71	5.165	0.0
31.69	5.165	0.0
33.67	5.165	0.0
35.65	5.165	0.0
37.63	5.165	0.0
39.61	5.165	0.0
41.59	5.165	0.0
43.57	5.165	0.0
45.55	5.165	0.0
47.53	5.165	1.0761462799471615
49.51	5.165	0.0
51.49	5.165	2.937756192696637
53.47	5.165	0.0
55.45	5.165	0.0
57.43	5.165	0.0
59.41	5.165	0.0
61.39	5.165	0.0
63.37	5.165	3.1794695512473474
65.35	5.165	0.0
67.33	5.165	0.0
69.31	5.165	0.0
71.29	5.165	0.0
73.27	5.165	0.0
75.25	5.165	0.0
77.23	5.165	0.0
79.21	5.165	0.0
81.19	5.165	0.0
83.17	5.165	2.0119805545910565
85.15	5.165	0.0
87.13	5.165	3.0559167672032403
89.11	5.165	0.0
91.09	5.165	2.049913712265929
93.07	5.165	1.9255203773313587
95.05	5.165	0.0
97.03	5.165	0.0
99.01	5.165	0.0
1.99	5.655	0.0
3.97	5.655	0.0
5.95	5.655	0.0
7.93	5.655	2.685175031105559
9.91	5.655	0.0
11.89	5.655	0.0
13.87	5.655	2.484522829733725
15.85	5.655	0.0
17.83	5.655	0.0
19.81	5.655	0.0
21.79	5.655	0.0
23.77	5.655	0.0
25.75	5.655	0.0
27.73	5.655	0.0
29.71	5.655	0.0
31.69	5.655	0.0
33.67	5.655	2.778127280598885
35.65	5.655	0.0
37.63	5.655	0.9643484173715392
39.61	5.655	0.0
41.59	5.655	0.0
43.57	5.655	0.0
45.55	5.655	0.0
47.53	5.655	0.0
49.51	5.655	0.0
51.49	5.655	0.0
53.47	5.655	0.0
55.45	5.655	0.0
57.43	5.655	0.0
59.41	5.655	0.0
61.39	5.655	0.0
63.37	5.655	0.0
65.35	5.655	0.0
67.33	5.655	2.8498582859298365
69.31	5.655	0.0
71.29	5.655	0.0
73.27	5.655	0.0
75.25	5.655	0.0
77.23	5.655	0.0
79.21	5.655	0.0
81.19	5.655	2.6564521504696006
83.17	5.655	0.0
85.15	5.655	0.0
87.13	5.655	0.0
89.11	5.655	0.0
91.09	5.655	0.0
93.07	5.655	0.0
95.05	5.655	1.761880255200695
97.03	5.655	1.7247646176249476
99.01	5.655	0.0
1.99	6.145	0.0
3.97	6.145	3.015309302919081
5.95	6.145	0.0
7.93	6.145	0.0
9.91	6.145	0.0
11.89	6.145	0.0
13.87	6.145	0.0
15.85	6.145	0.0
17.83	6.145	3.0704964594102298
19.81	6.145	0.0
21.79	6.145	2.273238921175607
23.77	6.145	0.0
25.75	6.145	0.0
27.73	6.145	0.0
29.71	6.145	1.9641134438626193
31.69	6.145	0.0
33.67	6.145	0.0
35.65	6.145	0.0
37.63	6.145	0.0
39.61	6.145	0.0
41.59	6.145	0.0
43.57	6.145	1.888824933236406
45.55	6.145	2.99716889838338
47.53	6.145	0.0
49.51	6.145	0.0
51.49	6.145	0.0
53.47	6.145	0.0
55.45	6.145	0.0
57.43	6.145	0.0
59.41	6.145	0.0
61.39	6.145	2.0272943631105367
63.37	6.145	0.0
65.35	6.145	0.0
67.33	6.145	0.0
69.31	6.145	1.999716594722692
71.29	6.145	0.0
73.27	6.145	2.9892092365569876
75.25	6.145	0.0
77.23	6.145	0.0
79.21	6.145	0.0
81.19	6.145	0.0
83.17	6.145	0.0
85.15	6.145	0.0
87.13	6.145	0.0
89.11	6.145	0.8658266498165736
91.09	6.145	0.0
93.07	6.145	0.0
95.05	6.145	0.0
97.03	6.145	0.0
99.01	6.145	0.0
1.99	6.635	0.0
3.97	6.635	0.0
5.95	6.635	0.0
7.93	6.635	3.0864433821380945
9.91	6.635	0.0
11.89	6.635	0.0
13.87	6.635	2.855806030061811
15.85	6.635	0.0
17.83	6.635	0.0
19.81	6.635	0.0
21.79	6.635	0.0
23.77	6.635	0.0
25.75	6.635	0.0
27.73	6.635	0.0
29.71	6.635	0.0
31.69	6.635	0.0
33.67	6.635	3.1932862702106104
35.65	6.635	0.0
37.63	6.635	1.108459134467024
39.61	6.635	0.0
41.59	6.635	0.0
43.57	6.635	0.0
45.55	6.635	0.0
47.53	6.635	0.0
49.51	6.635	0.0
51.49	6.635	0.0
53.47	6.635	0.0
55.45	6.635	0.0
57.43	6.635	0.0
59.41	6.635	0.0
61.39	6.635	0.0
63.37	6.635	0.0
65.35	6.635	0.0
67.33	6.635	3.2757366446305873
69.31	6.635	0.0
71.29	6.635	0.0
73.27	6.635	0.0
75.25	6.635	0.0
77.23	6.635	0.0
79.21	6.635	0.0
81.19	6.635	3.0534281992066874
83.17	6.635	0.0
85.15	6.635	0.0
87.13	6.635	0.0
89.11	6.635	0.0
91.09	6.635	0.0
93.07	6.635	0.0
95.05	6.635	2.0251728810188636
97.03	6.635	1.9825107406956177
99.01	6.635	0.0
1.99	7.125	0.0
3.97	7.125	0.0
5.95	7.125	0.0
7.93	7.125	2.7891634803851395
9.91	7.125	0.0
11.89	7.125	0.0
13.87	7.125	2.580740645433192
15.85	7.125	0.0
17.83	7.125	0.0
19.81	7.125	0.0
21.79	7.125	0.0
23.77	7.125	0.0
25.75	7.125	0.0
27.73	7.125	0.0
29.71	7.125	0.0
31.69	7.125	0.0
33.67	7.125	2.885715480423546
35.65	7.125	0.0
37.63	7.125	1.0016946221164849
39.61	7.125	0.0
41.59	7.125	0.0
43.57	7.125	0.0
45.55	7.125	0.0
47.53	7.125	0.0
49.51	7.125	0.0
51.49	7.125	0.0
53.47	7.125	0.0
55.45	7.125	0.0
57.43	7.125	0.0
59.41	7.125	0.0
61.39	7.125	0.0
63.37	7.125	0.0
65.35	7.125	0.0
67.33	7.125	2.960224403738697
69.31	7.125	0.0
71.29	7.125	0.0
73.27	7.125	0.0
75.25	7.125	0.0
77.23	7.125	0.0
79.21	7.125	0.0
81.19	7.125	2.759328252218172
83.17	7.125	0.0
85.15	7.125	0.0
87.13	7.125	0.0
89.11	7.125	0.0
91.09	7.125	0.0
93.07	7.125	0.0
95.05	7.125	1.8301123791524794
97.03	7.125	1.7915593687608766
99.01	7.125	0.0
1.99	7.615	0.0
3.97	7.615	0.0
5.95	7.615	0.0
7.93	7.615	0.0
9.91	7.615	0.0
11.89	7.615	0.0
13.87	7.615	0.0
15.85	7.615	0.0
17.83	7.615	0.0
19.81	7.615	0.0
21.79	7.615	0.0
23.77	7.615	0.0
25.75	7.615	0.8363958145015539
27.73	7.615	1.2575984198702614
29.71	7.615	0.0
31.69	7.615	0.0
33.67	7.615	0.0
35.65	7.615	0.0
37.63	7.615	0.0
39.61	7.615	0.0
41.59	7.615	1.0172987510307574
43.57	7.615	0.0
45.55	7.615	0.0
47.53	7.615	0.0
49.51	7.615	0.0
51.49	7.615	0.0
53.47	7.615	2.8352167154019545
55.45	7.615	0.0
57.43	7.615	0.0
59.41	7.615	0.0
61.39	7.615	0.0
63.37	7.615	0.0
65.35	7.615	2.92409107815146
67.33	7.615	0.0
69.31	7.615	0.0
71.29	7.615	0.0
73.27	7.615	0.0
75.25	7.615	2.9442198143904776
77.23	7.615	0.0
79.21	7.615	1.9161847214915932
81.19	7.615	0.0
83.17	7.615	0.0
85.15	7.615	0.0
87.13	7.615	0.0
89.11	7.615	0.0
91.09	7.615	0.0
93.07	7.615	0.0
95.05	7.615	0.0
97.03	7.615	0.0
99.01	7.615	0.0
1.99	8.105	2.146986191867239
3.97	8.105	0.0
5.95	8.105	2.023807734557905
7.93	8.105	0.0
9.91	8.105	3.3102997268064382
11.89	8.105	2.302104622768224
13.87	8.105	0.0
15.85	8.105	0.0
17.83	8.105	0.0
19.81	8.105	0.0
21.79	8.105	0.0
23.77	8.105	0.0
25.75	8.105	0.0
27.73	8.105	0.0
29.71	8.105	0.0
31.69	8.105	0.0
33.67	8.105	0.0
35.65	8.105	0.0
37.63	8.105	0.0
39.61	8.105	0.0
41.59	8.105	0.0
43.57	8.105	0.0
45.55	8.105	0.0
47.53	8.105	1.1886857678638312
49.51	8.105	0.0
51.49	8.105	3.2449761159642594
53.47	8.105	0.0
55.45	8.105	0.0
57.43	8.105	0.0
59.41	8.105	0.0
61.39	8.105	0.0
63.37	8.105	3.5119669838097574
65.35	8.105	0.0
67.33	8.105	0.0
69.31	8.105	0.0
71.29	8.105	0.0
73.27	8.105	0.0
75.25	8.105	0.0
77.23	8.105	0.0
79.21	8.105	0.0
81.19	8.105	0.0
83.17	8.105	2.2223862081078734
85.15	8.105	0.0
87.13	8.105	3.3754934962273864
89.11	8.105	0.0
91.09	8.105	2.264286278292077
93.07	8.105	2.1268843380455316
95.05	8.105	0.0
97.03	8.105	0.0
99.01	8.105	0.0
1.99	8.595	0.0
3.97	8.595	3.1296064253250337
5.95	8.595	0.0
7.93	8.595	0.0
9.91	8.595	0.0
11.89	8.595	0.0
13.87	8.595	0.0
15.85	8.595	0.0
17.83	8.595	3.186885484353212
19.81	8.595	0.0
21.79	8.595	2.3594074170509893
23.77	8.595	0.0
25.75	8.595	0.0
27.73	8.595	0.0
29.71	8.595	2.038564351600348
31.69	8.595	0.0
33.67	8.595	0.0
35.65	8.595	0.0
37.63	8.595	0.0
39.61	8.595	0.0
41.59	8.595	0.0
43.57	8.595	1.9604219844538515
45.55	8.595	3.1107783977863783
47.53	8.595	0.0
49.51	8.595	0.0
51.49	8.595	0.0
53.47	8.595	0.0
55.45	8.595	0.0
57.43	8.595	0.0
59.41	8.595	0.0
61.39	8.595	2.1041401817962098
63.37	8.595	0.0
65.35	8.595	0.0
67.33	8.595	0.0
69.31	8.595	2.0755170614220675
71.29	8.595	0.0
73.27	8.595	3.1025170201654566
75.25	8.595	0.0
77.23	8.595	0.0
79.21	8.595	0.0
81.19	8.595	0.0
83.17	8.595	0.0
85.15	8.595	0.0
87.13	8.595	0.0
89.11	8.595	0.8986463325206392
91.09	8.595	0.0
93.07	8.595	0.0
95.05	8.595	0.0
97.03	8.595	0.0
99.01	8.595	0.0
1.99	9.085	0.0
3.97	9.085	3.178716480578169
5.95	9.085	0.0
7.93	9.085	0.0
9.91	9.085	0.0
11.89	9.085	0.0
13.87	9.085	0.0
15.85	9.085	0.0
17.83	9.085	3.236894367564699
19.81	9.085	0.0
21.79	9.085	2.3964314427170907
23.77	9.085	0.0
25.75	9.085	0.0
27.73	9.085	0.0
29.71	9.085	2.0705536800775755
31.69	9.085	0.0
33.67	9.085	0.0
35.65	9.085	0.0
37.63	9.085	0.0
39.61	9.085	0.0
41.59	9.085	0.0
43.57	9.085	1.991185096133618
45.55	9.085	3.1595930019996477
47.53	9.085	0.0
49.51	9.085	0.0
51.49	9.085	0.0
53.47	9.085	0.0
55.45	9.085	0.0
57.43	9.085	0.0
59.41	9.085	0.0
61.39	9.085	2.1371585318839914
63.37	9.085	0.0
65.35	9.085	0.0
67.33	9.085	0.0
69.31	9.085	2.108086255024319
71.29	9.085	0.0
73.27	9.085	3.1512019861251273
75.25	9.085	0.0
77.23	9.085	0.0
79.21	9.085	0.0
81.19	9.085	0.0
83.17	9.085	0.0
85.15	9.085	0.0
87.13	9.085	0.0
89.11	9.085	0.9127479686516207
91.09	9.085	0.0
93.07	9.085	0.0
95.05	9.085	0.0
97.03	9.085	0.0
99.01	9.085	0.0
1.99	9.575	0.0
3.97	9.575	0.0
5.95	9.575	0.0
7.93	9.575	0.0
9.91	9.575	0.0
11.89	9.575	0.0
13.87	9.575	0.0
15.85	9.575	0.0
17.83	9.575	0.0
19.81	9.575	0.0
21.79	9.575	0.0
23.77	9.575	0.0
25.75	9.575	0.8367436879768727
27.73	9.575	1.2581214797963043
29.71	9.575	0.0
31.69	9.575	0.0
33.67	9.575	0.0
35.65	9.575	0.0
37.63	9.575	0.0
39.61	9.575	0.0
41.59	9.575	1.0177218655966398
43.57	9.575	0.0
45.55	9.575	0.0
47.53	9.575	0.0
49.51	9.575	0.0
51.49	9.575	0.0
53.47	9.575	2.836395937816711
55.45	9.575	0.0
57.43	9.575	0.0
59.41	9.575	0.0
61.39	9.575	0.0
63.37	9.575	0.0
65.35	9.575	2.9253072651622856
67.33	9.575	0.0
69.31	9.575	0.0
71.29	9.575	0.0
73.27	9.575	0.0
75.25	9.575	2.945444373338737
77.23	9.575	0.0
79.21	9.575	1.9169817004181502
81.19	9.575	0.0
83.17	9.575	0.0
85.15	9.575	0.0
87.13	9.575	0.0
89.11	9.575	0.0
91.09	9.575	0.0
93.07	9.575	0.0
95.05	9.575	0.0
97.03	9.575	0.0
99.01	9.575	0.0
1.99	10.065	0.0
3.97	10.065	0.0
5.95	10.065	0.0
7.93	10.065	0.0
9.91	10.065	0.0
11.89	10.065	0.0
13.87	10.065	0.0
15.85	10.065	2.237116960083789
17.83	10.065	0.0
19.81	10.065	1.0274176009261966
21.79	10.065	0.0
23.77	10.065	2.0064207923125474
25.75	10.065	0.0
27.73	10.065	0.0
29.71	10.065	0.0
31.69	10.065	1.968604702000706
33.67	10.065	0.0
35.65	10.065	0.8580328909579128
37.63	10.065	0.0
39.61	10.065	2.098377288535394
41.59	10.065	0.0
43.57	10.065	0.0
45.55	10.065	0.0
47.53	10.065	0.0
49.51	10.065	2.021305437362883
51.49	10.065	0.0
53.47	10.065	0.0
55.45	10.065	2.1102811657115352
57.43	10.065	2.993362927119138
59.41	10.065	1.1549889864443939
61.39	10.065	0.0
63.37	10.065	0.0
65.35	10.065	0.0
67.33	10.065	0.0
69.31	10.065	0.0
71.29	10.065	1.0120746727159333
73.27	10.065	0.0
75.25	10.065	0.0
77.23	10.065	3.104191669955788
79.21	10.065	0.0
81.19	10.065	0.0
83.17	10.065	0.0
85.15	10.065	1.025132221814334
87.13	10.065	0.0
89.11	10.065	0.0
91.09	10.065	0.0
93.07	10.065	0.0
95.05	10.065	0.0
97.03	10.065	0.0
99.01	10.065	3.0993870370232313
1.99	10.555	2.113564733474847
3.97	10.555	0.0
5.95	10.555	1.9923037564461947
7.93	10.555	0.0
9.91	10.555	3.2587693327103353
11.89	10.555	2.2662684845777554
13.87	10.555	0.0
15.85	10.555	0.0
17.83	10.555	0.0
19.81	10.555	0.0
21.79	10.555	0.0
23.77	10.555	0.0
25.75	10.555	0.0
27.73	10.555	0.0
29.71	10.555	0.0
31.69	10.555	0.0
33.67	10.555	0.0
35.65	10.555	0.0
37.63	10.555	0.0
39.61	10.555	0.0
41.59	10.555	0.0
43.57	10.555	0.0
45.55	10.555	0.0
47.53	10.555	1.170181870594823
49.51	10.555	0.0
51.49	10.555	3.194462593960801
53.47	10.555	0.0
55.45	10.555	0.0
57.43	10.555	0.0
59.41	10.555	0.0
61.39	10.555	0.0
63.37	10.555	3.4572972989885558
65.35	10.555	0.0
67.33	10.555	0.0
69.31	10.555	0.0
71.29	10.555	0.0
73.27	10.555	0.0
75.25	10.555	0.0
77.23	10.555	0.0
79.21	10.555	0.0
81.19	10.555	0.0
83.17	10.555	2.187791021391043
85.15	10.555	0.0
87.13	10.555	3.3229482512391826
89.11	10.555	0.0
91.09	10.555	2.2290388463686384
93.07	10.555	2.0937757988855297
95.05	10.555	0.0
97.03	10.555	0.0
99.01	10.555	0.0
1.99	11.045	0.0
3.97	11.045	3.077390027393865
5.95	11.045	0.0
7.93	11.045	0.0
9.91	11.045	0.0
11.89	11.045	0.0
13.87	11.045	0.0
15.85	11.045	0.0
17.83	11.045	3.1337134051852154
19.81	11.045	0.0
21.79	11.045	2.320041522485608
23.77	11.045	0.0
25.75	11.045	0.0
27.73	11.045	0.0
29.71	11.045	2.0045516123210296
31.69	11.045	0.0
33.67	11.045	0.0
35.65	11.045	0.0
37.63	11.045	0.0
39.61	11.045	0.0
41.59	11.045	0.0
43.57	11.045	1.9277130234724007
45.55	11.045	3.0588761389655654
47.53	11.045	0.0
49.51	11.045	0.0
51.49	11.045	0.0
53.47	11.045	0.0
55.45	11.045	0.0
57.43	11.045	0.0
59.41	11.045	0.0
61.39	11.045	2.0690333325302603
63.37	11.045	0.0
65.35	11.045	0.0
67.33	11.045	0.0
69.31	11.045	2.040887778993722
71.29	11.045	0.0
73.27	11.045	3.050752599565394
75.25	11.045	0.0
77.23	11.045	0.0
79.21	11.045	0.0
81.19	11.045	0.0
83.17	11.045	0.0
85.15	11.045	0.0
87.13	11.045	0.0
89.11	11.045	0.883652730092369
91.09	11.045	0.0
93.07	11.045	0.0
95.05	11.045	0.0
97.03	11.045	0.0
99.01	11.045	0.0
1.99	11.535	0.0
3.97	11.535	0.0
5.95	11.535	0.0
7.93	11.535	3.193792363999991
9.91	11.535	0.0
11.89	11.535	0.0
13.87	11.535	2.9551332594211357
15.85	11.535	0.0
17.83	11.535	0.0
19.81	11.535	0.0
21.79	11.535	0.0
23.77	11.535	0.0
25.75	11.535	0.0
27.73	11.535	0.0
29.71	11.535	0.0
31.69	11.535	0.0
33.67	11.535	3.3043513336051036
35.65	11.535	0.0
37.63	11.535	1.1470122341963713
39.61	11.535	0.0
41.59	11.535	0.0
43.57	11.535	0.0
45.55	11.535	0.0
47.53	11.535	0.0
49.51	11.535	0.0
51.49	11.535	0.0
53.47	11.535	0.0
55.45	11.535	0.0
57.43	11.535	0.0
59.41	11.535	0.0
61.39	11.535	0.0
63.37	11.535	0.0
65.35	11.535	0.0
67.33	11.535	3.3896693983249704
69.31	11.535	0.0
71.29	11.535	0.0
73.27	11.535	0.0
75.25	11.535	0.0
77.23	11.535	0.0
79.21	11.535	0.0
81.19	11.535	3.159628886467043
83.17	11.535	0.0
85.15	11.535	0.0
87.13	11.535	0.0
89.11	11.535	0.0
91.09	11.535	0.0
93.07	11.535	0.0
95.05	11.535	2.0956100217517344
97.03	11.535	2.0514640578941727
99.01	11.535	0.0
1.99	12.025	0.0
3.97	12.025	0.0
5.95	12.025	0.0
7.93	12.025	2.6020214520941987
9.91	12.025	0.0
11.89	12.025	0.0
13.87	12.025	2.4075829792455687
15.85	12.025	0.0
17.83	12.025	0.0
19.81	12.025	0.0
21.79	12.025	0.0
23.77	12.025	0.0
25.75	12.025	0.0
27.73	12.025	0.0
29.71	12.025	0.0
31.69	12.025	0.0
33.67	12.025	2.692095188219499
35.65	12.025	0.0
37.63	12.025	0.9344848064748713
39.61	12.025	0.0
41.59	12.025	0.0
43.57	12.025	0.0
45.55	12.025	0.0
47.53	12.025	0.0
49.51	12.025	0.0
51.49	12.025	0.0
53.47	12.025	0.0
55.45	12.025	0.0
57.43	12.025	0.0
59.41	12.025	0.0
61.39	12.025	0.0
63.37	12.025	0.0
65.35	12.025	0.0
67.33	12.025	2.761604852390095
69.31	12.025	0.0
71.29	12.025	0.0
73.27	12.025	0.0
75.25	12.025	0.0
77.23	12.025	0.0
79.21	12.025	0.0
81.19	12.025	2.5741880517702227
83.17	12.025	0.0
85.15	12.025	0.0
87.13	12.025	0.0
89.11	12.025	0.0
91.09	12.025	0.0
93.07	12.025	0.0
95.05	12.025	1.7073189520036118
97.03	12.025	1.6713526987569902
99.01	12.025	0.0
1.99	12.515	0.0
3.97	12.515	3.0751209923260934
5.95	12.515	0.0
7.93	12.515	0.0
9.91	12.515	0.0
11.89	12.515	0.0
13.87	12.515	0.0
15.85	12.515	0.0
17.83	12.515	3.131402841510993
19.81	12.515	0.0
21.79	12.515	2.3183308990266553
23.77	12.515	0.0
25.75	12.515	0.0
27.73	12.515	0.0
29.71	12.515	2.0030736073028077
31.69	12.515	0.0
33.67	12.515	0.0
35.65	12.515	0.0
37.63	12.515	0.0
39.61	12.515	0.0
41.59	12.515	0.0
43.57	12.515	1.926291673428395
45.55	12.515	3.0566207546413495
47.53	12.515	0.0
49.51	12.515	0.0
51.49	12.515	0.0
53.47	12.515	0.0
55.45	12.515	0.0
57.43	12.515	0.0
59.41	12.515	0.0
61.39	12.515	2.0675077835598312
63.37	12.515	0.0
65.35	12.515	0.0
67.33	12.515	0.0
69.31	12.515	2.039382982429523
71.29	12.515	0.0
73.27	12.515	3.048503204925816
75.25	12.515	0.0
77.23	12.515	0.0
79.21	12.515	0.0
81.19	12.515	0.0
83.17	12.515	0.0
85.15	12.515	0.0
87.13	12.515	0.0
89.11	12.515	0.8830011912836825
91.09	12.515	0.0
93.07	12.515	0.0
95.05	12.515	0.0
97.03	12.515	0.0
99.01	12.515	0.0
1.99	13.005	1.9122024866081757
3.97	13.005	0.0
5.95	13.005	1.8024942112332807
7.93	13.005	0.0
9.91	13.005	2.9483018535449688
11.89	13.005	2.0503579393126254
13.87	13.005	0.0
15.85	13.005	0.0
17.83	13.005	0.0
19.81	13.005	0.0
21.79	13.005	0.0
23.77	13.005	0.0
25.75	13.005	0.0
27.73	13.005	0.0
29.71	13.005	0.0
31.69	13.005	0.0
33.67	13.005	0.0
35.65	13.005	0.0
37.63	13.005	0.0
39.61	13.005	0.0
41.59	13.005	0.0
43.57	13.005	0.0
45.55	13.005	0.0
47.53	13.005	1.0586970189725002
49.51	13.005	0.0
51.49	13.005	2.8901217070867364
53.47	13.005	0.0
55.45	13.005	0.0
57.43	13.005	0.0
59.41	13.005	0.0
61.39	13.005	0.0
63.37	13.005	3.127915784817538
65.35	13.005	0.0
67.33	13.005	0.0
69.31	13.005	0.0
71.29	13.005	0.0
73.27	13.005	0.0
75.25	13.005	0.0
77.23	13.005	0.0
79.21	13.005	0.0
81.19	13.005	0.0
83.17	13.005	1.9793571330105562
85.15	13.005	0.0
87.13	13.005	3.0063663573924186
89.11	13.005	0.0
91.09	13.005	2.0166752204294647
93.07	13.005	1.894298871294342
95.05	13.005	0.0
97.03	13.005	0.0
99.01	13.005	0.0
1.99	13.495	2.0108966898555014
3.97	13.495	0.0
5.95	13.495	1.8955260586874345
7.93	13.495	0.0
9.91	13.495	3.100472088865795
11.89	13.495	2.156182737998683
13.87	13.495	0.0
15.85	13.495	0.0
17.83	13.495	0.0
19.81	13.495	0.0
21.79	13.495	0.0
23.77	13.495	0.0
25.75	13.495	0.0
27.73	13.495	0.0
29.71	13.495	0.0
31.69	13.495	0.0
33.67	13.495	0.0
35.65	13.495	0.0
37.63	13.495	0.0
39.61	13.495	0.0
41.59	13.495	0.0
43.57	13.495	0.0
45.55	13.495	0.0
47.53	13.495	1.113339380071584
49.51	13.495	0.0
51.49	13.495	3.0392890997485233
53.47	13.495	0.0
55.45	13.495	0.0
57.43	13.495	0.0
59.41	13.495	0.0
61.39	13.495	0.0
63.37	13.495	3.2893564054470397
65.35	13.495	0.0
67.33	13.495	0.0
69.31	13.495	0.0
71.29	13.495	0.0
73.27	13.495	0.0
75.25	13.495	0.0
77.23	13.495	0.0
79.21	13.495	0.0
81.19	13.495	0.0
83.17	13.495	2.081517378357218
85.15	13.495	0.0
87.13	13.495	3.16153346672858
89.11	13.495	0.0
91.09	13.495	2.1207615582952597
93.07	13.495	1.9920690180879081
95.05	13.495	0.0
97.03	13.495	0.0
99.01	13.495	0.0
1.99	13.985	2.043489932060489
3.97	13.985	0.0
5.95	13.985	1.9262493376347505
7.93	13.985	0.0
9.91	13.985	3.150725509766034
11.89	13.985	2.1911308218919703
13.87	13.985	0.0
15.85	13.985	0.0
17.83	13.985	0.0
19.81	13.985	0.0
21.79	13.985	0.0
23.77	13.985	0.0
25.75	13.985	0.0
27.73	13.985	0.0
29.71	13.985	0.0
31.69	13.985	0.0
33.67	13.985	0.0
35.65	13.985	0.0
37.63	13.985	0.0
39.61	13.985	0.0
41.59	13.985	0.0
43.57	13.985	0.0
45.55	13.985	0.0
47.53	13.985	1.1313847328010826
49.51	13.985	0.0
51.49	13.985	3.088550847633841
53.47	13.985	0.0
55.45	13.985	0.0
57.43	13.985	0.0
59.41	13.985	0.0
61.39	13.985	0.0
63.37	13.985	3.342671322400315
65.35	13.985	0.0
67.33	13.985	0.0
69.31	13.985	0.0
71.29	13.985	0.0
73.27	13.985	0.0
75.25	13.985	0.0
77.23	13.985	0.0
79.21	13.985	0.0
81.19	13.985	0.0
83.17	13.985	2.1152552627592067
85.15	13.985	0.0
87.13	13.985	3.212776589530509
89.11	13.985	0.0
91.09	13.985	2.155135524634381
93.07	13.985	2.024357095502893
95.05	13.985	0.0
97.03	13.985	0.0
99.01	13.985	0.0
1.99	14.475	0.0
3.97	14.475	0.0
5.95	14.475	0.0
7.93	14.475	0.0
9.91	14.475	0.0
11.89	14.475	0.0
13.87	14.475	0.0
15.85	14.475	2.3116225666670513
17.83	14.475	0.0
19.81	14.475	1.0616350213548809
21.79	14.475	0.0
23.77	14.475	2.0732432253188744
25.75	14.475	0.0
27.73	14.475	0.0
29.71	14.475	0.0
31.69	14.475	2.03416769672215
33.67	14.475	0.0
35.65	14.475	0.8866090727802596
37.63	14.475	0.0
39.61	14.475	2.16826226795865
41.59	14.475	0.0
43.57	14.475	0.0
45.55	14.475	0.0
47.53	14.475	0.0
49.51	14.475	2.0886235930015262
51.49	14.475	0.0
53.47	14.475	0.0
55.45	14.475	2.1805625953899748
57.43	14.475	3.093054773628813
59.41	14.475	1.193455082123542
61.39	14.475	0.0
63.37	14.475	0.0
65.35	14.475	0.0
67.33	14.475	0.0
69.31	14.475	0.0
71.29	14.475	1.0457811077140542
73.27	14.475	0.0
75.25	14.475	0.0
77.23	14.475	3.207574589779571
79.21	14.475	0.0
81.19	14.475	0.0
83.17	14.475	0.0
85.15	14.475	1.0592735292994215
87.13	14.475	0.0
89.11	14.475	0.0
91.09	14.475	0.0
93.07	14.475	0.0
95.05	14.475	0.0
97.03	14.475	0.0
99.01	14.475	3.20260994192717
1.99	14.965	0.0
3.97	14.965	3.0662769740847104
5.95	14.965	0.0
7.93	14.965	0.0
9.91	14.965	0.0
11.89	14.965	0.0
13.87	14.965	0.0
15.85	14.965	0.0
17.83	14.965	3.122396957215529
19.81	14.965	0.0
21.79	14.965	2.3116634017763946
23.77	14.965	0.0
25.75	14.965	0.0
27.73	14.965	0.0
29.71	14.965	1.997312786975404
31.69	14.965	0.0
33.67	14.965	0.0
35.65	14.965	0.0
37.63	14.965	0.0
39.61	14.965	0.0
41.59	14.965	0.0
43.57	14.965	1.9207516772004294
45.55	14.965	3.047829942904674
47.53	14.965	0.0
49.51	14.965	0.0
51.49	14.965	0.0
53.47	14.965	0.0
55.45	14.965	0.0
57.43	14.965	0.0
59.41	14.965	0.0
61.39	14.965	2.061561651164509
63.37	14.965	0.0
65.35	14.965	0.0
67.33	14.965	0.0
69.31	14.965	2.03351773669032
71.29	14.965	0.0
73.27	14.965	3.039735739183636
75.25	14.965	0.0
77.23	14.965	0.0
79.21	14.965	0.0
81.19	14.965	0.0
83.17	14.965	0.0
85.15	14.965	0.0
87.13	14.965	0.0
89.11	14.965	0.8804616883950601
91.09	14.965	0.0
93.07	14.965	0.0
95.05	14.965	0.0
97.03	14.965	0.0
99.01	14.965	0.0
1.99	15.455	0.0
3.97	15.455	3.0520939347323397
5.95	15.455	0.0
7.93	15.455	0.0
9.91	15.455	0.0
11.89	15.455	0.0
13.87	15.455	0.0
15.85	15.455	0.0
17.83	15.455	3.1079543353349237
19.81	15.455	0.0
21.79	15.455	2.3009708214015845
23.77	15.455	0.0
25.75	15.455	0.0
27.73	15.455	0.0
29.71	15.455	1.9880742328277892
31.69	15.455	0.0
33.67	15.455	0.0
35.65	15.455	0.0
37.63	15.455	0.0
39.61	15.455	0.0
41.59	15.455	0.0
43.57	15.455	1.911867255847072
45.55	15.455	3.03373223014588
47.53	15.455	0.0
49.51	15.455	0.0
51.49	15.455	0.0
53.47	15.455	0.0
55.45	15.455	0.0
57.43	15.455	0.0
59.41	15.455	0.0
61.39	15.455	2.0520259144150486
63.37	15.455	0.0
65.35	15.455	0.0
67.33	15.455	0.0
69.31	15.455	2.024111716840521
71.29	15.455	0.0
73.27	15.455	3.0256754660987104
75.25	15.455	0.0
77.23	15.455	0.0
79.21	15.455	0.0
81.19	15.455	0.0
83.17	15.455	0.0
85.15	15.455	0.0
87.13	15.455	0.0
89.11	15.455	0.8763891199740388
91.09	15.455	0.0
93.07	15.455	0.0
95.05	15.455	0.0
97.03	15.455	0.0
99.01	15.455	0.0
1.99	15.945	0.0
3.97	15.945	0.0
5.95	15.945	0.0
7.93	15.945	0.0
9.91	15.945	0.0
11.89	15.945	0.0
13.87	15.945	0.0
15.85	15.945	0.0
17.83	15.945	0.0
19.81	15.945	0.0
21.79	15.945	0.0
23.77	15.945	0.0
25.75	15.945	0.8321929272030913
27.73	15.945	1.2512789903205224
29.71	15.945	0.0
31.69	15.945	0.0
33.67	15.945	0.0
35.65	15.945	0.0
37.63	15.945	0.0
39.61	15.945	0.0
41.59	15.945	1.0121868268373095
43.57	15.945	0.0
45.55	15.945	0.0
47.53	15.945	0.0
49.51	15.945	0.0
51.49	15.945	0.0
53.47	15.945	2.820969757066022
55.45	15.945	0.0
57.43	15.945	0.0
59.41	15.945	0.0
61.39	15.945	0.0
63.37	15.945	0.0
65.35	15.945	2.909397526320101
67.33	15.945	0.0
69.31	15.945	0.0
71.29	15.945	0.0
73.27	15.945	0.0
75.25	15.945	2.9294251156996935
77.23	15.945	0.0
79.21	15.945	1.906555897090715
81.19	15.945	0.0
83.17	15.945	0.0
85.15	15.945	0.0
87.13	15.945	0.0
89.11	15.945	0.0
91.09	15.945	0.0
93.07	15.945	0.0
95.05	15.945	0.0
97.03	15.945	0.0
99.01	15.945	0.0
1.99	16.435	0.0
3.97	16.435	0.0
5.95	16.435	0.0
7.93	16.435	2.802296185559448
9.91	16.435	0.0
11.89	16.435	0.0
13.87	16.435	2.592891997000131
15.85	16.435	0.0
17.83	16.435	0.0
19.81	16.435	0.0
21.79	16.435	0.0
23.77	16.435	0.0
25.75	16.435	0.0
27.73	16.435	0.0
29.71	16.435	0.0
31.69	16.435	0.0
33.67	16.435	2.8993027982297104
35.65	16.435	0.0
37.63	16.435	1.006411075719674
39.61	16.435	0.0
41.59	16.435	0.0
43.57	16.435	0.0
45.55	16.435	0.0
47.53	16.435	0.0
49.51	16.435	0.0
51.49	16.435	0.0
53.47	16.435	0.0
55.45	16.435	0.0
57.43	16.435	0.0
59.41	16.435	0.0
61.39	16.435	0.0
63.37	16.435	0.0
65.35	16.435	0.0
67.33	16.435	2.974162544911664
69.31	16.435	0.0
71.29	16.435	0.0
73.27	16.435	0.0
75.25	16.435	0.0
77.23	16.435	0.0
79.21	16.435	0.0
81.19	16.435	2.7723204789809137
83.17	16.435	0.0
85.15	16.435	0.0
87.13	16.435	0.0
89.11	16.435	0.0
91.09	16.435	0.0
93.07	16.435	0.0
95.05	16.435	1.8387294166550436
97.03	16.435	1.7999948803964145
99.01	16.435	0.0
1.99	16.925	0.0
3.97	16.925	0.0
5.95	16.925	0.0
7.93	16.925	0.0
9.91	16.925	0.0
11.89	16.925	0.0
13.87	16.925	0.0
15.85	16.925	0.0
17.83	16.925	0.0
19.81	16.925	0.0
21.79	16.925	0.0
23.77	16.925	0.0
25.75	16.925	0.8911805171496825
27.73	16.925	1.3399722843597768
29.71	16.925	0.0
31.69	16.925	0.0
33.67	16.925	0.0
35.65	16.925	0.0
37.63	16.925	0.0
39.61	16.925	0.0
41.59	16.925	1.0839327640342136
43.57	16.925	0.0
45.55	16.925	0.0
47.53	16.925	0.0
49.51	16.925	0.0
51.49	16.925	0.0
53.47	16.925	3.0209260434536094
55.45	16.925	0.0
57.43	16.925	0.0
59.41	16.925	0.0
61.39	16.925	0.0
63.37	16.925	0.0
65.35	16.925	3.1156217595048115
67.33	16.925	0.0
69.31	16.925	0.0
71.29	16.925	0.0
73.27	16.925	0.0
75.25	16.925	3.1370689466619437
77.23	16.925	0.0
79.21	16.925	2.0416966003959196
81.19	16.925	0.0
83.17	16.925	0.0
85.15	16.925	0.0
87.13	16.925	0.0
89.11	16.925	0.0
91.09	16.925	0.0
93.07	16.925	0.0
95.05	16.925	0.0
97.03	16.925	0.0
99.01	16.925	0.0
1.99	17.415	0.0
3.97	17.415	2.986585016190733
5.95	17.415	0.0
7.93	17.415	0.0
9.91	17.415	0.0
11.89	17.415	0.0
13.87	17.415	0.0
15.85	17.415	0.0
17.83	17.415	3.041246451587452
19.81	17.415	0.0
21.79	17.415	2.251583707725141
23.77	17.415	0.0
25.75	17.415	0.0
27.73	17.415	0.0
29.71	17.415	1.9454030058740865
31.69	17.415	0.0
33.67	17.415	0.0
35.65	17.415	0.0
37.63	17.415	0.0
39.61	17.415	0.0
41.59	17.415	0.0
43.57	17.415	1.870831704843746
45.55	17.415	2.9686174198577415
47.53	17.415	0.0
49.51	17.415	0.0
51.49	17.415	0.0
53.47	17.415	0.0
55.45	17.415	0.0
57.43	17.415	0.0
59.41	17.415	0.0
61.39	17.415	2.007982054249758
63.37	17.415	0.0
65.35	17.415	0.0
67.33	17.415	0.0
69.31	17.415	1.9806669958020626
71.29	17.415	0.0
73.27	17.415	2.9607335829586097
75.25	17.415	0.0
77.23	17.415	0.0
79.21	17.415	0.0
81.19	17.415	0.0
83.17	17.415	0.0
85.15	17.415	0.0
87.13	17.415	0.0
89.11	17.415	0.8575786558471656
91.09	17.415	0.0
93.07	17.415	0.0
95.05	17.415	0.0
97.03	17.415	0.0
99.01	17.415	0.0
1.99	17.905	2.1847225934822365
3.97	17.905	0.0
5.95	17.905	2.059379095823342
7.93	17.905	0.0
9.91	17.905	3.3684830539419246
11.89	17.905	2.3425674561733003
13.87	17.905	0.0
15.85	17.905	0.0
17.83	17.905	0.0
19.81	17.905	0.0
21.79	17.905	0.0
23.77	17.905	0.0
25.75	17.905	0.0
27.73	17.905	0.0
29.71	17.905	0.0
31.69	17.905	0.0
33.67	17.905	0.0
35.65	17.905	0.0
37.63	17.905	0.0
39.61	17.905	0.0
41.59	17.905	0.0
43.57	17.905	0.0
45.55	17.905	0.0
47.53	17.905	1.2095786472405397
49.51	17.905	0.0
51.49	17.905	3.3020112857324464
53.47	17.905	0.0
55.45	17.905	0.0
57.43	17.905	0.0
59.41	17.905	0.0
61.39	17.905	0.0
63.37	17.905	3.573694905983488
65.35	17.905	0.0
67.33	17.905	0.0
69.31	17.905	0.0
71.29	17.905	0.0
73.27	17.905	0.0
75.25	17.905	0.0
77.23	17.905	0.0
79.21	17.905	0.0
81.19	17.905	0.0
83.17	17.905	2.26144787455476
85.15	17.905	0.0
87.13	17.905	3.434822698578551
89.11	17.905	0.0
91.09	17.905	2.304084399347828
93.07	17.905	2.1642674203742214
95.05	17.905	0.0
97.03	17.905	0.0
99.01	17.905	0.0
1.99	18.395	1.6445587586250674
3.97	18.395	0.0
5.95	18.395	1.55020593436875
7.93	18.395	0.0
9.91	18.395	2.5356392276836446
11.89	18.395	1.763377116716383
13.87	18.395	0.0
15.85	18.395	0.0
17.83	18.395	0.0
19.81	18.395	0.0
21.79	18.395	0.0
23.77	18.395	0.0
25.75	18.395	0.0
27.73	18.395	0.0
29.71	18.395	0.0
31.69	18.395	0.0
33.67	18.395	0.0
35.65	18.395	0.0
37.63	18.395	0.0
39.61	18.395	0.0
41.59	18.395	0.0
43.57	18.395	0.0
45.55	18.395	0.0
47.53	18.395	0.9105152134645438
49.51	18.395	0.0
51.49	18.395	2.485602335614912
53.47	18.395	0.0
55.45	18.395	0.0
57.43	18.395	0.0
59.41	18.395	0.0
61.39	18.395	0.0
63.37	18.395	2.6901132783733983
65.35	18.395	0.0
67.33	18.395	0.0
69.31	18.395	0.0
71.29	18.395	0.0
73.27	18.395	0.0
75.25	18.395	0.0
77.23	18.395	0.0
79.21	18.395	0.0
81.19	18.395	0.0
83.17	18.395	1.7023140239261287
85.15	18.395	0.0
87.13	18.395	2.585576663199128
89.11	18.395	0.0
91.09	18.395	1.7344088402176618
93.07	18.395	1.6291610444281543
95.05	18.395	0.0
97.03	18.395	0.0
99.01	18.395	0.0
1.99	18.885	0.0
3.97	18.885	3.1805065608990395
5.95	18.885	0.0
7.93	18.885	0.0
9.91	18.885	0.0
11.89	18.885	0.0
13.87	18.885	0.0
15.85	18.885	0.0
17.83	18.885	3.2387172105088617
19.81	18.885	0.0
21.79	18.885	2.3977809826311205
23.77	18.885	0.0
25.75	18.885	0.0
27.73	18.885	0.0
29.71	18.885	2.071719703351013
31.69	18.885	0.0
33.67	18.885	0.0
35.65	18.885	0.0
37.63	18.885	0.0
39.61	18.885	0.0
41.59	18.885	0.0
43.57	18.885	1.9923064233352035
45.55	18.885	3.1613723130169715
47.53	18.885	0.0
49.51	18.885	0.0
51.49	18.885	0.0
53.47	18.885	0.0
55.45	18.885	0.0
57.43	18.885	0.0
59.41	18.885	0.0
61.39	18.885	2.1383620633892018
63.37	18.885	0.0
65.35	18.885	0.0
67.33	18.885	0.0
69.31	18.885	2.1092734146036256
71.29	18.885	0.0
73.27	18.885	3.152976571778462
75.25	18.885	0.0
77.23	18.885	0.0
79.21	18.885	0.0
81.19	18.885	0.0
83.17	18.885	0.0
85.15	18.885	0.0
87.13	18.885	0.0
89.11	18.885	0.9132619786888735
91.09	18.885	0.0
93.07	18.885	0.0
95.05	18.885	0.0
97.03	18.885	0.0
99.01	18.885	0.0
1.99	19.375	0.0
3.97	19.375	0.0
5.95	19.375	0.0
7.93	19.375	0.0
9.91	19.375	0.0
11.89	19.375	0.0
13.87	19.375	0.0
15.85	19.375	0.0
17.83	19.375	0.0
19.81	19.375	0.0
21.79	19.375	0.0
23.77	19.375	0.0
25.75	19.375	0.8666699863425996
27.73	19.375	1.303118435645172
29.71	19.375	0.0
31.69	19.375	0.0
33.67	19.375	0.0
35.65	19.375	0.0
37.63	19.375	0.0
39.61	19.375	0.0
41.59	19.375	1.0541208831701205
43.57	19.375	0.0
45.55	19.375	0.0
47.53	19.375	0.0
49.51	19.375	0.0
51.49	19.375	0.0
53.47	19.375	2.937840182139215
55.45	19.375	0.0
57.43	19.375	0.0
59.41	19.375	0.0
61.39	19.375	0.0
63.37	19.375	0.0
65.35	19.375	3.029931440147511
67.33	19.375	0.0
69.31	19.375	0.0
71.29	19.375	0.0
73.27	19.375	0.0
75.25	19.375	3.0507887558572495
77.23	19.375	0.0
79.21	19.375	1.985542918330723
81.19	19.375	0.0
83.17	19.375	0.0
85.15	19.375	0.0
87.13	19.375	0.0
89.11	19.375	0.0
91.09	19.375	0.0
93.07	19.375	0.0
95.05	19.375	0.0
97.03	19.375	0.0
99.01	19.375	0.0
1.99	19.865	2.070152990692614
3.97	19.865	0.0
5.95	19.865	1.9513826638252347
7.93	19.865	0.0
9.91	19.865	3.1918355625647363
11.89	19.865	2.21972027009926
13.87	19.865	0.0
15.85	19.865	0.0
17.83	19.865	0.0
19.81	19.865	0.0
21.79	19.865	0.0
23.77	19.865	0.0
25.75	19.865	0.0
27.73	19.865	0.0
29.71	19.865	0.0
31.69	19.865	0.0
33.67	19.865	0.0
35.65	19.865	0.0
37.63	19.865	0.0
39.61	19.865	0.0
41.59	19.865	0.0
43.57	19.865	0.0
45.55	19.865	0.0
47.53	19.865	1.1461468204399237
49.51	19.865	0.0
51.49	19.865	3.1288496575505236
53.47	19.865	0.0
55.45	19.865	0.0
57.43	19.865	0.0
59.41	19.865	0.0
61.39	19.865	0.0
63.37	19.865	3.386285846777841
65.35	19.865	0.0
67.33	19.865	0.0
69.31	19.865	0.0
71.29	19.865	0.0
73.27	19.865	0.0
75.25	19.865	0.0
77.23	19.865	0.0
79.21	19.865	0.0
81.19	19.865	0.0
83.17	19.865	2.142854701448876
85.15	19.865	0.0
87.13	19.865	3.254696272732567
89.11	19.865	0.0
91.09	19.865	2.183255313213697
93.07	19.865	2.0507705126100313
95.05	19.865	0.0
97.03	19.865	0.0
99.01	19.865	0.0
1.99	20.355	0.0
3.97	20.355	2.6377285271667867
5.95	20.355	0.0
7.93	20.355	0.0
9.91	20.355	0.0
11.89	20.355	0.0
13.87	20.355	0.0
15.85	20.355	0.0
17.83	20.355	2.6860050793828387
19.81	20.355	0.0
21.79	20.355	1.9885811202339738
23.77	20.355	0.0
25.75	20.355	0.0
27.73	20.355	0.0
29.71	20.355	1.7181647191061857
31.69	20.355	0.0
33.67	20.355	0.0
35.65	20.355	0.0
37.63	20.355	0.0
39.61	20.355	0.0
41.59	20.355	0.0
43.57	20.355	1.6523039292845878
45.55	20.355	2.6218596866163852
47.53	20.355	0.0
49.51	20.355	0.0
51.49	20.355	0.0
53.47	20.355	0.0
55.45	20.355	0.0
57.43	20.355	0.0
59.41	20.355	0.0
61.39	20.355	1.7734340451788102
63.37	20.355	0.0
65.35	20.355	0.0
67.33	20.355	0.0
69.31	20.355	1.749309599198494
71.29	20.355	0.0
73.27	20.355	2.6148967435293358
75.25	20.355	0.0
77.23	20.355	0.0
79.21	20.355	0.0
81.19	20.355	0.0
83.17	20.355	0.0
85.15	20.355	0.0
87.13	20.355	0.0
89.11	20.355	0.7574067614196303
91.09	20.355	0.0
93.07	20.355	0.0
95.05	20.355	0.0
97.03	20.355	0.0
99.01	20.355	0.0
1.99	20.845	0.0
3.97	20.845	0.0
5.95	20.845	0.0
7.93	20.845	0.0
9.91	20.845	0.0
11.89	20.845	0.0
13.87	20.845	0.0
15.85	20.845	2.214059099355
17.83	20.845	0.0
19.81	20.845	1.0168280553748656
21.79	20.845	0.0
23.77	20.845	1.985740706283091
25.75	20.845	0.0
27.73	20.845	0.0
29.71	20.845	0.0
31.69	20.845	1.9483143846598234
33.67	20.845	0.0
35.65	20.845	0.8491891857545486
37.63	20.845	0.0
39.61	20.845	2.076749411165187
41.59	20.845	0.0
43.57	20.845	0.0
45.55	20.845	0.0
47.53	20.845	0.0
49.51	20.845	2.0004719359873846
51.49	20.845	0.0
53.47	20.845	0.0
55.45	20.845	2.088530595631489
57.43	20.845	2.962510474290008
59.41	20.845	1.1430845685405029
61.39	20.845	0.0
63.37	20.845	0.0
65.35	20.845	0.0
67.33	20.845	0.0
69.31	20.845	0.0
71.29	20.845	1.0016432660139143
73.27	20.845	0.0
75.25	20.845	0.0
77.23	20.845	3.072196910415533
79.21	20.845	0.0
81.19	20.845	0.0
83.17	20.845	0.0
85.15	20.845	1.0145662315594912
87.13	20.845	0.0
89.11	20.845	0.0
91.09	20.845	0.0
93.07	20.845	0.0
95.05	20.845	0.0
97.03	20.845	0.0
99.01	20.845	3.0674417986117275
1.99	21.335	0.0
3.97	21.335	2.694579187314161
5.95	21.335	0.0
7.93	21.335	0.0
9.91	21.335	0.0
11.89	21.335	0.0
13.87	21.335	0.0
15.85	21.335	0.0
17.83	21.335	2.7438962385182077
19.81	21.335	0.0
21.79	21.335	2.031440780838751
23.77	21.335	0.0
25.75	21.335	0.0
27.73	21.335	0.0
29.71	21.335	1.7551961260599682
31.69	21.335	0.0
33.67	21.335	0.0
35.65	21.335	0.0
37.63	21.335	0.0
39.61	21.335	0.0
41.59	21.335	0.0
43.57	21.335	1.68791584619585
45.55	21.335	2.6783683274650443
47.53	21.335	0.0
49.51	21.335	0.0
51.49	21.335	0.0
53.47	21.335	0.0
55.45	21.335	0.0
57.43	21.335	0.0
59.41	21.335	0.0
61.39	21.335	1.811656665572781
63.37	21.335	0.0
65.35	21.335	0.0
67.33	21.335	0.0
69.31	21.335	1.7870122681776224
71.29	21.335	0.0
73.27	21.335	2.671255312864952
75.25	21.335	0.0
77.23	21.335	0.0
79.21	21.335	0.0
81.19	21.335	0.0
83.17	21.335	0.0
85.15	21.335	0.0
87.13	21.335	0.0
89.11	21.335	0.7737310624018245
91.09	21.335	0.0
93.07	21.335	0.0
95.05	21.335	0.0
97.03	21.335	0.0
99.01	21.335	0.0
1.99	21.825	0.0
3.97	21.825	0.0
5.95	21.825	0.0
7.93	21.825	0.0
9.91	21.825	0.0
11.89	21.825	0.0
13.87	21.825	0.0
15.85	21.825	2.281702834203714
17.83	21.825	0.0
19.81	21.825	1.0478940948426234
21.79	21.825	0.0
23.77	21.825	2.0464088780826795
25.75	21.825	0.0
27.73	21.825	0.0
29.71	21.825	0.0
31.69	21.825	2.0078391108409166
33.67	21.825	0.0
35.65	21.825	0.8751335375265089
37.63	21.825	0.0
39.61	21.825	2.1401980727465353
41.59	21.825	0.0
43.57	21.825	0.0
45.55	21.825	0.0
47.53	21.825	0.0
49.51	21.825	2.061590174994485
51.49	21.825	0.0
53.47	21.825	0.0
55.45	21.825	2.152339194903062
57.43	21.825	3.0530208283576976
59.41	21.825	1.1780079856645245
61.39	21.825	0.0
63.37	21.825	0.0
65.35	21.825	0.0
67.33	21.825	0.0
69.31	21.825	0.0
71.29	21.825	1.032245381160246
73.27	21.825	0.0
75.25	21.825	0.0
77.23	21.825	3.166058394633243
79.21	21.825	0.0
81.19	21.825	0.0
83.17	21.825	0.0
85.15	21.825	1.0455631679890844
87.13	21.825	0.0
89.11	21.825	0.0
91.09	21.825	0.0
93.07	21.825	0.0
95.05	21.825	0.0
97.03	21.825	0.0
99.01	21.825	3.161158005080471
1.99	22.315	0.0
3.97	22.315	0.0
5.95	22.315	0.0
7.93	22.315	2.4725388702021083
9.91	22.315	0.0
11.89	22.315	0.0
13.87	22.315	2.2877761037022224
15.85	22.315	0.0
17.83	22.315	0.0
19.81	22.315	0.0
21.79	22.315	0.0
23.77	22.315	0.0
25.75	22.315	0.0
27.73	22.315	0.0
29.71	22.315	0.0
31.69	22.315	0.0
33.67	22.315	2.5581303297094413
35.65	22.315	0.0
37.63	22.315	0.8879826896749071
39.61	22.315	0.0
41.59	22.315	0.0
43.57	22.315	0.0
45.55	22.315	0.0
47.53	22.315	0.0
49.51	22.315	0.0
51.49	22.315	0.0
53.47	22.315	0.0
55.45	22.315	0.0
57.43	22.315	0.0
59.41	22.315	0.0
61.39	22.315	0.0
63.37	22.315	0.0
65.35	22.315	0.0
67.33	22.315	2.6241810328572464
69.31	22.315	0.0
71.29	22.315	0.0
73.27	22.315	0.0
75.25	22.315	0.0
77.23	22.315	0.0
79.21	22.315	0.0
81.19	22.315	2.446090523999759
83.17	22.315	0.0
85.15	22.315	0.0
87.13	22.315	0.0
89.11	22.315	0.0
91.09	22.315	0.0
93.07	22.315	0.0
95.05	22.315	1.6223588276968726
97.03	22.315	1.5881823380694589
99.01	22.315	0.0
1.99	22.805	2.017186132728915
3.97	22.805	0.0
5.95	22.805	1.901454659058266
7.93	22.805	0.0
9.91	22.805	3.110169375743787
11.89	22.805	2.1629265892485736
13.87	22.805	0.0
15.85	22.805	0.0
17.83	22.805	0.0
19.81	22.805	0.0
21.79	22.805	0.0
23.77	22.805	0.0
25.75	22.805	0.0
27.73	22.805	0.0
29.71	22.805	0.0
31.69	22.805	0.0
33.67	22.805	0.0
35.65	22.805	0.0
37.63	22.805	0.0
39.61	22.805	0.0
41.59	22.805	0.0
43.57	22.805	0.0
45.55	22.805	0.0
47.53	22.805	1.1168215502223464
49.51	22.805	0.0
51.49	22.805	3.0487950257690337
53.47	22.805	0.0
55.45	22.805	0.0
57.43	22.805	0.0
59.41	22.805	0.0
61.39	22.805	0.0
63.37	22.805	3.2996444621665733
65.35	22.805	0.0
67.33	22.805	0.0
69.31	22.805	0.0
71.29	22.805	0.0
73.27	22.805	0.0
75.25	22.805	0.0
77.23	22.805	0.0
79.21	22.805	0.0
81.19	22.805	0.0
83.17	22.805	2.0880277001988317
85.15	22.805	0.0
87.13	22.805	3.171421734102874
89.11	22.805	0.0
91.09	22.805	2.1273946234031382
93.07	22.805	1.9982995740147076
95.05	22.805	0.0
97.03	22.805	0.0
99.01	22.805	0.0
1.99	23.295	0.0
3.97	23.295	2.8756830977338907
5.95	23.295	0.0
7.93	23.295	0.0
9.91	23.295	0.0
11.89	23.295	0.0
13.87	23.295	0.0
15.85	23.295	0.0
17.83	23.295	2.928314770703544
19.81	23.295	0.0
21.79	23.295	2.1679748529966805
23.77	23.295	0.0
25.75	23.295	0.0
27.73	23.295	0.0
29.71	23.295	1.8731636675148784
31.69	23.295	0.0
33.67	23.295	0.0
35.65	23.295	0.0
37.63	23.295	0.0
39.61	23.295	0.0
41.59	23.295	0.0
43.57	23.295	1.8013614489989325
45.55	23.295	2.8583826985148555
47.53	23.295	0.0
49.51	23.295	0.0
51.49	23.295	0.0
53.47	23.295	0.0
55.45	23.295	0.0
57.43	23.295	0.0
59.41	23.295	0.0
61.39	23.295	1.9334189459384337
63.37	23.295	0.0
65.35	23.295	0.0
67.33	23.295	0.0
69.31	23.295	1.9071181872237735
71.29	23.295	0.0
73.27	23.295	2.850791614921648
75.25	23.295	0.0
77.23	23.295	0.0
79.21	23.295	0.0
81.19	23.295	0.0
83.17	23.295	0.0
85.15	23.295	0.0
87.13	23.295	0.0
89.11	23.295	0.8257338840943107
91.09	23.295	0.0
93.07	23.295	0.0
95.05	23.295	0.0
97.03	23.295	0.0
99.01	23.295	0.0
1.99	23.785	0.0
3.97	23.785	3.499246095702714
5.95	23.785	0.0
7.93	23.785	0.0
9.91	23.785	0.0
11.89	23.785	0.0
13.87	23.785	0.0
15.85	23.785	0.0
17.83	23.785	3.563290418352346
19.81	23.785	0.0
21.79	23.785	2.6380784259254693
23.77	23.785	0.0
25.75	23.785	0.0
27.73	23.785	0.0
29.71	23.785	2.2793403957928637
31.69	23.785	0.0
33.67	23.785	0.0
35.65	23.785	0.0
37.63	23.785	0.0
39.61	23.785	0.0
41.59	23.785	0.0
43.57	23.785	2.1919685873336108
45.55	23.785	3.4781942786686977
47.53	23.785	0.0
49.51	23.785	0.0
51.49	23.785	0.0
53.47	23.785	0.0
55.45	23.785	0.0
57.43	23.785	0.0
59.41	23.785	0.0
61.39	23.785	2.352661426171788
63.37	23.785	0.0
65.35	23.785	0.0
67.33	23.785	0.0
69.31	23.785	2.3206576120801667
71.29	23.785	0.0
73.27	23.785	3.4689571448389596
75.25	23.785	0.0
77.23	23.785	0.0
79.21	23.785	0.0
81.19	23.785	0.0
83.17	23.785	0.0
85.15	23.785	0.0
87.13	23.785	0.0
89.11	23.785	1.0047859836445152
91.09	23.785	0.0
93.07	23.785	0.0
95.05	23.785	0.0
97.03	23.785	0.0
99.01	23.785	0.0
1.99	24.275	0.0
3.97	24.275	3.241278545499059
5.95	24.275	0.0
7.93	24.275	0.0
9.91	24.275	0.0
11.89	24.275	0.0
13.87	24.275	0.0
15.85	24.275	0.0
17.83	24.275	3.300601463432782
19.81	24.275	0.0
21.79	24.275	2.44359692614846
23.77	24.275	0.0
25.75	24.275	0.0
27.73	24.275	0.0
29.71	24.275	2.111305384278524
31.69	24.275	0.0
33.67	24.275	0.0
35.65	24.275	0.0
37.63	24.275	0.0
39.61	24.275	0.0
41.59	24.275	0.0
43.57	24.275	2.0303747036418542
45.55	24.275	3.221778687235325
47.53	24.275	0.0
49.51	24.275	0.0
51.49	24.275	0.0
53.47	24.275	0.0
55.45	24.275	0.0
57.43	24.275	0.0
59.41	24.275	0.0
61.39	24.275	2.179221122755148
63.37	24.275	0.0
65.35	24.275	0.0
67.33	24.275	0.0
69.31	24.275	2.149576658447049
71.29	24.275	0.0
73.27	24.275	3.2132225231687275
75.25	24.275	0.0
77.23	24.275	0.0
79.21	24.275	0.0
81.19	24.275	0.0
83.17	24.275	0.0
85.15	24.275	0.0
87.13	24.275	0.0
89.11	24.275	0.9307122627370144
91.09	24.275	0.0
93.07	24.275	0.0
95.05	24.275	0.0
97.03	24.275	0.0
99.01	24.275	0.0
1.99	24.765	0.0
3.97	24.765	0.0
5.95	24.765	0.0
7.93	24.765	0.0
9.91	24.765	0.0
11.89	24.765	0.0
13.87	24.765	0.0
15.85	24.765	0.0
17.83	24.765	0.0
19.81	24.765	0.0
21.79	24.765	0.0
23.77	24.765	0.0
25.75	24.765	0.8443341393190057
27.73	24.765	1.2695344250172906
29.71	24.765	0.0
31.69	24.765	0.0
33.67	24.765	0.0
35.65	24.765	0.0
37.63	24.765	0.0
39.61	24.765	0.0
41.59	24.765	1.0269540455480821
43.57	24.765	0.0
45.55	24.765	0.0
47.53	24.765	0.0
49.51	24.765	0.0
51.49	24.765	0.0
53.47	24.765	2.8621260695910857
55.45	24.765	0.0
57.43	24.765	0.0
59.41	24.765	0.0
61.39	24.765	0.0
63.37	24.765	0.0
65.35	24.765	2.951843948708342
67.33	24.765	0.0
69.31	24.765	0.0
71.29	24.765	0.0
73.27	24.765	0.0
75.25	24.765	2.9721637290004974
77.23	24.765	0.0
79.21	24.765	1.9343714417808426
81.19	24.765	0.0
83.17	24.765	0.0
85.15	24.765	0.0
87.13	24.765	0.0
89.11	24.765	0.0
91.09	24.765	0.0
93.07	24.765	0.0
95.05	24.765	0.0
97.03	24.765	0.0
99.01	24.765	0.0
1.99	25.255	0.0
3.97	25.255	0.0
5.95	25.255	0.0
7.93	25.255	0.0
9.91	25.255	0.0
11.89	25.255	0.0
13.87	25.255	0.0
15.85	25.255	0.0
17.83	25.255	0.0
19.81	25.255	0.0
21.79	25.255	0.0
23.77	25.255	0.0
25.75	25.255	0.7696328554864857
27.73	25.255	1.1572141397154776
29.71	25.255	0.0
31.69	25.255	0.0
33.67	25.255	0.0
35.65	25.255	0.0
37.63	25.255	0.0
39.61	25.255	0.0
41.59	25.255	0.9360957205473711
43.57	25.255	0.0
45.55	25.255	0.0
47.53	25.255	0.0
49.51	25.255	0.0
51.49	25.255	0.0
53.47	25.255	2.608903462648506
55.45	25.255	0.0
57.43	25.255	0.0
59.41	25.255	0.0
61.39	25.255	0.0
63.37	25.255	0.0
65.35	25.255	2.6906836777051857
67.33	25.255	0.0
69.31	25.255	0.0
71.29	25.255	0.0
73.27	25.255	0.0
75.25	25.255	2.709205693813314
77.23	25.255	0.0
79.21	25.255	1.7632306298902594
81.19	25.255	0.0
83.17	25.255	0.0
85.15	25.255	0.0
87.13	25.255	0.0
89.11	25.255	0.0
91.09	25.255	0.0
93.07	25.255	0.0
95.05	25.255	0.0
97.03	25.255	0.0
99.01	25.255	0.0
1.99	25.745	0.0
3.97	25.745	0.0
5.95	25.745	0.0
7.93	25.745	3.087787560442207
9.91	25.745	0.0
11.89	25.745	0.0
13.87	25.745	2.8570497633920833
15.85	25.745	0.0
17.83	25.745	0.0
19.81	25.745	0.0
21.79	25.745	0.0
23.77	25.745	0.0
25.75	25.745	0.0
27.73	25.745	0.0
29.71	25.745	0.0
31.69	25.745	0.0
33.67	25.745	3.194676979707528
35.65	25.745	0.0
37.63	25.745	1.1089418799883475
39.61	25.745	0.0
41.59	25.745	0.0
43.57	25.745	0.0
45.55	25.745	0.0
47.53	25.745	0.0
49.51	25.745	0.0
51.49	25.745	0.0
53.47	25.745	0.0
55.45	25.745	0.0
57.43	25.745	0.0
59.41	25.745	0.0
61.39	25.745	0.0
63.37	25.745	0.0
65.35	25.745	0.0
67.33	25.745	3.277163262126045
69.31	25.745	0.0
71.29	25.745	0.0
73.27	25.745	0.0
75.25	25.745	0.0
77.23	25.745	0.0
79.21	25.745	0.0
81.19	25.745	3.0547579990540754
83.17	25.745	0.0
85.15	25.745	0.0
87.13	25.745	0.0
89.11	25.745	0.0
91.09	25.745	0.0
93.07	25.745	0.0
95.05	25.745	2.0260548649439523
97.03	25.745	1.9833741448133588
99.01	25.745	0.0
1.99	26.235	2.0899148213491463
3.97	26.235	0.0
5.95	26.235	1.9700107043236839
7.93	26.235	0.0
9.91	26.235	3.222305056440065
11.89	26.235	2.2409098808573993
13.87	26.235	0.0
15.85	26.235	0.0
17.83	26.235	0.0
19.81	26.235	0.0
21.79	26.235	0.0
23.77	26.235	0.0
25.75	26.235	0.0
27.73	26.235	0.0
29.71	26.235	0.0
31.69	26.235	0.0
33.67	26.235	0.0
35.65	26.235	0.0
37.63	26.235	0.0
39.61	26.235	0.0
41.59	26.235	0.0
43.57	26.235	0.0
45.55	26.235	0.0
47.53	26.235	1.1570880211506396
49.51	26.235	0.0
51.49	26.235	3.158717883406418
53.47	26.235	0.0
55.45	26.235	0.0
57.43	26.235	0.0
59.41	26.235	0.0
61.39	26.235	0.0
63.37	26.235	3.4186115771753065
65.35	26.235	0.0
67.33	26.235	0.0
69.31	26.235	0.0
71.29	26.235	0.0
73.27	26.235	0.0
75.25	26.235	0.0
77.23	26.235	0.0
79.21	26.235	0.0
81.19	26.235	0.0
83.17	26.235	2.163310547911421
85.15	26.235	0.0
87.13	26.235	3.285765839508242
89.11	26.235	0.0
91.09	26.235	2.2040968268475605
93.07	26.235	2.0703473167244217
95.05	26.235	0.0
97.03	26.235	0.0
99.01	26.235	0.0
1.99	26.725	0.0
3.97	26.725	0.0
5.95	26.725	0.0
7.93	26.725	2.8447496618497494
9.91	26.725	0.0
11.89	26.725	0.0
13.87	26.725	2.6321730977935442
15.85	26.725	0.0
17.83	26.725	0.0
19.81	26.725	0.0
21.79	26.725	0.0
23.77	26.725	0.0
25.75	26.725	0.0
27.73	26.725	0.0
29.71	26.725	0.0
31.69	26.725	0.0
33.67	26.725	2.943225879322039
35.65	26.725	0.0
37.63	26.725	1.021657732715295
39.61	26.725	0.0
41.59	26.725	0.0
43.57	26.725	0.0
45.55	26.725	0.0
47.53	26.725	0.0
49.51	26.725	0.0
51.49	26.725	0.0
53.47	26.725	0.0
55.45	26.725	0.0
57.43	26.725	0.0
59.41	26.725	0.0
61.39	26.725	0.0
63.37	26.725	0.0
65.35	26.725	0.0
67.33	26.725	3.0192197161466536
69.31	26.725	0.0
71.29	26.725	0.0
73.27	26.725	0.0
75.25	26.725	0.0
77.23	26.725	0.0
79.21	26.725	0.0
81.19	26.725	2.8143198373392586
83.17	26.725	0.0
85.15	26.725	0.0
87.13	26.725	0.0
89.11	26.725	0.0
91.09	26.725	0.0
93.07	26.725	0.0
95.05	26.725	1.8665853071553054
97.03	26.725	1.827263960792468
99.01	26.725	0.0
1.99	27.215	2.0976624123277077
3.97	27.215	0.0
5.95	27.215	1.9773137948633428
7.93	27.215	0.0
9.91	27.215	3.2342505679654256
11.89	27.215	2.2492172305155504
13.87	27.215	0.0
15.85	27.215	0.0
17.83	27.215	0.0
19.81	27.215	0.0
21.79	27.215	0.0
23.77	27.215	0.0
25.75	27.215	0.0
27.73	27.215	0.0
29.71	27.215	0.0
31.69	27.215	0.0
33.67	27.215	0.0
35.65	27.215	0.0
37.63	27.215	0.0
39.61	27.215	0.0
41.59	27.215	0.0
43.57	27.215	0.0
45.55	27.215	0.0
47.53	27.215	1.1613774996607165
49.51	27.215	0.0
51.49	27.215	3.170427668861455
53.47	27.215	0.0
55.45	27.215	0.0
57.43	27.215	0.0
59.41	27.215	0.0
61.39	27.215	0.0
63.37	27.215	3.4312848229669375
65.35	27.215	0.0
67.33	27.215	0.0
69.31	27.215	0.0
71.29	27.215	0.0
73.27	27.215	0.0
75.25	27.215	0.0
77.23	27.215	0.0
79.21	27.215	0.0
81.19	27.215	0.0
83.17	27.215	2.1713302265670356
85.15	27.215	0.0
87.13	27.215	3.2979466085595885
89.11	27.215	0.0
91.09	27.215	2.2122677056399014
93.07	27.215	2.078022368372311
95.05	27.215	0.0
97.03	27.215	0.0
99.01	27.215	0.0
1.99	27.705	0.0
3.97	27.705	3.0543679621755873
5.95	27.705	0.0
7.93	27.705	0.0
9.91	27.705	0.0
11.89	27.705	0.0
13.87	27.705	0.0
15.85	27.705	0.0
17.83	27.705	3.110269982756677
19.81	27.705	0.0
21.79	27.705	2.302685208607835
23.77	27.705	0.0
25.75	27.705	0.0
27.73	27.705	0.0
29.71	27.705	1.9895554897816516
31.69	27.705	0.0
33.67	27.705	0.0
35.65	27.705	0.0
37.63	27.705	0.0
39.61	27.705	0.0
41.59	27.705	0.0
43.57	27.705	1.9132917331733321
45.55	27.705	3.035992576810938
47.53	27.705	0.0
49.51	27.705	0.0
51.49	27.705	0.0
53.47	27.705	0.0
55.45	27.705	0.0
57.43	27.705	0.0
59.41	27.705	0.0
61.39	27.705	2.0535548199282547
63.37	27.705	0.0
65.35	27.705	0.0
67.33	27.705	0.0
69.31	27.705	2.025619824287646
71.29	27.705	0.0
73.27	27.705	3.0279298099005088
75.25	27.705	0.0
77.23	27.705	0.0
79.21	27.705	0.0
81.19	27.705	0.0
83.17	27.705	0.0
85.15	27.705	0.0
87.13	27.705	0.0
89.11	27.705	0.8770420923111957
91.09	27.705	0.0
93.07	27.705	0.0
95.05	27.705	0.0
97.03	27.705	0.0
99.01	27.705	0.0
1.99	28.195	0.0
3.97	28.195	0.0
5.95	28.195	0.0
7.93	28.195	2.6967041918683177
9.91	28.195	0.0
11.89	28.195	0.0
13.87	28.195	2.49519046323654
15.85	28.195	0.0
17.83	28.195	0.0
19.81	28.195	0.0
21.79	28.195	0.0
23.77	28.195	0.0
25.75	28.195	0.0
27.73	28.195	0.0
29.71	28.195	0.0
31.69	28.195	0.0
33.67	28.195	2.79005554436806
35.65	28.195	0.0
37.63	28.195	0.9684889772256992
39.61	28.195	0.0
41.59	28.195	0.0
43.57	28.195	0.0
45.55	28.195	0.0
47.53	28.195	0.0
49.51	28.195	0.0
51.49	28.195	0.0
53.47	28.195	0.0
55.45	28.195	0.0
57.43	28.195	0.0
59.41	28.195	0.0
61.39	28.195	0.0
63.37	28.195	0.0
65.35	28.195	0.0
67.33	28.195	2.862094536434533
69.31	28.195	0.0
71.29	28.195	0.0
73.27	28.195	0.0
75.25	28.195	0.0
77.23	28.195	0.0
79.21	28.195	0.0
81.19	28.195	2.6678579856745888
83.17	28.195	0.0
85.15	28.195	0.0
87.13	28.195	0.0
89.11	28.195	0.0
91.09	28.195	0.0
93.07	28.195	0.0
95.05	28.195	1.769445125449982
97.03	28.195	1.732170126883809
99.01	28.195	0.0
1.99	28.685	0.0
3.97	28.685	0.0
5.95	28.685	0.0
7.93	28.685	0.0
9.91	28.685	0.0
11.89	28.685	0.0
13.87	28.685	0.0
15.85	28.685	0.0
17.83	28.685	0.0
19.81	28.685	0.0
21.79	28.685	0.0
23.77	28.685	0.0
25.75	28.685	0.8779328617464297
27.73	28.685	1.3200532099057216
29.71	28.685	0.0
31.69	28.685	0.0
33.67	28.685	0.0
35.65	28.685	0.0
37.63	28.685	0.0
39.61	28.685	0.0
41.59	28.685	1.0678197908914122
43.57	28.685	0.0
45.55	28.685	0.0
47.53	28.685	0.0
49.51	28.685	0.0
51.49	28.685	0.0
53.47	28.685	2.9760191065847645
55.45	28.685	0.0
57.43	28.685	0.0
59.41	28.685	0.0
61.39	28.685	0.0
63.37	28.685	0.0
65.35	28.685	3.069307143506689
67.33	28.685	0.0
69.31	28.685	0.0
71.29	28.685	0.0
73.27	28.685	0.0
75.25	28.685	3.090435512041377
77.23	28.685	0.0
79.21	28.685	2.011346191607197
81.19	28.685	0.0
83.17	28.685	0.0
85.15	28.685	0.0
87.13	28.685	0.0
89.11	28.685	0.0
91.09	28.685	0.0
93.07	28.685	0.0
95.05	28.685	0.0
97.03	28.685	0.0
99.01	28.685	0.0
1.99	29.175	0.0
3.97	29.175	0.0
5.95	29.175	0.0
7.93	29.175	3.2385528965884856
9.91	29.175	0.0
11.89	29.175	0.0
13.87	29.175	2.9965490195853315
15.85	29.175	0.0
17.83	29.175	0.0
19.81	29.175	0.0
21.79	29.175	0.0
23.77	29.175	0.0
25.75	29.175	0.0
27.73	29.175	0.0
29.71	29.175	0.0
31.69	29.175	0.0
33.67	29.175	3.3506613339729507
35.65	29.175	0.0
37.63	29.175	1.163087442800054
39.61	29.175	0.0
41.59	29.175	0.0
43.57	29.175	0.0
45.55	29.175	0.0
47.53	29.175	0.0
49.51	29.175	0.0
51.49	29.175	0.0
53.47	29.175	0.0
55.45	29.175	0.0
57.43	29.175	0.0
59.41	29.175	0.0
61.39	29.175	0.0
63.37	29.175	0.0
65.35	29.175	0.0
67.33	29.175	3.437175118884063
69.31	29.175	0.0
71.29	29.175	0.0
73.27	29.175	0.0
75.25	29.175	0.0
77.23	29.175	0.0
79.21	29.175	0.0
81.19	29.175	3.20391062291754
83.17	29.175	0.0
85.15	29.175	0.0
87.13	29.175	0.0
89.11	29.175	0.0
91.09	29.175	0.0
93.07	29.175	0.0
95.05	29.175	2.124979689526228
97.03	29.175	2.080215026445708
99.01	29.175	0.0
1.99	29.665	0.0
3.97	29.665	0.0
5.95	29.665	0.0
7.93	29.665	0.0
9.91	29.665	0.0
11.89	29.665	0.0
13.87	29.665	0.0
15.85	29.665	2.019833352031878
17.83	29.665	0.0
19.81	29.665	0.9276280023989382
21.79	29.665	0.0
23.77	29.665	1.8115439231980621
25.75	29.665	0.0
27.73	29.665	0.0
29.71	29.665	0.0
31.69	29.665	1.777400781905867
33.67	29.665	0.0
35.65	29.665	0.7746950567270355
37.63	29.665	0.0
39.61	29.665	1.8945689957896812
41.59	29.665	0.0
43.57	29.665	0.0
45.55	29.665	0.0
47.53	29.665	0.0
49.51	29.665	1.8249828729902529
51.49	29.665	0.0
53.47	29.665	0.0
55.45	29.665	1.9053166896152025
57.43	29.665	2.7026277046795775
59.41	29.665	1.0428088104801216
61.39	29.665	0.0
63.37	29.665	0.0
65.35	29.665	0.0
67.33	29.665	0.0
69.31	29.665	0.0
71.29	29.665	0.9137752809409775
73.27	29.665	0.0
75.25	29.665	0.0
77.23	29.665	2.80269202636656
79.21	29.665	0.0
81.19	29.665	0.0
83.17	29.665	0.0
85.15	29.665	0.9255645944347858
87.13	29.665	0.0
89.11	29.665	0.0
91.09	29.665	0.0
93.07	29.665	0.0
95.05	29.665	0.0
97.03	29.665	0.0
99.01	29.665	2.79835405118931
1.99	30.155	0.0
3.97	30.155	2.7445395443847405
5.95	30.155	0.0
7.93	30.155	0.0
9.91	30.155	0.0
11.89	30.155	0.0
13.87	30.155	0.0
15.85	30.155	0.0
17.83	30.155	2.7947709860433045
19.81	30.155	0.0
21.79	30.155	2.0691058482660707
23.77	30.155	0.0
25.75	30.155	0.0
27.73	30.155	0.0
29.71	30.155	1.787739324493212
31.69	30.155	0.0
33.67	30.155	0.0
35.65	30.155	0.0
37.63	30.155	0.0
39.61	30.155	0.0
41.59	30.155	0.0
43.57	30.155	1.7192115968563044
45.55	30.155	2.7280281179943633
47.53	30.155	0.0
49.51	30.155	0.0
51.49	30.155	0.0
53.47	30.155	0.0
55.45	30.155	0.0
57.43	30.155	0.0
59.41	30.155	0.0
61.39	30.155	1.8452467023129997
63.37	30.155	0.0
65.35	30.155	0.0
67.33	30.155	0.0
69.31	30.155	1.8201453716425275
71.29	30.155	0.0
73.27	30.155	2.7207832205567053
75.25	30.155	0.0
77.23	30.155	0.0
79.21	30.155	0.0
81.19	30.155	0.0
83.17	30.155	0.0
85.15	30.155	0.0
87.13	30.155	0.0
89.11	30.155	0.7880768572243269
91.09	30.155	0.0
93.07	30.155	0.0
95.05	30.155	0.0
97.03	30.155	0.0
99.01	30.155	0.0
1.99	30.645	0.0
3.97	30.645	3.455156482496515
5.95	30.645	0.0
7.93	30.645	0.0
9.91	30.645	0.0
11.89	30.645	0.0
13.87	30.645	0.0
15.85	30.645	0.0
17.83	30.645	3.518393862925895
19.81	30.645	0.0
21.79	30.645	2.6048393069193754
23.77	30.645	0.0
25.75	30.645	0.0
27.73	30.645	0.0
29.71	30.645	2.250621284970911
31.69	30.645	0.0
33.67	30.645	0.0
35.65	30.645	0.0
37.63	30.645	0.0
39.61	30.645	0.0
41.59	30.645	0.0
43.57	30.645	2.164350339135989
45.55	30.645	3.4343699130172385
47.53	30.645	0.0
49.51	30.645	0.0
51.49	30.645	0.0
53.47	30.645	0.0
55.45	30.645	0.0
57.43	30.645	0.0
59.41	30.645	0.0
61.39	30.645	2.323018488965273
63.37	30.645	0.0
65.35	30.645	0.0
67.33	30.645	0.0
69.31	30.645	2.291417914813293
71.29	30.645	0.0
73.27	30.645	3.425249164730714
75.25	30.645	0.0
77.23	30.645	0.0
79.21	30.645	0.0
81.19	30.645	0.0
83.17	30.645	0.0
85.15	30.645	0.0
87.13	30.645	0.0
89.11	30.645	0.9921259351191198
91.09	30.645	0.0
93.07	30.645	0.0
95.05	30.645	0.0
97.03	30.645	0.0
99.01	30.645	0.0
1.99	31.135	0.0
3.97	31.135	0.0
5.95	31.135	0.0
7.93	31.135	2.951497289649439
9.91	31.135	0.0
11.89	31.135	0.0
13.87	31.135	2.730943909832211
15.85	31.135	0.0
17.83	31.135	0.0
19.81	31.135	0.0
21.79	31.135	0.0
23.77	31.135	0.0
25.75	31.135	0.0
27.73	31.135	0.0
29.71	31.135	0.0
31.69	31.135	0.0
33.67	31.135	3.053668771682554
35.65	31.135	0.0
37.63	31.135	1.0599948633433913
39.61	31.135	0.0
41.59	31.135	0.0
43.57	31.135	0.0
45.55	31.135	0.0
47.53	31.135	0.0
49.51	31.135	0.0
51.49	31.135	0.0
53.47	31.135	0.0
55.45	31.135	0.0
57.43	31.135	0.0
59.41	31.135	0.0
61.39	31.135	0.0
63.37	31.135	0.0
65.35	31.135	0.0
67.33	31.135	3.132514234404946
69.31	31.135	0.0
71.29	31.135	0.0
73.27	31.135	0.0
75.25	31.135	0.0
77.23	31.135	0.0
79.21	31.135	0.0
81.19	31.135	2.919925603124016
83.17	31.135	0.0
85.15	31.135	0.0
87.13	31.135	0.0
89.11	31.135	0.0
91.09	31.135	0.0
93.07	31.135	0.0
95.05	31.135	1.9366278688248697
97.03	31.135	1.8958310111007288
99.01	31.135	0.0
1.99	31.625	0.0
3.97	31.625	2.8465822883463447
5.95	31.625	0.0
7.93	31.625	0.0
9.91	31.625	0.0
11.89	31.625	0.0
13.87	31.625	0.0
15.85	31.625	0.0
17.83	31.625	2.8986813489832817
19.81	31.625	0.0
21.79	31.625	2.1460357794583738
23.77	31.625	0.0
25.75	31.625	0.0
27.73	31.625	0.0
29.71	31.625	1.854207970037996
31.69	31.625	0.0
33.67	31.625	0.0
35.65	31.625	0.0
37.63	31.625	0.0
39.61	31.625	0.0
41.59	31.625	0.0
43.57	31.625	1.7831323624188777
45.55	31.625	2.829456962528269
47.53	31.625	0.0
49.51	31.625	0.0
51.49	31.625	0.0
53.47	31.625	0.0
55.45	31.625	0.0
57.43	31.625	0.0
59.41	31.625	0.0
61.39	31.625	1.9138534881672482
63.37	31.625	0.0
65.35	31.625	0.0
67.33	31.625	0.0
69.31	31.625	1.8878188830376983
71.29	31.625	0.0
73.27	31.625	2.8219426977878985
75.25	31.625	0.0
77.23	31.625	0.0
79.21	31.625	0.0
81.19	31.625	0.0
83.17	31.625	0.0
85.15	31.625	0.0
87.13	31.625	0.0
89.11	31.625	0.8173777740678608
91.09	31.625	0.0
93.07	31.625	0.0
95.05	31.625	0.0
97.03	31.625	0.0
99.01	31.625	0.0
1.99	32.115	0.0
3.97	32.115	0.0
5.95	32.115	0.0
7.93	32.115	0.0
9.91	32.115	0.0
11.89	32.115	0.0
13.87	32.115	0.0
15.85	32.115	2.183250810409654
17.83	32.115	0.0
19.81	32.115	1.0026790507042815
21.79	32.115	0.0
23.77	32.115	1.9581094323629293
25.75	32.115	0.0
27.73	32.115	0.0
29.71	32.115	0.0
31.69	32.115	1.9212038921998615
33.67	32.115	0.0
35.65	32.115	0.8373728499523061
37.63	32.115	0.0
39.61	32.115	2.0478517652329296
41.59	32.115	0.0
43.57	32.115	0.0
45.55	32.115	0.0
47.53	32.115	0.0
49.51	32.115	1.972635679290845
51.49	32.115	0.0
53.47	32.115	0.0
55.45	32.115	2.0594690163447598
57.43	32.115	2.921287600554556
59.41	32.115	1.1271787240728366
61.39	32.115	0.0
63.37	32.115	0.0
65.35	32.115	0.0
67.33	32.115	0.0
69.31	32.115	0.0
71.29	32.115	0.9877055553319789
73.27	32.115	0.0
75.25	32.115	0.0
77.23	32.115	3.029447766934831
79.21	32.115	0.0
81.19	32.115	0.0
83.17	32.115	0.0
85.15	32.115	1.0004486998164672
87.13	32.115	0.0
89.11	32.115	0.0
91.09	32.115	0.0
93.07	32.115	0.0
95.05	32.115	0.0
97.03	32.115	0.0
99.01	32.115	3.024758821774211
1.99	32.605	0.0
3.97	32.605	0.0
5.95	32.605	0.0
7.93	32.605	0.0
9.91	32.605	0.0
11.89	32.605	0.0
13.87	32.605	0.0
15.85	32.605	2.4432780358418635
17.83	32.605	0.0
19.81	32.605	1.1220990689223052
21.79	32.605	0.0
23.77	32.605	2.19132210786604
25.75	32.605	0.0
27.73	32.605	0.0
29.71	32.605	0.0
31.69	32.605	2.1500210831503392
33.67	32.605	0.0
35.65	32.605	0.9371047441475059
37.63	32.605	0.0
39.61	32.605	2.291752837006747
41.59	32.605	0.0
43.57	32.605	0.0
45.55	32.605	0.0
47.53	32.605	0.0
49.51	32.605	2.2075784444687656
51.49	32.605	0.0
53.47	32.605	0.0
55.45	32.605	2.3047537136550273
57.43	32.605	3.2692157020076307
59.41	32.605	1.261426770513219
61.39	32.605	0.0
63.37	32.605	0.0
65.35	32.605	0.0
67.33	32.605	0.0
69.31	32.605	0.0
71.29	32.605	1.1053422161647137
73.27	32.605	0.0
75.25	32.605	0.0
77.23	32.605	3.390257845956425
79.21	32.605	0.0
81.19	32.605	0.0
83.17	32.605	0.0
85.15	32.605	1.11960308114553
87.13	32.605	0.0
89.11	32.605	0.0
91.09	32.605	0.0
93.07	32.605	0.0
95.05	32.605	0.0
97.03	32.605	0.0
99.01	32.605	3.385010443016009
1.99	33.095	0.0
3.97	33.095	0.0
5.95	33.095	0.0
7.93	33.095	0.0
9.91	33.095	0.0
11.89	33.095	0.0
13.87	33.095	0.0
15.85	33.095	0.0
17.83	33.095	0.0
19.81	33.095	0.0
21.79	33.095	0.0
23.77	33.095	0.0
25.75	33.095	0.926913483534229
27.73	33.095	1.3937001023179085
29.71	33.095	0.0
31.69	33.095	0.0
33.67	33.095	0.0
35.65	33.095	0.0
37.63	33.095	0.0
39.61	33.095	0.0
41.59	33.095	1.127394366117058
43.57	33.095	0.0
45.55	33.095	0.0
47.53	33.095	0.0
49.51	33.095	0.0
51.49	33.095	0.0
53.47	33.095	3.142053746184568
55.45	33.095	0.0
57.43	33.095	0.0
59.41	33.095	0.0
61.39	33.095	0.0
63.37	33.095	0.0
65.35	33.095	3.240546402107437
67.33	33.095	0.0
69.31	33.095	0.0
71.29	33.095	0.0
73.27	33.095	0.0
75.25	33.095	3.2628535403103798
77.23	33.095	0.0
79.21	33.095	2.1235609080030127
81.19	33.095	0.0
83.17	33.095	0.0
85.15	33.095	0.0
87.13	33.095	0.0
89.11	33.095	0.0
91.09	33.095	0.0
93.07	33.095	0.0
95.05	33.095	0.0
97.03	33.095	0.0
99.01	33.095	0.0
1.99	33.585	0.0
3.97	33.585	0.0
5.95	33.585	0.0
7.93	33.585	0.0
9.91	33.585	0.0
11.89	33.585	0.0
13.87	33.585	0.0
15.85	33.585	2.115416501392603
17.83	33.585	0.0
19.81	33.585	0.9715254882065146
21.79	33.585	0.0
23.77	33.585	1.8972703388007992
25.75	33.585	0.0
27.73	33.585	0.0
29.71	33.585	0.0
31.69	33.585	1.8615114657104868
33.67	33.585	0.0
35.65	33.585	0.811355404592698
37.63	33.585	0.0
39.61	33.585	1.9842243483545825
41.59	33.585	0.0
43.57	33.585	0.0
45.55	33.585	0.0
47.53	33.585	0.0
49.51	33.585	1.9113452505370514
51.49	33.585	0.0
53.47	33.585	0.0
55.45	33.585	1.9954806477158895
57.43	33.585	2.8305222496938756
59.41	33.585	1.0921569164446718
61.39	33.585	0.0
63.37	33.585	0.0
65.35	33.585	0.0
67.33	33.585	0.0
69.31	33.585	0.0
71.29	33.585	0.9570172241797391
73.27	33.585	0.0
75.25	33.585	0.0
77.23	33.585	2.9353218447121283
79.21	33.585	0.0
81.19	33.585	0.0
83.17	33.585	0.0
85.15	33.585	0.9693644350423604
87.13	33.585	0.0
89.11	33.585	0.0
91.09	33.585	0.0
93.07	33.585	0.0
95.05	33.585	0.0
97.03	33.585	0.0
99.01	33.585	2.930778586594643
1.99	34.075	1.8117573110541092
3.97	34.075	0.0
5.95	34.075	1.707811849532318
7.93	34.075	0.0
9.91	34.075	2.793431906800471
11.89	34.075	1.942655661648382
13.87	34.075	0.0
15.85	34.075	0.0
17.83	34.075	0.0
19.81	34.075	0.0
21.79	34.075	0.0
23.77	34.075	0.0
25.75	34.075	0.0
27.73	34.075	0.0
29.71	34.075	0.0
31.69	34.075	0.0
33.67	34.075	0.0
35.65	34.075	0.0
37.63	34.075	0.0
39.61	34.075	0.0
41.59	34.075	0.0
43.57	34.075	0.0
45.55	34.075	0.0
47.53	34.075	1.0030852264588919
49.51	34.075	0.0
51.49	34.075	2.7383078776026677
53.47	34.075	0.0
55.45	34.075	0.0
57.43	34.075	0.0
59.41	34.075	0.0
61.39	34.075	0.0
63.37	34.075	2.9636109832472677
65.35	34.075	0.0
67.33	34.075	0.0
69.31	34.075	0.0
71.29	34.075	0.0
73.27	34.075	0.0
75.25	34.075	0.0
77.23	34.075	0.0
79.21	34.075	0.0
81.19	34.075	0.0
83.17	34.075	1.8753844229540515
85.15	34.075	0.0
87.13	34.075	2.8484463679232292
89.11	34.075	0.0
91.09	34.075	1.9107422462961243
93.07	34.075	1.7947941462395531
95.05	34.075	0.0
97.03	34.075	0.0
99.01	34.075	0.0
1.99	34.565	0.0
3.97	34.565	0.0
5.95	34.565	0.0
7.93	34.565	0.0
9.91	34.565	0.0
11.89	34.565	0.0
13.87	34.565	0.0
15.85	34.565	2.461165156782306
17.83	34.565	0.0
19.81	34.565	1.1303139022153388
21.79	34.565	0.0
23.77	34.565	2.2073646715807995
25.75	34.565	0.0
27.73	34.565	0.0
29.71	34.565	0.0
31.69	34.565	2.1657612840503817
33.67	34.565	0.0
35.65	34.565	0.9439652428899887
37.63	34.565	0.0
39.61	34.565	2.308530649257254
41.59	34.565	0.0
43.57	34.565	0.0
45.55	34.565	0.0
47.53	34.565	0.0
49.51	34.565	2.223740020041609
51.49	34.565	0.0
53.47	34.565	0.0
55.45	34.565	2.3216267046979304
57.43	34.565	3.29314947286153
59.41	34.565	1.2706616152057542
61.39	34.565	0.0
63.37	34.565	0.0
65.35	34.565	0.0
67.33	34.565	0.0
69.31	34.565	0.0
71.29	34.565	1.113434373344976
73.27	34.565	0.0
75.25	34.565	0.0
77.23	34.565	3.41507776052215
79.21	34.565	0.0
81.19	34.565	0.0
83.17	34.565	0.0
85.15	34.565	1.1277996414321458
87.13	34.565	0.0
89.11	34.565	0.0
91.09	34.565	0.0
93.07	34.565	0.0
95.05	34.565	0.0
97.03	34.565	0.0
99.01	34.565	3.4097919415972893
1.99	35.055	0.0
3.97	35.055	0.0
5.95	35.055	0.0
7.93	35.055	2.849500905410297
9.91	35.055	0.0
11.89	35.055	0.0
13.87	35.055	2.636569300260445
15.85	35.055	0.0
17.83	35.055	0.0
19.81	35.055	0.0
21.79	35.055	0.0
23.77	35.055	0.0
25.75	35.055	0.0
27.73	35.055	0.0
29.71	35.055	0.0
31.69	35.055	0.0
33.67	35.055	2.9481415958766104
35.65	35.055	0.0
37.63	35.055	1.0233640848730068
39.61	35.055	0.0
41.59	35.055	0.0
43.57	35.055	0.0
45.55	35.055	0.0
47.53	35.055	0.0
49.51	35.055	0.0
51.49	35.055	0.0
53.47	35.055	0.0
55.45	35.055	0.0
57.43	35.055	0.0
59.41	35.055	0.0
61.39	35.055	0.0
63.37	35.055	0.0
65.35	35.055	0.0
67.33	35.055	3.0242623560761346
69.31	35.055	0.0
71.29	35.055	0.0
73.27	35.055	0.0
75.25	35.055	0.0
77.23	35.055	0.0
79.21	35.055	0.0
81.19	35.055	2.8190202576201013
83.17	35.055	0.0
85.15	35.055	0.0
87.13	35.055	0.0
89.11	35.055	0.0
91.09	35.055	0.0
93.07	35.055	0.0
95.05	35.055	1.8697028403216747
97.03	35.055	1.8303158202385081
99.01	35.055	0.0
1.99	35.545	0.0
3.97	35.545	0.0
5.95	35.545	0.0
7.93	35.545	0.0
9.91	35.545	0.0
11.89	35.545	0.0
13.87	35.545	0.0
15.85	35.545	2.198768788346136
17.83	35.545	0.0
19.81	35.545	1.0098058321588055
21.79	35.545	0.0
23.77	35.545	1.9720271640425633
25.75	35.545	0.0
27.73	35.545	0.0
29.71	35.545	0.0
31.69	35.545	1.9348593089153816
33.67	35.545	0.0
35.65	35.545	0.8433246780007431
37.63	35.545	0.0
39.61	35.545	2.0624073620331465
41.59	35.545	0.0
43.57	35.545	0.0
45.55	35.545	0.0
47.53	35.545	0.0
49.51	35.545	1.986656659748976
51.49	35.545	0.0
53.47	35.545	0.0
55.45	35.545	2.0741071855391224
57.43	35.545	2.942051351707369
59.41	35.545	1.135190416768534
61.39	35.545	0.0
63.37	35.545	0.0
65.35	35.545	0.0
67.33	35.545	0.0
69.31	35.545	0.0
71.29	35.545	0.9947259090825892
73.27	35.545	0.0
75.25	35.545	0.0
77.23	35.545	3.0509802923702383
79.21	35.545	0.0
81.19	35.545	0.0
83.17	35.545	0.0
85.15	35.545	1.0075596285179758
87.13	35.545	0.0
89.11	35.545	0.0
91.09	35.545	0.0
93.07	35.545	0.0
95.05	35.545	0.0
97.03	35.545	0.0
99.01	35.545	3.0462580194090743
1.99	36.035	2.068057856449665
3.97	36.035	0.0
5.95	36.035	1.9494077331517734
7.93	36.035	0.0
9.91	36.035	3.1886052100183027
11.89	36.035	2.217473763696805
13.87	36.035	0.0
15.85	36.035	0.0
17.83	36.035	0.0
19.81	36.035	0.0
21.79	36.035	0.0
23.77	36.035	0.0
25.75	36.035	0.0
27.73	36.035	0.0
29.71	36.035	0.0
31.69	36.035	0.0
33.67	36.035	0.0
35.65	36.035	0.0
37.63	36.035	0.0
39.61	36.035	0.0
41.59	36.035	0.0
43.57	36.035	0.0
45.55	36.035	0.0
47.53	36.035	1.1449868426693206
49.51	36.035	0.0
51.49	36.035	3.125683050981808
53.47	36.035	0.0
55.45	36.035	0.0
57.43	36.035	0.0
59.41	36.035	0.0
61.39	36.035	0.0
63.37	36.035	3.38285869744835
65.35	36.035	0.0
67.33	36.035	0.0
69.31	36.035	0.0
71.29	36.035	0.0
73.27	36.035	0.0
75.25	36.035	0.0
77.23	36.035	0.0
79.21	36.035	0.0
81.19	36.035	0.0
83.17	36.035	2.1406859881784777
85.15	36.035	0.0
87.13	36.035	3.2514023009140307
89.11	36.035	0.0
91.09	36.035	2.1810457118033764
93.07	36.035	2.048694994740233
95.05	36.035	0.0
97.03	36.035	0.0
99.01	36.035	0.0
1.99	36.525	0.0
3.97	36.525	0.0
5.95	36.525	0.0
7.93	36.525	0.0
9.91	36.525	0.0
11.89	36.525	0.0
13.87	36.525	0.0
15.85	36.525	0.0
17.83	36.525	0.0
19.81	36.525	0.0
21.79	36.525	0.0
23.77	36.525	0.0
25.75	36.525	0.8586704226414615
27.73	36.525	1.291090352175866
29.71	36.525	0.0
31.69	36.525	0.0
33.67	36.525	0.0
35.65	36.525	0.0
37.63	36.525	0.0
39.61	36.525	0.0
41.59	36.525	1.0443911044925351
43.57	36.525	0.0
45.55	36.525	0.0
47.53	36.525	0.0
49.51	36.525	0.0
51.49	36.525	0.0
53.47	36.525	2.9107232402223
55.45	36.525	0.0
57.43	36.525	0.0
59.41	36.525	0.0
61.39	36.525	0.0
63.37	36.525	0.0
65.35	36.525	3.0019644746964196
67.33	36.525	0.0
69.31	36.525	0.0
71.29	36.525	0.0
73.27	36.525	0.0
75.25	36.525	3.022629272575515
77.23	36.525	0.0
79.21	36.525	1.9672158996190683
81.19	36.525	0.0
83.17	36.525	0.0
85.15	36.525	0.0
87.13	36.525	0.0
89.11	36.525	0.0
91.09	36.525	0.0
93.07	36.525	0.0
95.05	36.525	0.0
97.03	36.525	0.0
99.01	36.525	0.0
1.99	37.015	0.0
3.97	37.015	0.0
5.95	37.015	0.0
7.93	37.015	0.0
9.91	37.015	0.0
11.89	37.015	0.0
13.87	37.015	0.0
15.85	37.015	2.1339415833008504
17.83	37.015	0.0
19.81	37.015	0.9800333112442604
21.79	37.015	0.0
23.77	37.015	1.9138850756175136
25.75	37.015	0.0
27.73	37.015	0.0
29.71	37.015	0.0
31.69	37.015	1.8778130556587198
33.67	37.015	0.0
35.65	37.015	0.8184605894661657
37.63	37.015	0.0
39.61	37.015	2.001600557036612
41.59	37.015	0.0
43.57	37.015	0.0
45.55	37.015	0.0
47.53	37.015	0.0
49.51	37.015	1.9280832438815436
51.49	37.015	0.0
53.47	37.015	0.0
55.45	37.015	2.0129554298313375
57.43	37.015	2.855309640963716
59.41	37.015	1.1017211305464703
61.39	37.015	0.0
63.37	37.015	0.0
65.35	37.015	0.0
67.33	37.015	0.0
69.31	37.015	0.0
71.29	37.015	0.9653979957459352
73.27	37.015	0.0
75.25	37.015	0.0
77.23	37.015	2.9610269848415367
79.21	37.015	0.0
81.19	37.015	0.0
83.17	37.015	0.0
85.15	37.015	0.9778533333497527
87.13	37.015	0.0
89.11	37.015	0.0
91.09	37.015	0.0
93.07	37.015	0.0
95.05	37.015	0.0
97.03	37.015	0.0
99.01	37.015	2.9564439405974414
1.99	37.505	0.0
3.97	37.505	3.2411926791212085
5.95	37.505	0.0
7.93	37.505	0.0
9.91	37.505	0.0
11.89	37.505	0.0
13.87	37.505	0.0
15.85	37.505	0.0
17.83	37.505	3.300514025500986
19.81	37.505	0.0
21.79	37.505	2.44353219156486
23.77	37.505	0.0
25.75	37.505	0.0
27.73	37.505	0.0
29.71	37.505	2.1112494526011503
31.69	37.505	0.0
33.67	37.505	0.0
35.65	37.505	0.0
37.63	37.505	0.0
39.61	37.505	0.0
41.59	37.505	0.0
43.57	37.505	2.030320915940787
45.55	37.505	3.221693337438254
47.53	37.505	0.0
49.51	37.505	0.0
51.49	37.505	0.0
53.47	37.505	0.0
55.45	37.505	0.0
57.43	37.505	0.0
59.41	37.505	0.0
61.39	37.505	2.179163391886998
63.37	37.505	0.0
65.35	37.505	0.0
67.33	37.505	0.0
69.31	37.505	2.149519712905658
71.29	37.505	0.0
73.27	37.505	3.213137400037401
75.25	37.505	0.0
77.23	37.505	0.0
79.21	37.505	0.0
81.19	37.505	0.0
83.17	37.505	0.0
85.15	37.505	0.0
87.13	37.505	0.0
89.11	37.505	0.9306876067595349
91.09	37.505	0.0
93.07	37.505	0.0
95.05	37.505	0.0
97.03	37.505	0.0
99.01	37.505	0.0
1.99	37.995	0.0
3.97	37.995	0.0
5.95	37.995	0.0
7.93	37.995	0.0
9.91	37.995	0.0
11.89	37.995	0.0
13.87	37.995	0.0
15.85	37.995	0.0
17.83	37.995	0.0
19.81	37.995	0.0
21.79	37.995	0.0
23.77	37.995	0.0
25.75	37.995	0.8391255851708883
27.73	37.995	1.261702882399655
29.71	37.995	0.0
31.69	37.995	0.0
33.67	37.995	0.0
35.65	37.995	0.0
37.63	37.995	0.0
39.61	37.995	0.0
41.59	37.995	1.0206189401617483
43.57	37.995	0.0
45.55	37.995	0.0
47.53	37.995	0.0
49.51	37.995	0.0
51.49	37.995	0.0
53.47	37.995	2.844470099142909
55.45	37.995	0.0
57.43	37.995	0.0
59.41	37.995	0.0
61.39	37.995	0.0
63.37	37.995	0.0
65.35	37.995	2.9336345238756087
67.33	37.995	0.0
69.31	37.995	0.0
71.29	37.995	0.0
73.27	37.995	0.0
75.25	37.995	2.953828954888372
77.23	37.995	0.0
79.21	37.995	1.9224386323302933
81.19	37.995	0.0
83.17	37.995	0.0
85.15	37.995	0.0
87.13	37.995	0.0
89.11	37.995	0.0
91.09	37.995	0.0
93.07	37.995	0.0
95.05	37.995	0.0
97.03	37.995	0.0
99.01	37.995	0.0
1.99	38.485	0.0
3.97	38.485	0.0
5.95	38.485	0.0
7.93	38.485	0.0
9.91	38.485	0.0
11.89	38.485	0.0
13.87	38.485	0.0
15.85	38.485	0.0
17.83	38.485	0.0
19.81	38.485	0.0
21.79	38.485	0.0
23.77	38.485	0.0
25.75	38.485	0.8528633853129972
27.73	38.485	1.2823589347754139
29.71	38.485	0.0
31.69	38.485	0.0
33.67	38.485	0.0
35.65	38.485	0.0
37.63	38.485	0.0
39.61	38.485	0.0
41.59	38.485	1.0373280707960355
43.57	38.485	0.0
45.55	38.485	0.0
47.53	38.485	0.0
49.51	38.485	0.0
51.49	38.485	0.0
53.47	38.485	2.8910385299270467
55.45	38.485	0.0
57.43	38.485	0.0
59.41	38.485	0.0
61.39	38.485	0.0
63.37	38.485	0.0
65.35	38.485	2.981662715949845
67.33	38.485	0.0
69.31	38.485	0.0
71.29	38.485	0.0
73.27	38.485	0.0
75.25	38.485	3.0021877614285954
77.23	38.485	0.0
79.21	38.485	1.9539119638353077
81.19	38.485	0.0
83.17	38.485	0.0
85.15	38.485	0.0
87.13	38.485	0.0
89.11	38.485	0.0
91.09	38.485	0.0
93.07	38.485	0.0
95.05	38.485	0.0
97.03	38.485	0.0
99.01	38.485	0.0
1.99	38.975	0.0
3.97	38.975	2.9791526994354705
5.95	38.975	0.0
7.93	38.975	0.0
9.91	38.975	0.0
11.89	38.975	0.0
13.87	38.975	0.0
15.85	38.975	0.0
17.83	38.975	3.033678106190794
19.81	38.975	0.0
21.79	38.975	2.2459804909320207
23.77	38.975	0.0
25.75	38.975	0.0
27.73	38.975	0.0
29.71	38.975	1.9405617402553574
31.69	38.975	0.0
33.67	38.975	0.0
35.65	38.975	0.0
37.63	38.975	0.0
39.61	38.975	0.0
41.59	38.975	0.0
43.57	38.975	1.866176014899945
45.55	38.975	2.961229816668828
47.53	38.975	0.0
49.51	38.975	0.0
51.49	38.975	0.0
53.47	38.975	0.0
55.45	38.975	0.0
57.43	38.975	0.0
59.41	38.975	0.0
61.39	38.975	2.0029850564796763
63.37	38.975	0.0
65.35	38.975	0.0
67.33	38.975	0.0
69.31	38.975	1.9757379733835847
71.29	38.975	0.0
73.27	38.975	2.953365599225618
75.25	38.975	0.0
77.23	38.975	0.0
79.21	38.975	0.0
81.19	38.975	0.0
83.17	38.975	0.0
85.15	38.975	0.0
87.13	38.975	0.0
89.11	38.975	0.8554445139498968
91.09	38.975	0.0
93.07	38.975	0.0
95.05	38.975	0.0
97.03	38.975	0.0
99.01	38.975	0.0
1.99	39.465	0.0
3.97	39.465	2.912973882897289
5.95	39.465	0.0
7.93	39.465	0.0
9.91	39.465	0.0
11.89	39.465	0.0
13.87	39.465	0.0
15.85	39.465	0.0
17.83	39.465	2.9662880637590843
19.81	39.465	0.0
21.79	39.465	2.1960883417696464
23.77	39.465	0.0
25.75	39.465	0.0
27.73	39.465	0.0
29.71	39.465	1.8974541548624675
31.69	39.465	0.0
33.67	39.465	0.0
35.65	39.465	0.0
37.63	39.465	0.0
39.61	39.465	0.0
41.59	39.465	0.0
43.57	39.465	1.8247208319744705
45.55	39.465	2.8954491385579497
47.53	39.465	0.0
49.51	39.465	0.0
51.49	39.465	0.0
53.47	39.465	0.0
55.45	39.465	0.0
57.43	39.465	0.0
59.41	39.465	0.0
61.39	39.465	1.9584908012484468
63.37	39.465	0.0
65.35	39.465	0.0
67.33	39.465	0.0
69.31	39.465	1.9318489841106121
71.29	39.465	0.0
73.27	39.465	2.8877596166258117
75.25	39.465	0.0
77.23	39.465	0.0
79.21	39.465	0.0
81.19	39.465	0.0
83.17	39.465	0.0
85.15	39.465	0.0
87.13	39.465	0.0
89.11	39.465	0.8364416929269892
91.09	39.465	0.0
93.07	39.465	0.0
95.05	39.465	0.0
97.03	39.465	0.0
99.01	39.465	0.0
1.99	39.955	1.7484320802192044
3.97	39.955	0.0
5.95	39.955	1.6481197600154842
7.93	39.955	0.0
9.91	39.955	2.695794812008339
11.89	39.955	1.8747552218620818
13.87	39.955	0.0
15.85	39.955	0.0
17.83	39.955	0.0
19.81	39.955	0.0
21.79	39.955	0.0
23.77	39.955	0.0
25.75	39.955	0.0
27.73	39.955	0.0
29.71	39.955	0.0
31.69	39.955	0.0
33.67	39.955	0.0
35.65	39.955	0.0
37.63	39.955	0.0
39.61	39.955	0.0
41.59	39.955	0.0
43.57	39.955	0.0
45.55	39.955	0.0
47.53	39.955	0.9680250099911384
49.51	39.955	0.0
51.49	39.955	2.6425974988514773
53.47	39.955	0.0
55.45	39.955	0.0
57.43	39.955	0.0
59.41	39.955	0.0
61.39	39.955	0.0
63.37	39.955	2.860025724629047
65.35	39.955	0.0
67.33	39.955	0.0
69.31	39.955	0.0
71.29	39.955	0.0
73.27	39.955	0.0
75.25	39.955	0.0
77.23	39.955	0.0
79.21	39.955	0.0
81.19	39.955	0.0
83.17	39.955	1.8098352730965277
85.15	39.955	0.0
87.13	39.955	2.748886386755201
89.11	39.955	0.0
91.09	39.955	1.8439572563449547
93.07	39.955	1.7320618183950311
95.05	39.955	0.0
97.03	39.955	0.0
99.01	39.955	0.0
1.99	40.445	2.0358238687271224
3.97	40.445	0.0
5.95	40.445	1.919023097276779
7.93	40.445	0.0
9.91	40.445	3.1389057004657914
11.89	40.445	2.182910890201199
13.87	40.445	0.0
15.85	40.445	0.0
17.83	40.445	0.0
19.81	40.445	0.0
21.79	40.445	0.0
23.77	40.445	0.0
25.75	40.445	0.0
27.73	40.445	0.0
29.71	40.445	0.0
31.69	40.445	0.0
33.67	40.445	0.0
35.65	40.445	0.0
37.63	40.445	0.0
39.61	40.445	0.0
41.59	40.445	0.0
43.57	40.445	0.0
45.55	40.445	0.0
47.53	40.445	1.127140392332367
49.51	40.445	0.0
51.49	40.445	3.0769642838662326
53.47	40.445	0.0
55.45	40.445	0.0
57.43	40.445	0.0
59.41	40.445	0.0
61.39	40.445	0.0
63.37	40.445	3.330131436757565
65.35	40.445	0.0
67.33	40.445	0.0
69.31	40.445	0.0
71.29	40.445	0.0
73.27	40.445	0.0
75.25	40.445	0.0
77.23	40.445	0.0
79.21	40.445	0.0
81.19	40.445	0.0
83.17	40.445	2.1073199749184695
85.15	40.445	0.0
87.13	40.445	3.2007239983114935
89.11	40.445	0.0
91.09	40.445	2.1470506277309855
93.07	40.445	2.0167628081712063
95.05	40.445	0.0
97.03	40.445	0.0
99.01	40.445	0.0
1.99	40.935	0.0
3.97	40.935	0.0
5.95	40.935	0.0
7.93	40.935	2.997783489771583
9.91	40.935	0.0
11.89	40.935	0.0
13.87	40.935	2.7737713306047564
15.85	40.935	0.0
17.83	40.935	0.0
19.81	40.935	0.0
21.79	40.935	0.0
23.77	40.935	0.0
25.75	40.935	0.0
27.73	40.935	0.0
29.71	40.935	0.0
31.69	40.935	0.0
33.67	40.935	3.101557253358791
35.65	40.935	0.0
37.63	40.935	1.0766179971491434
39.61	40.935	0.0
41.59	40.935	0.0
43.57	40.935	0.0
45.55	40.935	0.0
47.53	40.935	0.0
49.51	40.935	0.0
51.49	40.935	0.0
53.47	40.935	0.0
55.45	40.935	0.0
57.43	40.935	0.0
59.41	40.935	0.0
61.39	40.935	0.0
63.37	40.935	0.0
65.35	40.935	0.0
67.33	40.935	3.181639192522849
69.31	40.935	0.0
71.29	40.935	0.0
73.27	40.935	0.0
75.25	40.935	0.0
77.23	40.935	0.0
79.21	40.935	0.0
81.19	40.935	2.9657166872906644
83.17	40.935	0.0
85.15	40.935	0.0
87.13	40.935	0.0
89.11	40.935	0.0
91.09	40.935	0.0
93.07	40.935	0.0
95.05	40.935	1.966998604862102
97.03	40.935	1.9255619594859121
99.01	40.935	0.0
1.99	41.425	0.0
3.97	41.425	0.0
5.95	41.425	0.0
7.93	41.425	3.012201489771685
9.91	41.425	0.0
11.89	41.425	0.0
13.87	41.425	2.787111932146327
15.85	41.425	0.0
17.83	41.425	0.0
19.81	41.425	0.0
21.79	41.425	0.0
23.77	41.425	0.0
25.75	41.425	0.0
27.73	41.425	0.0
29.71	41.425	0.0
31.69	41.425	0.0
33.67	41.425	3.1164743588241532
35.65	41.425	0.0
37.63	41.425	1.0817960489784264
39.61	41.425	0.0
41.59	41.425	0.0
43.57	41.425	0.0
45.55	41.425	0.0
47.53	41.425	0.0
49.51	41.425	0.0
51.49	41.425	0.0
53.47	41.425	0.0
55.45	41.425	0.0
57.43	41.425	0.0
59.41	41.425	0.0
61.39	41.425	0.0
63.37	41.425	0.0
65.35	41.425	0.0
67.33	41.425	3.1969414563569907
69.31	41.425	0.0
71.29	41.425	0.0
73.27	41.425	0.0
75.25	41.425	0.0
77.23	41.425	0.0
79.21	41.425	0.0
81.19	41.425	2.979980460289467
83.17	41.425	0.0
85.15	41.425	0.0
87.13	41.425	0.0
89.11	41.425	0.0
91.09	41.425	0.0
93.07	41.425	0.0
95.05	41.425	1.976458989837157
97.03	41.425	1.9348230526992114
99.01	41.425	0.0
1.99	41.915	0.0
3.97	41.915	0.0
5.95	41.915	0.0
7.93	41.915	0.0
9.91	41.915	0.0
11.89	41.915	0.0
13.87	41.915	0.0
15.85	41.915	2.000339827604609
17.83	41.915	0.0
19.81	41.915	0.9186754127677235
21.79	41.915	0.0
23.77	41.915	1.7940606116751547
25.75	41.915	0.0
27.73	41.915	0.0
29.71	41.915	0.0
31.69	41.915	1.7602469877454359
33.67	41.915	0.0
35.65	41.915	0.7672184314911955
37.63	41.915	0.0
39.61	41.915	1.8762844046567444
41.59	41.915	0.0
43.57	41.915	0.0
45.55	41.915	0.0
47.53	41.915	0.0
49.51	41.915	1.8073698614127407
51.49	41.915	0.0
53.47	41.915	0.0
55.45	41.915	1.886928371889221
57.43	41.915	2.6765444938414227
59.41	41.915	1.0327446044407391
61.39	41.915	0.0
63.37	41.915	0.0
65.35	41.915	0.0
67.33	41.915	0.0
69.31	41.915	0.0
71.29	41.915	0.9049563846978105
73.27	41.915	0.0
75.25	41.915	0.0
77.23	41.915	2.7756430891742276
79.21	41.915	0.0
81.19	41.915	0.0
83.17	41.915	0.0
85.15	41.915	0.9166319188690123
87.13	41.915	0.0
89.11	41.915	0.0
91.09	41.915	0.0
93.07	41.915	0.0
95.05	41.915	0.0
97.03	41.915	0.0
99.01	41.915	2.7713469800375585
1.99	42.405	0.0
3.97	42.405	0.0
5.95	42.405	0.0
7.93	42.405	0.0
9.91	42.405	0.0
11.89	42.405	0.0
13.87	42.405	0.0
15.85	42.405	2.1054495603305896
17.83	42.405	0.0
19.81	42.405	0.9669480741252575
21.79	42.405	0.0
23.77	42.405	1.8883312094931262
25.75	42.405	0.0
27.73	42.405	0.0
29.71	42.405	0.0
31.69	42.405	1.8527408169740394
33.67	42.405	0.0
35.65	42.405	0.807532643688357
37.63	42.405	0.0
39.61	42.405	1.974875528809664
41.59	42.405	0.0
43.57	42.405	0.0
45.55	42.405	0.0
47.53	42.405	0.0
49.51	42.405	1.9023398062433527
51.49	42.405	0.0
53.47	42.405	0.0
55.45	42.405	1.9860787932852941
57.43	42.405	2.8171860350908204
59.41	42.405	1.0870111384810848
61.39	42.405	0.0
63.37	42.405	0.0
65.35	42.405	0.0
67.33	42.405	0.0
69.31	42.405	0.0
71.29	42.405	0.952508166855826
73.27	42.405	0.0
75.25	42.405	0.0
77.23	42.405	2.9214918590780807
79.21	42.405	0.0
81.19	42.405	0.0
83.17	42.405	0.0
85.15	42.405	0.9647972029226719
87.13	42.405	0.0
89.11	42.405	0.0
91.09	42.405	0.0
93.07	42.405	0.0
95.05	42.405	0.0
97.03	42.405	0.0
99.01	42.405	2.9169700068567193
1.99	42.895	0.0
3.97	42.895	0.0
5.95	42.895	0.0
7.93	42.895	2.7732390809201375
9.91	42.895	0.0
11.89	42.895	0.0
13.87	42.895	2.5660062115276645
15.85	42.895	0.0
17.83	42.895	0.0
19.81	42.895	0.0
21.79	42.895	0.0
23.77	42.895	0.0
25.75	42.895	0.0
27.73	42.895	0.0
29.71	42.895	0.0
31.69	42.895	0.0
33.67	42.895	2.869239828718018
35.65	42.895	0.0
37.63	42.895	0.9959755649810013
39.61	42.895	0.0
41.59	42.895	0.0
43.57	42.895	0.0
45.55	42.895	0.0
47.53	42.895	0.0
49.51	42.895	0.0
51.49	42.895	0.0
53.47	42.895	0.0
55.45	42.895	0.0
57.43	42.895	0.0
59.41	42.895	0.0
61.39	42.895	0.0
63.37	42.895	0.0
65.35	42.895	0.0
67.33	42.895	2.9433233521357005
69.31	42.895	0.0
71.29	42.895	0.0
73.27	42.895	0.0
75.25	42.895	0.0
77.23	42.895	0.0
79.21	42.895	0.0
81.19	42.895	2.7435741934645708
83.17	42.895	0.0
85.15	42.895	0.0
87.13	42.895	0.0
89.11	42.895	0.0
91.09	42.895	0.0
93.07	42.895	0.0
95.05	42.895	1.819663568677073
97.03	42.895	1.7813306721448305
99.01	42.895	0.0
1.99	43.385	0.0
3.97	43.385	2.963711750240447
5.95	43.385	0.0
7.93	43.385	0.0
9.91	43.385	0.0
11.89	43.385	0.0
13.87	43.385	0.0
15.85	43.385	0.0
17.83	43.385	3.01795455179876
19.81	43.385	0.0
21.79	43.385	2.2343395734791938
23.77	43.385	0.0
25.75	43.385	0.0
27.73	43.385	0.0
29.71	43.385	1.9305038082645711
31.69	43.385	0.0
33.67	43.385	0.0
35.65	43.385	0.0
37.63	43.385	0.0
39.61	43.385	0.0
41.59	43.385	0.0
43.57	43.385	1.8565036241424984
45.55	43.385	2.9458817617797193
47.53	43.385	0.0
49.51	43.385	0.0
51.49	43.385	0.0
53.47	43.385	0.0
55.45	43.385	0.0
57.43	43.385	0.0
59.41	43.385	0.0
61.39	43.385	1.9926035844251033
63.37	43.385	0.0
65.35	43.385	0.0
67.33	43.385	0.0
69.31	43.385	1.9654977229675936
71.29	43.385	0.0
73.27	43.385	2.938058304577507
75.25	43.385	0.0
77.23	43.385	0.0
79.21	43.385	0.0
81.19	43.385	0.0
83.17	43.385	0.0
85.15	43.385	0.0
87.13	43.385	0.0
89.11	43.385	0.8510107448176314
91.09	43.385	0.0
93.07	43.385	0.0
95.05	43.385	0.0
97.03	43.385	0.0
99.01	43.385	0.0
1.99	43.875	0.0
3.97	43.875	0.0
5.95	43.875	0.0
7.93	43.875	3.126050209351444
9.91	43.875	0.0
11.89	43.875	0.0
13.87	43.875	2.892453200277888
15.85	43.875	0.0
17.83	43.875	0.0
19.81	43.875	0.0
21.79	43.875	0.0
23.77	43.875	0.0
25.75	43.875	0.0
27.73	43.875	0.0
29.71	43.875	0.0
31.69	43.875	0.0
33.67	43.875	3.234264160256783
35.65	43.875	0.0
37.63	43.875	1.1226834515777695
39.61	43.875	0.0
41.59	43.875	0.0
43.57	43.875	0.0
45.55	43.875	0.0
47.53	43.875	0.0
49.51	43.875	0.0
51.49	43.875	0.0
53.47	43.875	0.0
55.45	43.875	0.0
57.43	43.875	0.0
59.41	43.875	0.0
61.39	43.875	0.0
63.37	43.875	0.0
65.35	43.875	0.0
67.33	43.875	3.3177725802421594
69.31	43.875	0.0
71.29	43.875	0.0
73.27	43.875	0.0
75.25	43.875	0.0
77.23	43.875	0.0
79.21	43.875	0.0
81.19	43.875	3.0926113586303248
83.17	43.875	0.0
85.15	43.875	0.0
87.13	43.875	0.0
89.11	43.875	0.0
91.09	43.875	0.0
93.07	43.875	0.0
95.05	43.875	2.0511609399088697
97.03	43.875	2.007951337082306
99.01	43.875	0.0
1.99	44.365	0.0
3.97	44.365	2.661946589839252
5.95	44.365	0.0
7.93	44.365	0.0
9.91	44.365	0.0
11.89	44.365	0.0
13.87	44.365	0.0
15.85	44.365	0.0
17.83	44.365	2.71066638879398
19.81	44.365	0.0
21.79	44.365	2.006839095496818
23.77	44.365	0.0
25.75	44.365	0.0
27.73	44.365	0.0
29.71	44.365	1.7339398909710582
31.69	44.365	0.0
33.67	44.365	0.0
35.65	44.365	0.0
37.63	44.365	0.0
39.61	44.365	0.0
41.59	44.365	0.0
43.57	44.365	1.6674744063451505
45.55	44.365	2.6459320509840287
47.53	44.365	0.0
49.51	44.365	0.0
51.49	44.365	0.0
53.47	44.365	0.0
55.45	44.365	0.0
57.43	44.365	0.0
59.41	44.365	0.0
61.39	44.365	1.7897166672944973
63.37	44.365	0.0
65.35	44.365	0.0
67.33	44.365	0.0
69.31	44.365	1.7653707249248929
71.29	44.365	0.0
73.27	44.365	2.6389051782733164
75.25	44.365	0.0
77.23	44.365	0.0
79.21	44.365	0.0
81.19	44.365	0.0
83.17	44.365	0.0
85.15	44.365	0.0
87.13	44.365	0.0
89.11	44.365	0.7643608221683731
91.09	44.365	0.0
93.07	44.365	0.0
95.05	44.365	0.0
97.03	44.365	0.0
99.01	44.365	0.0
1.99	44.855	0.0
3.97	44.855	2.74637559923692
5.95	44.855	0.0
7.93	44.855	0.0
9.91	44.855	0.0
11.89	44.855	0.0
13.87	44.855	0.0
15.85	44.855	0.0
17.83	44.855	2.7966406449593713
19.81	44.855	0.0
21.79	44.855	2.0704900483371373
23.77	44.855	0.0
25.75	44.855	0.0
27.73	44.855	0.0
29.71	44.855	1.7889352946762194
31.69	44.855	0.0
33.67	44.855	0.0
35.65	44.855	0.0
37.63	44.855	0.0
39.61	44.855	0.0
41.59	44.855	0.0
43.57	44.855	1.7203617230407822
45.55	44.855	2.7298531269555837
47.53	44.855	0.0
49.51	44.855	0.0
51.49	44.855	0.0
53.47	44.855	0.0
55.45	44.855	0.0
57.43	44.855	0.0
59.41	44.855	0.0
61.39	44.855	1.8464811440495679
63.37	44.855	0.0
65.35	44.855	0.0
67.33	44.855	0.0
69.31	44.855	1.8213630209739478
71.29	44.855	0.0
73.27	44.855	2.7226033827926814
75.25	44.855	0.0
77.23	44.855	0.0
79.21	44.855	0.0
81.19	44.855	0.0
83.17	44.855	0.0
85.15	44.855	0.0
87.13	44.855	0.0
89.11	44.855	0.7886040685522007
91.09	44.855	0.0
93.07	44.855	0.0
95.05	44.855	0.0
97.03	44.855	0.0
99.01	44.855	0.0
1.99	45.345	0.0
3.97	45.345	3.141504387089827
5.95	45.345	0.0
7.93	45.345	0.0
9.91	45.345	0.0
11.89	45.345	0.0
13.87	45.345	0.0
15.85	45.345	0.0
17.83	45.345	3.1990012064244535
19.81	45.345	0.0
21.79	45.345	2.3683772795258617
23.77	45.345	0.0
25.75	45.345	0.0
27.73	45.345	0.0
29.71	45.345	2.046314450946432
31.69	45.345	0.0
33.67	45.345	0.0
35.65	45.345	0.0
37.63	45.345	0.0
39.61	45.345	0.0
41.59	45.345	0.0
43.57	45.345	1.9678750065415953
45.55	45.345	3.122604780214566
47.53	45.345	0.0
49.51	45.345	0.0
51.49	45.345	0.0
53.47	45.345	0.0
55.45	45.345	0.0
57.43	45.345	0.0
59.41	45.345	0.0
61.39	45.345	2.1121395836469317
63.37	45.345	0.0
65.35	45.345	0.0
67.33	45.345	0.0
69.31	45.345	2.0834076455029114
71.29	45.345	0.0
73.27	45.345	3.1143119949526508
75.25	45.345	0.0
77.23	45.345	0.0
79.21	45.345	0.0
81.19	45.345	0.0
83.17	45.345	0.0
85.15	45.345	0.0
87.13	45.345	0.0
89.11	45.345	0.9020627556267145
91.09	45.345	0.0
93.07	45.345	0.0
95.05	45.345	0.0
97.03	45.345	0.0
99.01	45.345	0.0
1.99	45.835	1.8987538265476218
3.97	45.835	0.0
5.95	45.835	1.7898171375040277
7.93	45.835	0.0
9.91	45.835	2.927566230794808
11.89	45.835	2.035937621840293
13.87	45.835	0.0
15.85	45.835	0.0
17.83	45.835	0.0
19.81	45.835	0.0
21.79	45.835	0.0
23.77	45.835	0.0
25.75	45.835	0.0
27.73	45.835	0.0
29.71	45.835	0.0
31.69	45.835	0.0
33.67	45.835	0.0
35.65	45.835	0.0
37.63	45.835	0.0
39.61	45.835	0.0
41.59	45.835	0.0
43.57	45.835	0.0
45.55	45.835	0.0
47.53	45.835	1.0512511253419894
49.51	45.835	0.0
51.49	45.835	2.869795269565373
53.47	45.835	0.0
55.45	45.835	0.0
57.43	45.835	0.0
59.41	45.835	0.0
61.39	45.835	0.0
63.37	45.835	3.1059169241410896
65.35	45.835	0.0
67.33	45.835	0.0
69.31	45.835	0.0
71.29	45.835	0.0
73.27	45.835	0.0
75.25	45.835	0.0
77.23	45.835	0.0
79.21	45.835	0.0
81.19	45.835	0.0
83.17	45.835	1.9654361694061688
85.15	45.835	0.0
87.13	45.835	2.985222362736407
89.11	45.835	0.0
91.09	45.835	2.0024917959845956
93.07	45.835	1.8809761286708258
95.05	45.835	0.0
97.03	45.835	0.0
99.01	45.835	0.0
1.99	46.325	0.0
3.97	46.325	2.5158176397063126
5.95	46.325	0.0
7.93	46.325	0.0
9.91	46.325	0.0
11.89	46.325	0.0
13.87	46.325	0.0
15.85	46.325	0.0
17.83	46.325	2.5618629398190587
19.81	46.325	0.0
21.79	46.325	1.896672613858883
23.77	46.325	0.0
25.75	46.325	0.0
27.73	46.325	0.0
29.71	46.325	1.638754353880126
31.69	46.325	0.0
33.67	46.325	0.0
35.65	46.325	0.0
37.63	46.325	0.0
39.61	46.325	0.0
41.59	46.325	0.0
43.57	46.325	1.5759375267913507
45.55	46.325	2.5006822273364624
47.53	46.325	0.0
49.51	46.325	0.0
51.49	46.325	0.0
53.47	46.325	0.0
55.45	46.325	0.0
57.43	46.325	0.0
59.41	46.325	0.0
61.39	46.325	1.691469234898432
63.37	46.325	0.0
65.35	46.325	0.0
67.33	46.325	0.0
69.31	46.325	1.668459775767089
71.29	46.325	0.0
73.27	46.325	2.494041098477957
75.25	46.325	0.0
77.23	46.325	0.0
79.21	46.325	0.0
81.19	46.325	0.0
83.17	46.325	0.0
85.15	46.325	0.0
87.13	46.325	0.0
89.11	46.325	0.7224008351075658
91.09	46.325	0.0
93.07	46.325	0.0
95.05	46.325	0.0
97.03	46.325	0.0
99.01	46.325	0.0
1.99	46.815	0.0
3.97	46.815	0.0
5.95	46.815	0.0
7.93	46.815	0.0
9.91	46.815	0.0
11.89	46.815	0.0
13.87	46.815	0.0
15.85	46.815	1.989459281883031
17.83	46.815	0.0
19.81	46.815	0.9136784169103352
21.79	46.815	0.0
23.77	46.815	1.784302090526281
25.75	46.815	0.0
27.73	46.815	0.0
29.71	46.815	0.0
31.69	46.815	1.7506723906859105
33.67	46.815	0.0
35.65	46.815	0.7630452629589898
37.63	46.815	0.0
39.61	46.815	1.8660786396313094
41.59	46.815	0.0
43.57	46.815	0.0
45.55	46.815	0.0
47.53	46.815	0.0
49.51	46.815	1.7975389466144023
51.49	46.815	0.0
53.47	46.815	0.0
55.45	46.815	1.8766647106150915
57.43	46.815	2.661985835187931
59.41	46.815	1.0271271464807152
61.39	46.815	0.0
63.37	46.815	0.0
65.35	46.815	0.0
67.33	46.815	0.0
69.31	46.815	0.0
71.29	46.815	0.9000340114171016
73.27	46.815	0.0
75.25	46.815	0.0
77.23	46.815	2.7605453987109487
79.21	46.815	0.0
81.19	46.815	0.0
83.17	46.815	0.0
85.15	46.815	0.9116460382873837
87.13	46.815	0.0
89.11	46.815	0.0
91.09	46.815	0.0
93.07	46.815	0.0
95.05	46.815	0.0
97.03	46.815	0.0
99.01	46.815	2.756272657609671
1.99	47.305	0.0
3.97	47.305	0.0
5.95	47.305	0.0
7.93	47.305	0.0
9.91	47.305	0.0
11.89	47.305	0.0
13.87	47.305	0.0
15.85	47.305	0.0
17.83	47.305	0.0
19.81	47.305	0.0
21.79	47.305	0.0
23.77	47.305	0.0
25.75	47.305	0.958799632364018
27.73	47.305	1.4416438744994897
29.71	47.305	0.0
31.69	47.305	0.0
33.67	47.305	0.0
35.65	47.305	0.0
37.63	47.305	0.0
39.61	47.305	0.0
41.59	47.305	1.166177127600694
43.57	47.305	0.0
45.55	47.305	0.0
47.53	47.305	0.0
49.51	47.305	0.0
51.49	47.305	0.0
53.47	47.305	3.2501414967263234
55.45	47.305	0.0
57.43	47.305	0.0
59.41	47.305	0.0
61.39	47.305	0.0
63.37	47.305	0.0
65.35	47.305	3.352022334546626
67.33	47.305	0.0
69.31	47.305	0.0
71.29	47.305	0.0
73.27	47.305	0.0
75.25	47.305	3.3750968461251225
77.23	47.305	0.0
79.21	47.305	2.1966121478053795
81.19	47.305	0.0
83.17	47.305	0.0
85.15	47.305	0.0
87.13	47.305	0.0
89.11	47.305	0.0
91.09	47.305	0.0
93.07	47.305	0.0
95.05	47.305	0.0
97.03	47.305	0.0
99.01	47.305	0.0
1.99	47.795	0.0
3.97	47.795	0.0
5.95	47.795	0.0
7.93	47.795	0.0
9.91	47.795	0.0
11.89	47.795	0.0
13.87	47.795	0.0
15.85	47.795	1.9755854017192018
17.83	47.795	0.0
19.81	47.795	0.9073067032593309
21.79	47.795	0.0
23.77	47.795	1.771858913827233
25.75	47.795	0.0
27.73	47.795	0.0
29.71	47.795	0.0
31.69	47.795	1.7384637372212808
33.67	47.795	0.0
35.65	47.795	0.7577240188228189
37.63	47.795	0.0
39.61	47.795	1.8530651783062695
41.59	47.795	0.0
43.57	47.795	0.0
45.55	47.795	0.0
47.53	47.795	0.0
49.51	47.795	1.7850034601320957
51.49	47.795	0.0
53.47	47.795	0.0
55.45	47.795	1.863577425270846
57.43	47.795	2.6434219606660796
59.41	47.795	1.0199642761103291
61.39	47.795	0.0
63.37	47.795	0.0
65.35	47.795	0.0
67.33	47.795	0.0
69.31	47.795	0.0
71.29	47.795	0.893757449674178
73.27	47.795	0.0
75.25	47.795	0.0
77.23	47.795	2.741294199956946
79.21	47.795	0.0
81.19	47.795	0.0
83.17	47.795	0.0
85.15	47.795	0.9052884978228924
87.13	47.795	0.0
89.11	47.795	0.0
91.09	47.795	0.0
93.07	47.795	0.0
95.05	47.795	0.0
97.03	47.795	0.0
99.01	47.795	2.737051255644449
1.99	48.285	0.0
3.97	48.285	0.0
5.95	48.285	0.0
7.93	48.285	0.0
9.91	48.285	0.0
11.89	48.285	0.0
13.87	48.285	0.0
15.85	48.285	2.111651230034549
17.83	48.285	0.0
19.81	48.285	0.9697962509182759
21.79	48.285	0.0
23.77	48.285	1.8938933500799164
25.75	48.285	0.0
27.73	48.285	0.0
29.71	48.285	0.0
31.69	48.285	1.858198124909791
33.67	48.285	0.0
35.65	48.285	0.8099112571805434
37.63	48.285	0.0
39.61	48.285	1.9806925884851219
41.59	48.285	0.0
43.57	48.285	0.0
45.55	48.285	0.0
47.53	48.285	0.0
49.51	48.285	1.907943209604468
51.49	48.285	0.0
53.47	48.285	0.0
55.45	48.285	1.991928852538226
57.43	48.285	2.8254841475763537
59.41	48.285	1.0902129649092258
61.39	48.285	0.0
63.37	48.285	0.0
65.35	48.285	0.0
67.33	48.285	0.0
69.31	48.285	0.0
71.29	48.285	0.9553138104354498
73.27	48.285	0.0
75.25	48.285	0.0
77.23	48.285	2.9300972077381378
79.21	48.285	0.0
81.19	48.285	0.0
83.17	48.285	0.0
85.15	48.285	0.9676390442550715
87.13	48.285	0.0
89.11	48.285	0.0
91.09	48.285	0.0
93.07	48.285	0.0
95.05	48.285	0.0
97.03	48.285	0.0
99.01	48.285	2.9255620362549632
1.99	48.775	0.0
3.97	48.775	0.0
5.95	48.775	0.0
7.93	48.775	0.0
9.91	48.775	0.0
11.89	48.775	0.0
13.87	48.775	0.0
15.85	48.775	2.1656997643671527
17.83	48.775	0.0
19.81	48.775	0.9946185630585858
21.79	48.775	0.0
23.77	48.775	1.94236828680155
25.75	48.775	0.0
27.73	48.775	0.0
29.71	48.775	0.0
31.69	48.775	1.9057594284633723
33.67	48.775	0.0
35.65	48.775	0.8306412507360458
37.63	48.775	0.0
39.61	48.775	2.031389185464975
41.59	48.775	0.0
43.57	48.775	0.0
45.55	48.775	0.0
47.53	48.775	0.0
49.51	48.775	1.9567777579438157
51.49	48.775	0.0
53.47	48.775	0.0
55.45	48.775	2.0429130460656557
57.43	48.775	2.8978035130020587
59.41	48.775	1.1181173896672774
61.39	48.775	0.0
63.37	48.775	0.0
65.35	48.775	0.0
67.33	48.775	0.0
69.31	48.775	0.0
71.29	48.775	0.9797654388802125
73.27	48.775	0.0
75.25	48.775	0.0
77.23	48.775	3.0050941851166937
79.21	48.775	0.0
81.19	48.775	0.0
83.17	48.775	0.0
85.15	48.775	0.992406141852023
87.13	48.775	0.0
89.11	48.775	0.0
91.09	48.775	0.0
93.07	48.775	0.0
95.05	48.775	0.0
97.03	48.775	0.0
99.01	48.775	3.0004429341559398
1.99	49.265	0.0
3.97	49.265	2.7738401548251908
5.95	49.265	0.0
7.93	49.265	0.0
9.91	49.265	0.0
11.89	49.265	0.0
13.87	49.265	0.0
15.85	49.265	0.0
17.83	49.265	2.8246078656393263
19.81	49.265	0.0
21.79	49.265	2.091195551635126
23.77	49.265	0.0
25.75	49.265	0.0
27.73	49.265	0.0
29.71	49.265	1.8068251684640966
31.69	49.265	0.0
33.67	49.265	0.0
35.65	49.265	0.0
37.63	49.265	0.0
39.61	49.265	0.0
41.59	49.265	0.0
43.57	49.265	1.737565841147393
45.55	49.265	2.7571524530105913
47.53	49.265	0.0
49.51	49.265	0.0
51.49	49.265	0.0
53.47	49.265	0.0
55.45	49.265	0.0
57.43	49.265	0.0
59.41	49.265	0.0
61.39	49.265	1.8649464930854147
63.37	49.265	0.0
65.35	49.265	0.0
67.33	49.265	0.0
69.31	49.265	1.8395771814660007
71.29	49.265	0.0
73.27	49.265	2.749830209295327
75.25	49.265	0.0
77.23	49.265	0.0
79.21	49.265	0.0
81.19	49.265	0.0
83.17	49.265	0.0
85.15	49.265	0.0
87.13	49.265	0.0
89.11	49.265	0.7964903388365369
91.09	49.265	0.0
93.07	49.265	0.0
95.05	49.265	0.0
97.03	49.265	0.0
99.01	49.265	0.0
1.99	49.755	1.7903680777907485
3.97	49.755	0.0
5.95	49.755	1.6876497749560464
7.93	49.755	0.0
9.91	49.755	2.760453225662926
11.89	49.755	1.919721069446731
13.87	49.755	0.0
15.85	49.755	0.0
17.83	49.755	0.0
19.81	49.755	0.0
21.79	49.755	0.0
23.77	49.755	0.0
25.75	49.755	0.0
27.73	49.755	0.0
29.71	49.755	0.0
31.69	49.755	0.0
33.67	49.755	0.0
35.65	49.755	0.0
37.63	49.755	0.0
39.61	49.755	0.0
41.59	49.755	0.0
43.57	49.755	0.0
45.55	49.755	0.0
47.53	49.755	0.9912430090929925
49.51	49.755	0.0
51.49	49.755	2.7059799793882737
53.47	49.755	0.0
55.45	49.755	0.0
57.43	49.755	0.0
59.41	49.755	0.0
61.39	49.755	0.0
63.37	49.755	2.9286232030209787
65.35	49.755	0.0
67.33	49.755	0.0
69.31	49.755	0.0
71.29	49.755	0.0
73.27	49.755	0.0
75.25	49.755	0.0
77.23	49.755	0.0
79.21	49.755	0.0
81.19	49.755	0.0
83.17	49.755	1.853244021126337
85.15	49.755	0.0
87.13	49.755	2.814818197400636
89.11	49.755	0.0
91.09	49.755	1.8881844172961644
93.07	49.755	1.7736051766025012
95.05	49.755	0.0
97.03	49.755	0.0
99.01	49.755	0.0


==> figs/tmp_10000000000003.dat <==
x	y	data
1.04	5.9	0.0
1.12	5.9	0.0
1.2	5.9	0.0
1.28	5.9	0.0
1.36	5.9	0.0
1.44	5.9	0.0
1.52	5.9	0.0
1.6	5.9	0.0
1.68	5.9	0.0
1.76	5.9	0.0
1.84	5.9	0.0
1.92	5.9	0.0
2.0	5.9	0.6075310560194158
2.08	5.9	0.913479100236111
2.16	5.9	0.0
2.24	5.9	0.0
2.32	5.9	0.0
2.4	5.9	0.0
2.48	5.9	0.0
2.56	5.9	0.0
2.64	5.9	0.7389331388145064
2.72	5.9	0.0
2.8	5.9	0.0
2.88	5.9	0.0
2.96	5.9	0.0
3.04	5.9	0.0
3.12	5.9	2.0594103596495805
3.2	5.9	0.0
3.28	5.9	0.0
3.36	5.9	0.0
3.44	5.9	0.0
3.52	5.9	0.0
3.6	5.9	2.123965842254951
3.68	5.9	0.0
3.76	5.9	0.0
3.84	5.9	0.0
3.92	5.9	0.0
4.0	5.9	2.138586709757635
4.08	5.9	0.0
4.16	5.9	1.3918550370434633
4.24	5.9	0.0
4.32	5.9	0.0
4.4	5.9	0.0
4.48	5.9	0.0
4.56	5.9	0.0
4.64	5.9	0.0
4.72	5.9	0.0
4.8	5.9	0.0
4.88	5.9	0.0
4.96	5.9	0.0
1.04	15.7	1.0543476380102905
1.12	15.7	0.0
1.2	15.7	0.9938568365278192
1.28	15.7	0.0
1.36	15.7	1.625630714946069
1.44	15.7	1.1305236059097752
1.52	15.7	0.0
1.6	15.7	0.0
1.68	15.7	0.0
1.76	15.7	0.0
1.84	15.7	0.0
1.92	15.7	0.0
2.0	15.7	0.0
2.08	15.7	0.0
2.16	15.7	0.0
2.24	15.7	0.0
2.32	15.7	0.0
2.4	15.7	0.0
2.48	15.7	0.0
2.56	15.7	0.0
2.64	15.7	0.0
2.72	15.7	0.0
2.8	15.7	0.0
2.88	15.7	0.5837429399551429
2.96	15.7	0.0
3.04	15.7	1.593551423957311
3.12	15.7	0.0
3.2	15.7	0.0
3.28	15.7	0.0
3.36	15.7	0.0
3.44	15.7	0.0
3.52	15.7	1.7246660030587238
3.6	15.7	0.0
3.68	15.7	0.0
3.76	15.7	0.0
3.84	15.7	0.0
3.92	15.7	0.0
4.0	15.7	0.0
4.08	15.7	0.0
4.16	15.7	0.0
4.24	15.7	0.0
4.32	15.7	1.0913752767209572
4.4	15.7	0.0
4.48	15.7	1.6576462430674601
4.56	15.7	0.0
4.64	15.7	1.1119516736249166
4.72	15.7	1.0444759666521655
4.8	15.7	0.0
4.88	15.7	0.0
4.96	15.7	0.0
1.04	25.5	0.0
1.12	25.5	0.0
1.2	25.5	0.0
1.28	25.5	0.0
1.36	25.5	0.0
1.44	25.5	0.0
1.52	25.5	0.0
1.6	25.5	1.2050345531253999
1.68	25.5	0.0
1.76	25.5	0.5534237734082974
1.84	25.5	0.0
1.92	25.5	1.0807688761857606
2.0	25.5	0.0
2.08	25.5	0.0
2.16	25.5	0.0
2.24	25.5	1.060399044700431
2.32	25.5	0.0
2.4	25.5	0.4621838284591243
2.48	25.5	0.0
2.56	25.5	1.1303017156885844
2.64	25.5	0.0
2.72	25.5	0.0
2.8	25.5	0.0
2.88	25.5	0.0
2.96	25.5	1.08878656677445
3.04	25.5	0.0
3.12	25.5	0.0
3.2	25.5	1.1367138003356356
3.28	25.5	1.6123903316561732
3.36	25.5	0.6221407561510107
3.44	25.5	0.0
3.52	25.5	0.0
3.6	25.5	0.0
3.68	25.5	0.0
3.76	25.5	0.0
3.84	25.5	0.54515922623916
3.92	25.5	0.0
4.0	25.5	0.0
4.08	25.5	1.6720888038328847
4.16	25.5	0.0
4.24	25.5	0.0
4.32	25.5	0.0
4.4	25.5	0.552192742198967
4.48	25.5	0.0
4.56	25.5	0.0
4.64	25.5	0.0
4.72	25.5	0.0
4.8	25.5	0.0
4.88	25.5	0.0
4.96	25.5	1.6695007635997992
1.04	35.3	0.0
1.12	35.3	2.02502844583418
1.2	35.3	0.0
1.28	35.3	0.0
1.36	35.3	0.0
1.44	35.3	0.0
1.52	35.3	0.0
1.6	35.3	0.0
1.68	35.3	2.0620911649492935
1.76	35.3	0.0
1.84	35.3	1.5266670902058184
1.92	35.3	0.0
2.0	35.3	0.0
2.08	35.3	0.0
2.16	35.3	1.319063882042444
2.24	35.3	0.0
2.32	35.3	0.0
2.4	35.3	0.0
2.48	35.3	0.0
2.56	35.3	0.0
2.64	35.3	0.0
2.72	35.3	1.2685014486910877
2.8	35.3	2.0128456706979208
2.88	35.3	0.0
2.96	35.3	0.0
3.04	35.3	0.0
3.12	35.3	0.0
3.2	35.3	0.0
3.28	35.3	0.0
3.36	35.3	0.0
3.44	35.3	1.361495070971263
3.52	35.3	0.0
3.6	35.3	0.0
3.68	35.3	0.0
3.76	35.3	1.3429743290347895
3.84	35.3	0.0
3.92	35.3	2.0075001024664756
4.0	35.3	0.0
4.08	35.3	0.0
4.16	35.3	0.0
4.24	35.3	0.0
4.32	35.3	0.0
4.4	35.3	0.0
4.48	35.3	0.0
4.56	35.3	0.5814738784318085
4.64	35.3	0.0
4.72	35.3	0.0
4.8	35.3	0.0
4.88	35.3	0.0
4.96	35.3	0.0
1.04	45.1	0.0
1.12	45.1	0.0
1.2	45.1	0.0
1.28	45.1	1.877652258947734
1.36	45.1	0.0
1.44	45.1	0.0
1.52	45.1	1.7373429477094495
1.6	45.1	0.0
1.68	45.1	0.0
1.76	45.1	0.0
1.84	45.1	0.0
1.92	45.1	0.0
2.0	45.1	0.0
2.08	45.1	0.0
2.16	45.1	0.0
2.24	45.1	0.0
2.32	45.1	1.942650629338344
2.4	45.1	0.0
2.48	45.1	0.6743362958893686
2.56	45.1	0.0
2.64	45.1	0.0
2.72	45.1	0.0
2.8	45.1	0.0
2.88	45.1	0.0
2.96	45.1	0.0
3.04	45.1	0.0
3.12	45.1	0.0
3.2	45.1	0.0
3.28	45.1	0.0
3.36	45.1	0.0
3.44	45.1	0.0
3.52	45.1	0.0
3.6	45.1	0.0
3.68	45.1	1.9928097000268565
3.76	45.1	0.0
3.84	45.1	0.0
3.92	45.1	0.0
4.0	45.1	0.0
4.08	45.1	0.0
4.16	45.1	0.0
4.24	45.1	1.8575673180836039
4.32	45.1	0.0
4.4	45.1	0.0
4.48	45.1	0.0
4.56	45.1	0.0
4.64	45.1	0.0
4.72	45.1	0.0
4.8	45.1	1.2320233887363834
4.88	45.1	1.2060696762487122
4.96	45.1	0.0


==> figs/tmp_10000000000004.dat <==
x	y	data
1.99	1.245	0.0
3.97	1.245	0.33145427659379
5.95	1.245	0.0
7.93	1.245	0.00014739328256666484
9.91	1.245	8.842641499709528e-5
11.89	1.245	4.7704513191360876e-5
13.87	1.245	7.554733914123277e-5
15.85	1.245	0.0
17.83	1.245	0.48246414552083117
19.81	1.245	0.0
21.79	1.245	0.8485735423890204
23.77	1.245	0.0
25.75	1.245	2.0016524050119837e-5
27.73	1.245	0.0
29.71	1.245	0.1857415486218439
31.69	1.245	1.8532966348153974e-5
33.67	1.245	8.328948999096571e-5
35.65	1.245	0.0
37.63	1.245	0.0
39.61	1.245	6.251692203842374e-5
41.59	1.245	8.040172261593934e-5
43.57	1.245	0.46017430495182854
45.55	1.245	0.10462336473809275
47.53	1.245	0.0
49.51	1.245	0.00016576221482733354
51.49	1.245	0.0001288574072437003
53.47	1.245	0.00011704880501703773
55.45	1.245	0.0
57.43	1.245	0.0
59.41	1.245	0.00017888710942946473
61.39	1.245	0.03484881219791447
63.37	1.245	0.0
65.35	1.245	0.0
67.33	1.245	0.0
69.31	1.245	0.0007633272485025877
71.29	1.245	0.00010977614012412124
73.27	1.245	0.28482577990303914
75.25	1.245	0.0
77.23	1.245	0.0
79.21	1.245	0.0
81.19	1.245	0.0
83.17	1.245	0.00011483506069139248
85.15	1.245	0.0
87.13	1.245	0.0
89.11	1.245	0.9365648616224298
91.09	1.245	9.420312981315516e-5
93.07	1.245	0.00013279679541624084
95.05	1.245	3.787919806068412e-5
97.03	1.245	6.201000589297264e-5
99.01	1.245	9.116626054873116e-5
1.99	1.735	0.0
3.97	1.735	7.531948759912643e-5
5.95	1.735	0.0
7.93	1.735	0.0
9.91	1.735	0.0
11.89	1.735	0.0
13.87	1.735	0.0
15.85	1.735	0.2205477133827909
17.83	1.735	0.0
19.81	1.735	0.52861886138418
21.79	1.735	0.00010400773349389353
23.77	1.735	1.1890009510279622
25.75	1.735	1.9856001597403637e-5
27.73	1.735	6.460121256074778e-5
29.71	1.735	4.88730879054958e-5
31.69	1.735	0.1750289622422263
33.67	1.735	0.00022922956262761532
35.65	1.735	0.03960032486512566
37.63	1.735	1.7172518322141813e-5
39.61	1.735	1.003839958349098
41.59	1.735	0.0
43.57	1.735	0.00010825520070709257
45.55	1.735	0.0
47.53	1.735	0.0
49.51	1.735	0.22664425107887864
51.49	1.735	0.0
53.47	1.735	0.0
55.45	1.735	0.42364228576554996
57.43	1.735	0.5639733287325082
59.41	1.735	0.8284160342321449
61.39	1.735	0.0
63.37	1.735	0.0
65.35	1.735	0.0
67.33	1.735	0.0
69.31	1.735	0.00011112536015246715
71.29	1.735	0.6744693544218168
73.27	1.735	0.0
75.25	1.735	6.12253184757968e-5
77.23	1.735	0.8219341502612574
79.21	1.735	0.0
81.19	1.735	8.672740232876726e-5
83.17	1.735	0.0
85.15	1.735	0.1522508393565437
87.13	1.735	0.0
89.11	1.735	0.0
91.09	1.735	0.00016920993361502988
93.07	1.735	0.0
95.05	1.735	0.00012324844163815333
97.03	1.735	3.2924482852623924e-5
99.01	1.735	0.2538730047262314
1.99	2.225	0.0
3.97	2.225	9.837687600828458e-5
5.95	2.225	0.0
7.93	2.225	0.0
9.91	2.225	0.0
11.89	2.225	8.680153158980364e-5
13.87	2.225	4.0468322607277744e-5
15.85	2.225	0.4879808230106053
17.83	2.225	0.0
19.81	2.225	0.11555302092005781
21.79	2.225	0.0
23.77	2.225	0.11521916145198996
25.75	2.225	0.0
27.73	2.225	0.0
29.71	2.225	3.890524901371435e-5
31.69	2.225	0.5591398203188724
33.67	2.225	0.0
35.65	2.225	0.09040438999603095
37.63	2.225	0.0
39.61	2.225	0.043253591684119685
41.59	2.225	0.00010804628677092155
43.57	2.225	0.00013565507742043645
45.55	2.225	5.0965327038303384e-5
47.53	2.225	0.0
49.51	2.225	0.5305439154132368
51.49	2.225	0.0
53.47	2.225	0.0
55.45	2.225	0.3649954251454286
57.43	2.225	0.16729184589843316
59.41	2.225	0.734261274545405
61.39	2.225	5.354571392791485e-5
63.37	2.225	0.0
65.35	2.225	0.0
67.33	2.225	6.349325458181733e-5
69.31	2.225	6.390824541464485e-6
71.29	2.225	0.5179079672760433
73.27	2.225	1.4304597508759586e-5
75.25	2.225	3.7397388502109485e-5
77.23	2.225	0.6414024503189535
79.21	2.225	0.00012174872215537562
81.19	2.225	0.0
83.17	2.225	0.0
85.15	2.225	0.6746923681374739
87.13	2.225	0.0
89.11	2.225	0.0
91.09	2.225	0.0
93.07	2.225	0.0
95.05	2.225	0.0
97.03	2.225	9.708614857722195e-5
99.01	2.225	0.17683901931393375
1.99	2.715	1.2378795493679617
3.97	2.715	0.0
5.95	2.715	0.3732919471514766
7.93	2.715	1.5639294234994046e-5
9.91	2.715	0.20923954132412703
11.89	2.715	0.6984329675987757
13.87	2.715	0.0
15.85	2.715	4.805999876012567e-6
17.83	2.715	0.0
19.81	2.715	3.5209089974938186e-5
21.79	2.715	0.0
23.77	2.715	0.0
25.75	2.715	0.00017118756013326188
27.73	2.715	0.0
29.71	2.715	4.5969447559241065e-5
31.69	2.715	0.00013833387538586444
33.67	2.715	0.0
35.65	2.715	0.00012312537509504598
37.63	2.715	5.4197125180033124e-5
39.61	2.715	4.7788650237206774e-5
41.59	2.715	0.00014811373684057066
43.57	2.715	5.9944549572037334e-5
45.55	2.715	1.8166699293640262e-5
47.53	2.715	0.5845644422447918
49.51	2.715	3.7667773515531816e-5
51.49	2.715	0.2363663922199839
53.47	2.715	4.4745516354278175e-5
55.45	2.715	0.0
57.43	2.715	0.0
59.41	2.715	0.0
61.39	2.715	7.490895222059072e-6
63.37	2.715	0.8221870605548558
65.35	2.715	0.0
67.33	2.715	8.169241364139234e-5
69.31	2.715	0.0
71.29	2.715	5.5749583680392814e-5
73.27	2.715	0.0001339175240644893
75.25	2.715	0.0
77.23	2.715	0.0
79.21	2.715	0.0
81.19	2.715	0.0
83.17	2.715	0.07183155994367363
85.15	2.715	0.0
87.13	2.715	0.6571721098978487
89.11	2.715	0.0
91.09	2.715	0.9534313819421201
93.07	2.715	0.2527714204104581
95.05	2.715	0.0
97.03	2.715	0.00019979702250709727
99.01	2.715	4.746428822808537e-5
1.99	3.205	0.00013481308690413367
3.97	3.205	0.0
5.95	3.205	0.0
7.93	3.205	0.812627515036612
9.91	3.205	0.00021568909434177636
11.89	3.205	1.5416451233328662e-5
13.87	3.205	0.10698433036840527
15.85	3.205	0.0
17.83	3.205	0.0
19.81	3.205	8.932165163588899e-5
21.79	3.205	4.8971013785326846e-5
23.77	3.205	0.00030536380458127564
25.75	3.205	6.394714395704185e-5
27.73	3.205	0.0
29.71	3.205	0.00011285602712594725
31.69	3.205	3.213560843642066e-5
33.67	3.205	0.09708203958368467
35.65	3.205	1.6112518244954276e-5
37.63	3.205	0.11728969144778345
39.61	3.205	0.0001240956597802879
41.59	3.205	0.0
43.57	3.205	0.00015223745556526257
45.55	3.205	0.0002673888732302432
47.53	3.205	0.00015859103423817577
49.51	3.205	0.0
51.49	3.205	2.720594680271936e-5
53.47	3.205	1.7875341233595932e-5
55.45	3.205	0.0
57.43	3.205	4.751447267438821e-5
59.41	3.205	0.0
61.39	3.205	0.0
63.37	3.205	0.0001344633262833577
65.35	3.205	0.0
67.33	3.205	0.6759068482352455
69.31	3.205	0.00011740121187599534
71.29	3.205	0.0
73.27	3.205	0.00011949738234617956
75.25	3.205	9.204391147077639e-5
77.23	3.205	0.00017761249704621263
79.21	3.205	0.0
81.19	3.205	0.5225660040171323
83.17	3.205	0.0
85.15	3.205	0.0
87.13	3.205	0.00020446972403866974
89.11	3.205	0.0
91.09	3.205	0.0
93.07	3.205	9.829925695514813e-5
95.05	3.205	0.2576974160493064
97.03	3.205	0.4559530286128819
99.01	3.205	9.302936047802767e-6
1.99	3.695	8.067862348409283e-5
3.97	3.695	4.365397193236074e-5
5.95	3.695	0.0
7.93	3.695	0.24437097964141463
9.91	3.695	0.000135556840930101
11.89	3.695	7.408131059879672e-5
13.87	3.695	0.12041362463786598
15.85	3.695	0.0
17.83	3.695	0.00014865839071759123
19.81	3.695	0.0
21.79	3.695	0.00012703441135269316
23.77	3.695	4.047897585333097e-5
25.75	3.695	0.0002113147450742018
27.73	3.695	0.0
29.71	3.695	8.560972074354562e-5
31.69	3.695	0.0
33.67	3.695	0.28850279516766486
35.65	3.695	0.00010716833789403968
37.63	3.695	0.42157725678098634
39.61	3.695	0.00019408415547743585
41.59	3.695	0.0
43.57	3.695	0.0
45.55	3.695	0.0
47.53	3.695	0.00020679788288626233
49.51	3.695	0.0
51.49	3.695	4.334505178565317e-6
53.47	3.695	0.0
55.45	3.695	9.662527207507153e-5
57.43	3.695	3.3404014592070323e-5
59.41	3.695	0.0
61.39	3.695	2.7302727245427355e-5
63.37	3.695	0.0
65.35	3.695	0.0
67.33	3.695	0.522315833628217
69.31	3.695	0.0
71.29	3.695	5.194310721293556e-5
73.27	3.695	0.0
75.25	3.695	7.69336470023795e-7
77.23	3.695	0.0
79.21	3.695	8.489688003772959e-5
81.19	3.695	0.17169323834628525
83.17	3.695	0.0
85.15	3.695	3.3340421482413454e-5
87.13	3.695	9.93782019026004e-5
89.11	3.695	0.0
91.09	3.695	4.9410181451639267e-5
93.07	3.695	8.954433891900256e-5
95.05	3.695	0.47704466076992724
97.03	3.695	0.8947083563366007
99.01	3.695	5.3138471614361305e-5
1.99	4.185	0.00012919087793728155
3.97	4.185	9.672768060851873e-5
5.95	4.185	0.00022139131943843106
7.93	4.185	0.0
9.91	4.185	0.0
11.89	4.185	0.0001945658039736481
13.87	4.185	0.0
15.85	4.185	7.620057987408204e-5
17.83	4.185	4.614275810722205e-5
19.81	4.185	0.0
21.79	4.185	6.8843590251027904e-6
23.77	4.185	8.648079079146492e-5
25.75	4.185	0.06142040699407281
27.73	4.185	0.5038188584040242
29.71	4.185	7.150611072355935e-5
31.69	4.185	0.00012803529871480731
33.67	4.185	0.0
35.65	4.185	0.0
37.63	4.185	0.0003024909715184469
39.61	4.185	0.0001216047810687215
41.59	4.185	0.4101272228885241
43.57	4.185	0.0
45.55	4.185	0.0
47.53	4.185	9.00323075290731e-5
49.51	4.185	0.00014179046204801555
51.49	4.185	0.00018244530406267336
53.47	4.185	0.0652460736158762
55.45	4.185	7.603174654945845e-5
57.43	4.185	0.0
59.41	4.185	0.0
61.39	4.185	0.00017025877176290237
63.37	4.185	0.00016317347466788406
65.35	4.185	0.1905799687810492
67.33	4.185	0.00013883443391728457
69.31	4.185	0.0
71.29	4.185	0.0
73.27	4.185	0.0
75.25	4.185	1.0552451394309603
77.23	4.185	0.0
79.21	4.185	1.3417798747381782
81.19	4.185	0.0002089541079510627
83.17	4.185	3.6955247876539086e-5
85.15	4.185	1.648472779115984e-5
87.13	4.185	0.0
89.11	4.185	7.994791031834861e-6
91.09	4.185	0.0
93.07	4.185	0.0
95.05	4.185	0.00028642180951805277
97.03	4.185	0.00010690139971837157
99.01	4.185	0.0
1.99	4.675	8.423450793339309e-5
3.97	4.675	0.0
5.95	4.675	0.0
7.93	4.675	0.8062995746503154
9.91	4.675	5.8242821178476e-5
11.89	4.675	3.9310388293653146e-5
13.87	4.675	0.29711774878622066
15.85	4.675	4.886794393959631e-5
17.83	4.675	0.0
19.81	4.675	0.00015213270083055196
21.79	4.675	0.0
23.77	4.675	0.0
25.75	4.675	0.0
27.73	4.675	7.163263632544441e-5
29.71	4.675	0.0
31.69	4.675	0.00010438250540743237
33.67	4.675	0.42131965148571027
35.65	4.675	4.615200503856311e-5
37.63	4.675	0.9477627506677695
39.61	4.675	0.00027217473326583783
41.59	4.675	9.912588894418506e-5
43.57	4.675	0.0
45.55	4.675	0.0
47.53	4.675	0.0
49.51	4.675	0.0
51.49	4.675	0.0
53.47	4.675	0.0
55.45	4.675	0.0
57.43	4.675	0.0
59.41	4.675	0.00010044989922867264
61.39	4.675	0.00015970049408157077
63.37	4.675	0.00014245831558213923
65.35	4.675	0.0
67.33	4.675	0.26481591790096237
69.31	4.675	0.0
71.29	4.675	2.6247872338568933e-6
73.27	4.675	0.0
75.25	4.675	0.0
77.23	4.675	4.742520722287744e-5
79.21	4.675	0.0
81.19	4.675	0.7050750109976698
83.17	4.675	0.0
85.15	4.675	7.623467486308907e-5
87.13	4.675	0.0
89.11	4.675	0.0
91.09	4.675	0.0001356726403714733
93.07	4.675	4.831129055356191e-6
95.05	4.675	0.21536486522298426
97.03	4.675	0.04700095962955286
99.01	4.675	0.00012928970161939023
1.99	5.165	0.6526928165794537
3.97	5.165	6.0310461196840284e-5
5.95	5.165	0.019171140047160362
7.93	5.165	9.165648731598553e-5
9.91	5.165	0.050884472310747775
11.89	5.165	0.7537252280946065
13.87	5.165	0.0
15.85	5.165	0.0
17.83	5.165	0.0
19.81	5.165	5.085136474837633e-5
21.79	5.165	0.0001679671650395348
23.77	5.165	0.0
25.75	5.165	0.0
27.73	5.165	0.0
29.71	5.165	6.467089808305072e-5
31.69	5.165	0.0
33.67	5.165	0.00011423455333449123
35.65	5.165	0.0
37.63	5.165	0.00031839390652135824
39.61	5.165	0.0
41.59	5.165	0.0
43.57	5.165	2.4380943948834974e-5
45.55	5.165	0.0
47.53	5.165	0.6280299177266397
49.51	5.165	0.0
51.49	5.165	0.014772127217552722
53.47	5.165	0.0
55.45	5.165	0.0
57.43	5.165	0.0
59.41	5.165	0.0
61.39	5.165	3.830469597108976e-5
63.37	5.165	0.12572248984950463
65.35	5.165	0.0
67.33	5.165	0.0
69.31	5.165	0.0001438101059750686
71.29	5.165	0.0
73.27	5.165	0.0
75.25	5.165	0.0001224115606172208
77.23	5.165	0.0
79.21	5.165	0.0
81.19	5.165	0.0
83.17	5.165	0.3372592766437439
85.15	5.165	6.114475849171812e-5
87.13	5.165	0.8849161174264806
89.11	5.165	0.0
91.09	5.165	0.5594079819566238
93.07	5.165	0.7731953791135733
95.05	5.165	0.0
97.03	5.165	0.00021141340132101752
99.01	5.165	5.758166249581127e-5
1.99	5.655	0.0
3.97	5.655	0.0
5.95	5.655	0.00012972253387977107
7.93	5.655	0.3658360837653589
9.91	5.655	2.6532544004939318e-5
11.89	5.655	0.00011085562984033414
13.87	5.655	0.25012053020974045
15.85	5.655	0.0
17.83	5.655	6.807646908281453e-5
19.81	5.655	0.00014507556387587762
21.79	5.655	7.16405639889098e-5
23.77	5.655	0.0
25.75	5.655	0.00010125673486117489
27.73	5.655	2.1049833886332965e-5
29.71	5.655	0.00014552198821724755
31.69	5.655	0.0
33.67	5.655	0.07574194930570677
35.65	5.655	0.0
37.63	5.655	0.6769049025235933
39.61	5.655	5.431549869807222e-5
41.59	5.655	0.0
43.57	5.655	1.2057336289585863e-5
45.55	5.655	0.0
47.53	5.655	0.0
49.51	5.655	0.00010372339406314034
51.49	5.655	0.0
53.47	5.655	0.00010618525461842377
55.45	5.655	4.444507048050084e-5
57.43	5.655	0.0
59.41	5.655	0.0
61.39	5.655	0.0
63.37	5.655	0.0
65.35	5.655	4.596814375916471e-5
67.33	5.655	0.4116937386746473
69.31	5.655	9.31955679253464e-5
71.29	5.655	0.0
73.27	5.655	5.099947688549438e-5
75.25	5.655	0.00012176078478378968
77.23	5.655	2.174730807451157e-5
79.21	5.655	0.0
81.19	5.655	0.5173334422576219
83.17	5.655	0.0001422104640438519
85.15	5.655	0.0
87.13	5.655	0.0
89.11	5.655	3.864297861353528e-6
91.09	5.655	0.0
93.07	5.655	0.0
95.05	5.655	0.6445370358211688
97.03	5.655	0.2503031867101546
99.01	5.655	0.00016635029256696217
1.99	6.145	0.00011282818888855581
3.97	6.145	0.3643359000307127
5.95	6.145	0.00027614759264282736
7.93	6.145	0.0
9.91	6.145	8.80538580297913e-6
11.89	6.145	0.0
13.87	6.145	0.0
15.85	6.145	0.0
17.83	6.145	0.135109638430277
19.81	6.145	0.0
21.79	6.145	0.7905110145556264
23.77	6.145	0.0
25.75	6.145	0.0
27.73	6.145	0.0
29.71	6.145	0.11937930729467938
31.69	6.145	0.00028455693509259677
33.67	6.145	0.0
35.65	6.145	0.0
37.63	6.145	0.0
39.61	6.145	0.0
41.59	6.145	4.846883689089754e-5
43.57	6.145	0.7701058809355965
45.55	6.145	0.8343983348063397
47.53	6.145	0.0
49.51	6.145	0.0
51.49	6.145	6.885176187687607e-6
53.47	6.145	0.0
55.45	6.145	0.0
57.43	6.145	0.0001256028407750362
59.41	6.145	0.0
61.39	6.145	0.4421185313733509
63.37	6.145	2.5387017908734567e-5
65.35	6.145	0.00015313774540016864
67.33	6.145	6.71273194471228e-5
69.31	6.145	0.2618991716687573
71.29	6.145	0.0
73.27	6.145	0.7476149780179053
75.25	6.145	0.0
77.23	6.145	0.0001657418148048661
79.21	6.145	0.0
81.19	6.145	0.00015252590276838179
83.17	6.145	3.181950989424165e-5
85.15	6.145	1.9191149748157172e-5
87.13	6.145	0.0
89.11	6.145	0.8658266498165736
91.09	6.145	0.0
93.07	6.145	0.0
95.05	6.145	3.0793166903917256e-5
97.03	6.145	0.0
99.01	6.145	0.0
1.99	6.635	7.682815371273738e-5
3.97	6.635	0.0
5.95	6.635	0.00015921078422344602
7.93	6.635	0.46087162181441954
9.91	6.635	0.00015290185898394744
11.89	6.635	0.0
13.87	6.635	0.326320532630882
15.85	6.635	0.0001483300433763345
17.83	6.635	6.281846154068036e-5
19.81	6.635	0.0001013983872289934
21.79	6.635	0.0002555824851667773
23.77	6.635	3.731347824002582e-5
25.75	6.635	0.0
27.73	6.635	0.00017662590206949
29.71	6.635	0.0001239144982804843
31.69	6.635	0.0
33.67	6.635	0.7352084073548633
35.65	6.635	8.07644377780049e-5
37.63	6.635	0.215779808530293
39.61	6.635	0.0
41.59	6.635	0.0
43.57	6.635	6.178315814664479e-5
45.55	6.635	0.00011142329763309836
47.53	6.635	2.7632610446489536e-5
49.51	6.635	0.0
51.49	6.635	0.0
53.47	6.635	4.6906082826278816e-5
55.45	6.635	0.0001602218452856154
57.43	6.635	0.0
59.41	6.635	9.394325420477721e-5
61.39	6.635	0.00012019442926931974
63.37	6.635	0.0
65.35	6.635	0.0
67.33	6.635	0.394084994917681
69.31	6.635	0.0
71.29	6.635	9.377358611627814e-5
73.27	6.635	0.00014838669202659217
75.25	6.635	0.0
77.23	6.635	8.247649164318993e-5
79.21	6.635	3.367659618816323e-5
81.19	6.635	0.5141988631408698
83.17	6.635	0.0002743777612616035
85.15	6.635	0.0
87.13	6.635	7.505840753231687e-5
89.11	6.635	0.0
91.09	6.635	0.0
93.07	6.635	0.0
95.05	6.635	0.0024466562987353058
97.03	6.635	0.12937045024159888
99.01	6.635	0.0
1.99	7.125	0.0
3.97	7.125	0.0
5.95	7.125	1.4625189096557621e-5
7.93	7.125	0.4404521015580878
9.91	7.125	0.0
11.89	7.125	0.0
13.87	7.125	0.3825221429453243
15.85	7.125	6.59854286942476e-5
17.83	7.125	0.0
19.81	7.125	0.0
21.79	7.125	0.0
23.77	7.125	6.31412357636982e-5
25.75	7.125	0.0
27.73	7.125	0.0
29.71	7.125	1.452235608962465e-5
31.69	7.125	0.0
33.67	7.125	1.0557908933721403
35.65	7.125	3.2121328511766516e-5
37.63	7.125	0.42321490709344123
39.61	7.125	0.00014850247872604083
41.59	7.125	0.0
43.57	7.125	9.95343554341725e-7
45.55	7.125	0.00013091724574134075
47.53	7.125	0.00014658631380685112
49.51	7.125	0.00016511826297676728
51.49	7.125	0.00017471599086162234
53.47	7.125	0.0
55.45	7.125	0.0
57.43	7.125	0.0
59.41	7.125	0.0
61.39	7.125	0.0
63.37	7.125	0.0
65.35	7.125	3.601766760273051e-5
67.33	7.125	0.5619826600384776
69.31	7.125	2.0743538230602886e-5
71.29	7.125	4.660354951436876e-5
73.27	7.125	0.0
75.25	7.125	0.0
77.23	7.125	0.00024687834218708326
79.21	7.125	0.0
81.19	7.125	0.40497579988853927
83.17	7.125	0.0
85.15	7.125	1.2973280910511824e-5
87.13	7.125	0.00019895954518111807
89.11	7.125	0.0
91.09	7.125	0.0
93.07	7.125	1.906808115699216e-5
95.05	7.125	0.14832821746428104
97.03	7.125	0.07361868073682509
99.01	7.125	2.1997570913561614e-5
1.99	7.615	0.00013334908680839172
3.97	7.615	0.0
5.95	7.615	0.00018704984476527746
7.93	7.615	0.0
9.91	7.615	6.665073160180075e-5
11.89	7.615	0.0
13.87	7.615	0.0
15.85	7.615	0.0
17.83	7.615	0.0
19.81	7.615	0.0
21.79	7.615	0.0
23.77	7.615	2.9441944184534402e-5
25.75	7.615	0.6314353655820605
27.73	7.615	0.4227718537632774
29.71	7.615	1.147308463630405e-5
31.69	7.615	0.00013099707600462994
33.67	7.615	0.0
35.65	7.615	0.0
37.63	7.615	0.0
39.61	7.615	5.7867091074040684e-5
41.59	7.615	0.2580440297452843
43.57	7.615	3.6781880020382724e-6
45.55	7.615	0.0
47.53	7.615	0.0002497088544642548
49.51	7.615	0.0
51.49	7.615	0.0
53.47	7.615	0.5352968986592179
55.45	7.615	2.560434643887049e-5
57.43	7.615	9.510502252402203e-5
59.41	7.615	0.00016822373888721593
61.39	7.615	0.0
63.37	7.615	0.0
65.35	7.615	1.0340255781938223
67.33	7.615	0.0
69.31	7.615	0.00013418735919370922
71.29	7.615	8.561727546098408e-5
73.27	7.615	6.6174388701726e-5
75.25	7.615	0.19011464940152978
77.23	7.615	8.665451701039447e-5
79.21	7.615	0.35981687699094644
81.19	7.615	0.0
83.17	7.615	0.0
85.15	7.615	6.3943557516027e-5
87.13	7.615	0.0
89.11	7.615	0.00021151359021317237
91.09	7.615	0.0
93.07	7.615	3.1328633684715014e-5
95.05	7.615	5.237597266677137e-5
97.03	7.615	0.0
99.01	7.615	0.00014876397107789716
1.99	8.105	0.5948068738585528
3.97	8.105	0.0
5.95	8.105	0.69592504718731
7.93	8.105	0.0
9.91	8.105	0.37038347684526496
11.89	8.105	0.8019752290543556
13.87	8.105	0.0
15.85	8.105	4.032708917526406e-5
17.83	8.105	1.670903339527077e-5
19.81	8.105	9.869845314251933e-5
21.79	8.105	0.0
23.77	8.105	0.00016015752697817571
25.75	8.105	0.0
27.73	8.105	0.0
29.71	8.105	5.024421846781553e-5
31.69	8.105	0.0
33.67	8.105	1.8401703464487582e-6
35.65	8.105	2.8231166687760472e-5
37.63	8.105	0.0
39.61	8.105	0.0
41.59	8.105	0.00011847245596080138
43.57	8.105	0.0
45.55	8.105	2.1155142444351748e-5
47.53	8.105	0.4744104607722406
49.51	8.105	0.0
51.49	8.105	0.4326438488803288
53.47	8.105	0.0
55.45	8.105	0.00016327392160547232
57.43	8.105	0.0
59.41	8.105	0.0
61.39	8.105	4.4676215056574515e-5
63.37	8.105	0.25676987111987826
65.35	8.105	0.00011518963193676667
67.33	8.105	0.0
69.31	8.105	0.0
71.29	8.105	0.00012326804966120093
73.27	8.105	0.0
75.25	8.105	0.00017772514409208676
77.23	8.105	0.0
79.21	8.105	0.0
81.19	8.105	0.0
83.17	8.105	0.06523828291637246
85.15	8.105	4.156337252614575e-5
87.13	8.105	0.7311651475457972
89.11	8.105	0.0
91.09	8.105	0.21687568272345237
93.07	8.105	0.020339950881808733
95.05	8.105	0.0
97.03	8.105	0.0
99.01	8.105	1.6771939734850743e-5
1.99	8.595	0.0
3.97	8.595	0.20166739723465854
5.95	8.595	2.168696034566747e-5
7.93	8.595	0.0
9.91	8.595	0.0001572406170026357
11.89	8.595	2.486970376404146e-5
13.87	8.595	0.0001445284228996995
15.85	8.595	0.0
17.83	8.595	0.3571648053569847
19.81	8.595	6.74917540327883e-5
21.79	8.595	0.180509694364146
23.77	8.595	0.0
25.75	8.595	0.0
27.73	8.595	0.0
29.71	8.595	0.1716059036039861
31.69	8.595	5.722989006096052e-5
33.67	8.595	0.0
35.65	8.595	0.00015113646451632158
37.63	8.595	0.0
39.61	8.595	9.969313809106276e-5
41.59	8.595	0.0
43.57	8.595	0.07627668077581973
45.55	8.595	0.020049850597031682
47.53	8.595	0.00015014257684918018
49.51	8.595	0.0
51.49	8.595	0.0
53.47	8.595	0.0
55.45	8.595	0.0
57.43	8.595	9.222916361811068e-5
59.41	8.595	4.671798635054708e-5
61.39	8.595	0.5697336941229489
63.37	8.595	0.0
65.35	8.595	5.6175312619766686e-5
67.33	8.595	0.00010036058901202526
69.31	8.595	0.27520955070057984
71.29	8.595	6.377852878582823e-5
73.27	8.595	0.08459621038240028
75.25	8.595	0.0
77.23	8.595	7.987590834899348e-6
79.21	8.595	0.00016036578734896832
81.19	8.595	0.00010509577097802399
83.17	8.595	0.00024402743296151962
85.15	8.595	0.0
87.13	8.595	8.676073399574942e-5
89.11	8.595	0.6109048953265616
91.09	8.595	0.0
93.07	8.595	0.0
95.05	8.595	0.0
97.03	8.595	0.00020785445695525726
99.01	8.595	3.0635389226106566e-5
1.99	9.085	2.1817590026650637e-5
3.97	9.085	0.9405618364625745
5.95	9.085	3.5747628492817084e-5
7.93	9.085	0.00014700630330629952
9.91	9.085	0.0
11.89	9.085	0.0003115832865571015
13.87	9.085	0.00026507016417468736
15.85	9.085	0.0
17.83	9.085	0.5424639164312142
19.81	9.085	0.0
21.79	9.085	0.648531842606789
23.77	9.085	0.0
25.75	9.085	0.0
27.73	9.085	0.0
29.71	9.085	0.4001463822732019
31.69	9.085	0.00011470303378356762
33.67	9.085	9.858591711964659e-5
35.65	9.085	0.0
37.63	9.085	0.0
39.61	9.085	0.00010400910024313008
41.59	9.085	8.206494973006936e-5
43.57	9.085	0.10051234956029931
45.55	9.085	0.7345037740600198
47.53	9.085	0.0
49.51	9.085	0.0
51.49	9.085	4.413776143177639e-5
53.47	9.085	0.0
55.45	9.085	0.0
57.43	9.085	0.0
59.41	9.085	0.0
61.39	9.085	0.27968661618149837
63.37	9.085	0.0
65.35	9.085	9.058559945750645e-5
67.33	9.085	0.0
69.31	9.085	1.0236287903433614
71.29	9.085	0.0
73.27	9.085	0.5795656679171421
75.25	9.085	7.278439946168975e-6
77.23	9.085	1.0811420037127793e-5
79.21	9.085	6.165838293507445e-5
81.19	9.085	0.0
83.17	9.085	0.00015619379721943185
85.15	9.085	0.0
87.13	9.085	5.744242800466782e-5
89.11	9.085	0.31099060377490106
91.09	9.085	0.00021413760853358738
93.07	9.085	0.0
95.05	9.085	0.0001083249142158986
97.03	9.085	0.0
99.01	9.085	3.9157979251947364e-5
1.99	9.575	0.00012437536620116924
3.97	9.575	1.835972540162421e-5
5.95	9.575	0.0
7.93	9.575	0.0
9.91	9.575	0.00027039404898049005
11.89	9.575	0.00011651431603019354
13.87	9.575	0.0
15.85	9.575	3.002855400803706e-6
17.83	9.575	0.0
19.81	9.575	9.324110150642865e-5
21.79	9.575	0.0
23.77	9.575	0.00011747895499206243
25.75	9.575	0.1484213416573733
27.73	9.575	0.5575664547095893
29.71	9.575	0.0
31.69	9.575	0.0
33.67	9.575	0.0
35.65	9.575	3.542478742202719e-5
37.63	9.575	0.0
39.61	9.575	0.0
41.59	9.575	0.40712077883590725
43.57	9.575	3.742720918187644e-5
45.55	9.575	0.0
47.53	9.575	0.0
49.51	9.575	6.387414863982409e-6
51.49	9.575	0.0001879411269448584
53.47	9.575	0.8790059899961884
55.45	9.575	0.0
57.43	9.575	0.0
59.41	9.575	0.0
61.39	9.575	2.8979428458868974e-6
63.37	9.575	0.0
65.35	9.575	0.11717834497705226
67.33	9.575	0.00011537103968805486
69.31	9.575	6.717683590933277e-5
71.29	9.575	7.854060703583782e-5
73.27	9.575	5.381190599444829e-6
75.25	9.575	0.5577205875665432
77.23	9.575	0.0
79.21	9.575	0.3822845492511282
81.19	9.575	3.367598727885525e-5
83.17	9.575	0.0
85.15	9.575	0.0
87.13	9.575	0.0001726822091941221
89.11	9.575	0.0
91.09	9.575	0.0
93.07	9.575	0.0
95.05	9.575	8.87126688658768e-5
97.03	9.575	0.0
99.01	9.575	0.0
1.99	10.065	0.0
3.97	10.065	0.0
5.95	10.065	0.0001476641509016832
7.93	10.065	2.730198910437464e-5
9.91	10.065	0.0
11.89	10.065	9.905678331320267e-5
13.87	10.065	4.228128222464827e-5
15.85	10.065	0.08469022374699753
17.83	10.065	7.443943454773156e-5
19.81	10.065	0.03230680371064487
21.79	10.065	0.00017457282090837687
23.77	10.065	0.3902479969784005
25.75	10.065	0.0
27.73	10.065	0.0
29.71	10.065	0.00010418828223441614
31.69	10.065	0.5958411043990575
33.67	10.065	4.2084610826984146e-5
35.65	10.065	0.12344002015873379
37.63	10.065	0.00017189621904866928
39.61	10.065	0.5389593148363139
41.59	10.065	2.5678219001132466e-5
43.57	10.065	0.0
45.55	10.065	7.026884885172329e-5
47.53	10.065	0.00020874763308679012
49.51	10.065	0.6885680221881447
51.49	10.065	0.00018033203922112554
53.47	10.065	8.655981820848775e-5
55.45	10.065	0.7674524752210989
57.43	10.065	0.19440953020854046
59.41	10.065	0.3766747286339065
61.39	10.065	2.7201820967875803e-7
63.37	10.065	9.429628264773496e-5
65.35	10.065	1.1234979091626645e-5
67.33	10.065	3.536827546081609e-5
69.31	10.065	0.0
71.29	10.065	1.0120746727159333
73.27	10.065	0.0
75.25	10.065	7.639279354948389e-5
77.23	10.065	0.3476114918965063
79.21	10.065	0.0
81.19	10.065	0.0
83.17	10.065	0.0
85.15	10.065	0.2860459180957111
87.13	10.065	1.1220456007730568e-5
89.11	10.065	0.0
91.09	10.065	9.87320329605069e-5
93.07	10.065	3.982118957694105e-5
95.05	10.065	0.0
97.03	10.065	0.0
99.01	10.065	0.4628554526956066
1.99	10.555	0.47189368622340355
3.97	10.555	0.0001711460958810644
5.95	10.555	0.5272250375412697
7.93	10.555	6.640651960630164e-5
9.91	10.555	0.5060169997844683
11.89	10.555	0.03278048278417689
13.87	10.555	0.0
15.85	10.555	0.0
17.83	10.555	0.00010148685100032365
19.81	10.555	2.0862721541507638e-5
21.79	10.555	0.0
23.77	10.555	0.0
25.75	10.555	0.000160026273052777
27.73	10.555	0.0
29.71	10.555	8.620679297401282e-5
31.69	10.555	0.0
33.67	10.555	0.00019025547737248362
35.65	10.555	0.0
37.63	10.555	0.0
39.61	10.555	7.531170290046892e-5
41.59	10.555	0.0001325137985832384
43.57	10.555	3.591400256715002e-5
45.55	10.555	0.0
47.53	10.555	0.7757644635753218
49.51	10.555	0.0
51.49	10.555	0.7365824289786271
53.47	10.555	0.00014577008151079245
55.45	10.555	0.0
57.43	10.555	7.917198333760587e-5
59.41	10.555	0.00018252675399287743
61.39	10.555	2.2069837188019825e-5
63.37	10.555	0.4328582174426061
65.35	10.555	0.0002069878706032208
67.33	10.555	0.0
69.31	10.555	0.0002106231043077123
71.29	10.555	5.27593640655989e-5
73.27	10.555	0.00030268643994788035
75.25	10.555	0.0
77.23	10.555	0.0001150969446618298
79.21	10.555	0.0
81.19	10.555	0.0
83.17	10.555	0.5180548882663447
85.15	10.555	0.0003411409668514203
87.13	10.555	0.4236459638924681
89.11	10.555	0.0
91.09	10.555	0.11446905816911013
93.07	10.555	0.37737132038511856
95.05	10.555	0.0
97.03	10.555	1.1508790450507902e-5
99.01	10.555	0.0
1.99	11.045	0.0
3.97	11.045	0.19051122600695924
5.95	11.045	3.471836713006299e-5
7.93	11.045	3.70608919864834e-5
9.91	11.045	6.210167583194808e-5
11.89	11.045	0.0
13.87	11.045	0.0
15.85	11.045	4.2815101968875525e-5
17.83	11.045	1.0474989202596596
19.81	11.045	0.00011368138961463175
21.79	11.045	0.1559908244134065
23.77	11.045	0.0
25.75	11.045	0.00011492734703399374
27.73	11.045	2.2663848294662457e-5
29.71	11.045	0.5200844130031763
31.69	11.045	0.00010182122093719488
33.67	11.045	4.8744239868242415e-5
35.65	11.045	0.0001226687710599437
37.63	11.045	0.00018825944432666544
39.61	11.045	8.3599290477753e-5
41.59	11.045	6.442894880459793e-5
43.57	11.045	0.21592474370823633
45.55	11.045	0.28330028127948825
47.53	11.045	0.0
49.51	11.045	0.0
51.49	11.045	0.0
53.47	11.045	8.178692828348932e-5
55.45	11.045	0.0
57.43	11.045	1.0382540220501169e-5
59.41	11.045	9.784127123160808e-5
61.39	11.045	0.3821391648577839
63.37	11.045	0.00020875097135733062
65.35	11.045	5.5057369937496216e-5
67.33	11.045	0.0
69.31	11.045	0.7838704514604511
71.29	11.045	0.0
73.27	11.045	0.4344149776055799
75.25	11.045	0.0
77.23	11.045	9.660575190813436e-5
79.21	11.045	0.0
81.19	11.045	3.4289659350081305e-5
83.17	11.045	0.0
85.15	11.045	0.000103410305586456
87.13	11.045	0.00017909414653078122
89.11	11.045	0.2600116446394841
91.09	11.045	0.0
93.07	11.045	0.0
95.05	11.045	0.0
97.03	11.045	0.0
99.01	11.045	0.0001742923053652368
1.99	11.535	0.00017952542525819334
3.97	11.535	0.00013278502620438316
5.95	11.535	0.0
7.93	11.535	0.1672011536734157
9.91	11.535	9.740106378524223e-6
11.89	11.535	0.0
13.87	11.535	0.13537595955577064
15.85	11.535	1.6474370473894592e-5
17.83	11.535	0.0
19.81	11.535	4.4087424684598896e-5
21.79	11.535	0.0
23.77	11.535	0.0
25.75	11.535	7.10820914405064e-5
27.73	11.535	0.0
29.71	11.535	0.0
31.69	11.535	0.0
33.67	11.535	0.22230883473060015
35.65	11.535	0.00011450389064125214
37.63	11.535	0.014939191187455458
39.61	11.535	3.9887807953493564e-5
41.59	11.535	3.405781041166873e-5
43.57	11.535	7.881699548396464e-5
45.55	11.535	0.00020521135171860347
47.53	11.535	8.353130794822123e-6
49.51	11.535	0.0
51.49	11.535	2.9794661052968895e-5
53.47	11.535	0.0
55.45	11.535	0.0
57.43	11.535	6.109370356968024e-5
59.41	11.535	5.183911769164726e-6
61.39	11.535	0.0
63.37	11.535	0.0
65.35	11.535	0.0
67.33	11.535	0.421865632800714
69.31	11.535	0.0
71.29	11.535	0.0
73.27	11.535	0.0
75.25	11.535	7.861083915819127e-5
77.23	11.535	0.0001854406746265843
79.21	11.535	7.214608777063201e-5
81.19	11.535	0.3692572155724121
83.17	11.535	0.0
85.15	11.535	4.1960768311305214e-5
87.13	11.535	9.069372333510536e-5
89.11	11.535	3.8307706856377234e-5
91.09	11.535	0.0002183659236898375
93.07	11.535	0.0
95.05	11.535	0.06596487547080665
97.03	11.535	0.10731953680637263
99.01	11.535	0.00018916044755068262
1.99	12.025	2.2878911730231145e-6
3.97	12.025	2.5465441587483533e-5
5.95	12.025	0.0
7.93	12.025	0.08363615244823919
9.91	12.025	0.0
11.89	12.025	0.00014570506020151314
13.87	12.025	0.2946432985212155
15.85	12.025	0.0001397033602696182
17.83	12.025	0.0001733270647008597
19.81	12.025	0.00019898087792167074
21.79	12.025	5.256039448228656e-5
23.77	12.025	0.0
25.75	12.025	0.0002350173513091731
27.73	12.025	0.0
29.71	12.025	5.94855000930935e-5
31.69	12.025	0.0
33.67	12.025	0.248878948032889
35.65	12.025	0.0
37.63	12.025	0.42574993153071616
39.61	12.025	5.486960416190582e-5
41.59	12.025	6.425565723784101e-5
43.57	12.025	0.0
45.55	12.025	0.00012424189526767334
47.53	12.025	0.00025082051581386895
49.51	12.025	0.0001307113433850433
51.49	12.025	8.272892473974538e-6
53.47	12.025	9.976821276815552e-5
55.45	12.025	7.915624923632105e-6
57.43	12.025	0.00011544776431913687
59.41	12.025	0.00010475968441712138
61.39	12.025	7.860691547159298e-5
63.37	12.025	8.835535065046826e-6
65.35	12.025	0.0
67.33	12.025	0.005261449753309222
69.31	12.025	5.493587297199134e-5
71.29	12.025	0.0001896052190584042
73.27	12.025	0.0
75.25	12.025	0.00012685139077475339
77.23	12.025	0.0
79.21	12.025	7.267697052154985e-5
81.19	12.025	0.21360240902799532
83.17	12.025	0.0
85.15	12.025	0.00019833053554543437
87.13	12.025	0.0
89.11	12.025	0.0
91.09	12.025	0.0
93.07	12.025	0.0
95.05	12.025	0.3019585709375736
97.03	12.025	0.2874254073249629
99.01	12.025	6.499319525384557e-5
1.99	12.515	0.0
3.97	12.515	0.36776755111952486
5.95	12.515	0.0
7.93	12.515	0.0
9.91	12.515	7.043573293364281e-6
11.89	12.515	0.0
13.87	12.515	0.00019331198367656183
15.85	12.515	0.000306580013351543
17.83	12.515	0.011978002918817232
19.81	12.515	6.283286365049034e-5
21.79	12.515	0.3703283435967317
23.77	12.515	0.0001258510408000318
25.75	12.515	0.0
27.73	12.515	0.0
29.71	12.515	1.3334274836152185
31.69	12.515	0.0
33.67	12.515	0.0
35.65	12.515	6.748630784912655e-6
37.63	12.515	8.469193578296547e-6
39.61	12.515	0.0
41.59	12.515	0.0
43.57	12.515	0.19854486423818263
45.55	12.515	0.6732496144526854
47.53	12.515	0.0
49.51	12.515	0.0
51.49	12.515	0.0
53.47	12.515	0.0
55.45	12.515	0.0001672017052486284
57.43	12.515	0.0
59.41	12.515	7.443626603040451e-5
61.39	12.515	0.2883130992528782
63.37	12.515	0.0
65.35	12.515	1.4218237537437555e-6
67.33	12.515	4.070267104391719e-5
69.31	12.515	0.49728441025253267
71.29	12.515	0.0
73.27	12.515	0.5882643493722233
75.25	12.515	0.0
77.23	12.515	8.228795197143275e-5
79.21	12.515	0.0
81.19	12.515	0.0
83.17	12.515	0.0
85.15	12.515	0.0
87.13	12.515	3.44194643682081e-5
89.11	12.515	0.40458412734421134
91.09	12.515	1.0267660163888357e-5
93.07	12.515	2.4462856660612006e-5
95.05	12.515	0.0
97.03	12.515	0.0
99.01	12.515	0.0
1.99	13.005	0.8733162836317687
3.97	13.005	1.417103493959861e-6
5.95	13.005	0.7868268352638712
7.93	13.005	0.00010110380715276185
9.91	13.005	0.3292918058791807
11.89	13.005	0.595214334758396
13.87	13.005	0.0
15.85	13.005	0.0
17.83	13.005	0.0
19.81	13.005	0.0
21.79	13.005	1.2760867762188576e-5
23.77	13.005	0.0
25.75	13.005	0.0
27.73	13.005	0.0001331272855841376
29.71	13.005	9.16381248359436e-5
31.69	13.005	0.0
33.67	13.005	4.479456165839009e-5
35.65	13.005	0.00012991925810844156
37.63	13.005	0.0
39.61	13.005	0.0
41.59	13.005	0.0
43.57	13.005	0.0
45.55	13.005	0.000329878590372402
47.53	13.005	0.4266089300985467
49.51	13.005	0.0
51.49	13.005	0.4012230802977754
53.47	13.005	2.4238440172155673e-5
55.45	13.005	0.0
57.43	13.005	3.380842010539104e-5
59.41	13.005	0.0
61.39	13.005	0.0
63.37	13.005	0.25966299037690677
65.35	13.005	0.0
67.33	13.005	0.0
69.31	13.005	6.769960536169296e-5
71.29	13.005	6.256038908633626e-6
73.27	13.005	0.0
75.25	13.005	0.00015597144954995466
77.23	13.005	0.0
79.21	13.005	5.826749558913304e-5
81.19	13.005	9.215511171211848e-5
83.17	13.005	0.4255766123060085
85.15	13.005	0.00011408241140502296
87.13	13.005	0.6435402616221109
89.11	13.005	0.0
91.09	13.005	0.5342110572738692
93.07	13.005	0.4789936510600197
95.05	13.005	0.0
97.03	13.005	2.1978902419676693e-5
99.01	13.005	4.1686323053799966e-5
1.99	13.495	0.15164277434155826
3.97	13.495	0.00013347774452010454
5.95	13.495	0.6287098821208359
7.93	13.495	1.085349150640785e-5
9.91	13.495	0.16994118152134297
11.89	13.495	0.25152115118000307
13.87	13.495	1.757969546349188e-5
15.85	13.495	0.0
17.83	13.495	2.2017759293350067e-6
19.81	13.495	0.0
21.79	13.495	0.0
23.77	13.495	0.0
25.75	13.495	2.843352930080626e-5
27.73	13.495	0.00010272308302537469
29.71	13.495	0.0
31.69	13.495	4.159051705142813e-5
33.67	13.495	0.0001284528366595849
35.65	13.495	0.0
37.63	13.495	0.0001772794952107049
39.61	13.495	0.0
41.59	13.495	0.0
43.57	13.495	0.0
45.55	13.495	0.0
47.53	13.495	0.6663585964176004
49.51	13.495	0.0
51.49	13.495	0.5036799495110214
53.47	13.495	0.00016418335848998548
55.45	13.495	0.0
57.43	13.495	0.0
59.41	13.495	0.0
61.39	13.495	0.0
63.37	13.495	0.7913251271595083
65.35	13.495	5.2038652172214384e-5
67.33	13.495	0.0
69.31	13.495	0.0001470556975709885
71.29	13.495	0.0
73.27	13.495	9.15465164839127e-5
75.25	13.495	0.0
77.23	13.495	0.0001726384159234952
79.21	13.495	0.0
81.19	13.495	9.265777754011844e-5
83.17	13.495	1.3164134726060919
85.15	13.495	0.0
87.13	13.495	0.36612309932192
89.11	13.495	0.00011094751147421706
91.09	13.495	0.26806977655921993
93.07	13.495	0.3074754637682984
95.05	13.495	0.0
97.03	13.495	0.0
99.01	13.495	0.0
1.99	13.985	0.16242854980715116
3.97	13.985	0.00022352692293886426
5.95	13.985	0.11133945674666923
7.93	13.985	0.00011908186826096991
9.91	13.985	0.23808549876088358
11.89	13.985	0.4194934200868359
13.87	13.985	0.0
15.85	13.985	0.0
17.83	13.985	0.0
19.81	13.985	0.000307657613369979
21.79	13.985	0.0
23.77	13.985	0.0
25.75	13.985	0.0
27.73	13.985	0.0
29.71	13.985	0.00014411085851966947
31.69	13.985	4.530875638686526e-5
33.67	13.985	0.0
35.65	13.985	5.419804053327132e-5
37.63	13.985	0.0
39.61	13.985	0.0
41.59	13.985	0.0
43.57	13.985	2.5510898436735935e-5
45.55	13.985	0.0
47.53	13.985	0.2274901676220451
49.51	13.985	0.0
51.49	13.985	0.31726754376304145
53.47	13.985	0.0002017264842440583
55.45	13.985	0.0
57.43	13.985	3.629020153101983e-5
59.41	13.985	2.8671026315978812e-5
61.39	13.985	0.00014167372445729264
63.37	13.985	0.597047940203784
65.35	13.985	4.936844783733534e-7
67.33	13.985	3.824659285225546e-5
69.31	13.985	0.0
71.29	13.985	0.0001890434841638139
73.27	13.985	3.8128474149436624e-5
75.25	13.985	0.0
77.23	13.985	0.0
79.21	13.985	7.311666009434371e-5
81.19	13.985	0.0
83.17	13.985	0.30733117745589666
85.15	13.985	5.26992183681949e-5
87.13	13.985	0.3339138262530681
89.11	13.985	0.0
91.09	13.985	0.3543361947581545
93.07	13.985	0.9976440235821249
95.05	13.985	0.0
97.03	13.985	0.00017196903236202312
99.01	13.985	8.549682769066287e-5
1.99	14.475	0.0
3.97	14.475	7.454962696335384e-5
5.95	14.475	0.0
7.93	14.475	0.00014734572036932846
9.91	14.475	0.0
11.89	14.475	0.0
13.87	14.475	7.946231276881372e-5
15.85	14.475	0.3496142027014151
17.83	14.475	0.0001537923627293438
19.81	14.475	0.8285241060515884
21.79	14.475	0.00017031430555997535
23.77	14.475	0.07252066671047519
25.75	14.475	6.454011619171797e-5
27.73	14.475	0.0
29.71	14.475	0.00016011769939697776
31.69	14.475	0.5775766364221104
33.67	14.475	0.0
35.65	14.475	0.8866090727802596
37.63	14.475	0.0
39.61	14.475	0.003685495558144236
41.59	14.475	0.0
43.57	14.475	0.0
45.55	14.475	2.4872450409676104e-5
47.53	14.475	4.1004061196355745e-5
49.51	14.475	0.4876596158336324
51.49	14.475	0.0002587165065177195
53.47	14.475	0.00015446633473284354
55.45	14.475	0.4739736585136276
57.43	14.475	0.0515154337323227
59.41	14.475	0.3533613915324407
61.39	14.475	0.0
63.37	14.475	0.0
65.35	14.475	0.0
67.33	14.475	2.2806962385476834e-5
69.31	14.475	0.0
71.29	14.475	0.7491893653859423
73.27	14.475	0.0
75.25	14.475	3.4615820659209466e-5
77.23	14.475	0.2200250320382482
79.21	14.475	0.0
81.19	14.475	0.0
83.17	14.475	0.00012178495763076318
85.15	14.475	0.652203951972639
87.13	14.475	0.0
89.11	14.475	0.0
91.09	14.475	0.00012751226610740207
93.07	14.475	0.0
95.05	14.475	0.00010368510940766451
97.03	14.475	0.0002654004048544336
99.01	14.475	0.08649360467914491
1.99	14.965	0.0
3.97	14.965	1.0486708134413982
5.95	14.965	4.913891792977394e-5
7.93	14.965	0.0
9.91	14.965	0.00013520317262300072
11.89	14.965	3.724055088554505e-5
13.87	14.965	0.00011194281732023258
15.85	14.965	0.0
17.83	14.965	0.2775444228408408
19.81	14.965	0.0
21.79	14.965	0.34428889699922927
23.77	14.965	0.00023747153386641126
25.75	14.965	0.0
27.73	14.965	0.0
29.71	14.965	0.4269551239239866
31.69	14.965	0.0
33.67	14.965	0.0
35.65	14.965	0.0002002782167513025
37.63	14.965	3.1576639298335445e-5
39.61	14.965	0.0
41.59	14.965	0.00013582652322236005
43.57	14.965	0.013281384359035808
45.55	14.965	0.2126581430935799
47.53	14.965	0.00022980230648303278
49.51	14.965	1.835789776072874e-5
51.49	14.965	0.00010630991168135961
53.47	14.965	0.00010973779022163987
55.45	14.965	0.0
57.43	14.965	0.00016498262014522742
59.41	14.965	0.0
61.39	14.965	0.398220697033314
63.37	14.965	0.00022582436377799388
65.35	14.965	0.0
67.33	14.965	7.331979558727125e-5
69.31	14.965	0.11063750355657831
71.29	14.965	8.727043196304381e-5
73.27	14.965	0.29319299975868285
75.25	14.965	5.0584887770274966e-5
77.23	14.965	2.6909926425056213e-5
79.21	14.965	0.0
81.19	14.965	0.0
83.17	14.965	0.00012179915123024915
85.15	14.965	0.0
87.13	14.965	0.0
89.11	14.965	0.6401263679261181
91.09	14.965	7.824424871630789e-5
93.07	14.965	2.913746650748018e-5
95.05	14.965	0.0
97.03	14.965	9.777638181463902e-5
99.01	14.965	0.00023262010636386453
1.99	15.455	0.0
3.97	15.455	0.32999469113956525
5.95	15.455	0.0
7.93	15.455	0.00029059290060159346
9.91	15.455	0.0002912452837485265
11.89	15.455	0.00019058411107859076
13.87	15.455	2.3793844554567832e-5
15.85	15.455	0.00010963928331791311
17.83	15.455	0.25367059553409055
19.81	15.455	0.0
21.79	15.455	0.09013877653087965
23.77	15.455	6.40749929001078e-5
25.75	15.455	0.0
27.73	15.455	2.394482660692222e-5
29.71	15.455	0.1372546137301245
31.69	15.455	0.00013391899781322578
33.67	15.455	5.310072407112438e-5
35.65	15.455	0.0
37.63	15.455	0.0
39.61	15.455	0.0
41.59	15.455	0.0
43.57	15.455	0.1277520105254406
45.55	15.455	1.030124164992193
47.53	15.455	6.453029393658949e-5
49.51	15.455	0.00019131185066366264
51.49	15.455	0.0
53.47	15.455	0.0
55.45	15.455	6.909653073933762e-6
57.43	15.455	3.5551898865957204e-5
59.41	15.455	0.0
61.39	15.455	0.3368829563184006
63.37	15.455	4.192691281721762e-5
65.35	15.455	0.0
67.33	15.455	6.834085333590294e-5
69.31	15.455	0.10402299537366
71.29	15.455	0.00012374485496362747
73.27	15.455	0.7467792073330126
75.25	15.455	5.05303172113888e-5
77.23	15.455	2.427032151694475e-5
79.21	15.455	7.769722129560395e-5
81.19	15.455	2.859814331714063e-5
83.17	15.455	0.0
85.15	15.455	0.0
87.13	15.455	5.7725408987752635e-5
89.11	15.455	0.7950490669343409
91.09	15.455	0.0
93.07	15.455	0.0
95.05	15.455	7.552234850821603e-5
97.03	15.455	0.00023241296654870932
99.01	15.455	0.0
1.99	15.945	0.00020123667533224055
3.97	15.945	0.00023732409818439922
5.95	15.945	0.00019331685700868273
7.93	15.945	0.00010125224014151381
9.91	15.945	0.0
11.89	15.945	0.0
13.87	15.945	0.0
15.85	15.945	0.0
17.83	15.945	0.0
19.81	15.945	0.00018627364694131805
21.79	15.945	5.3419229646357436e-5
23.77	15.945	7.835634959352899e-5
25.75	15.945	0.04702854707925752
27.73	15.945	0.5279048258194621
29.71	15.945	0.0
31.69	15.945	0.0
33.67	15.945	0.00012233963578935815
35.65	15.945	4.308840791855598e-6
37.63	15.945	0.0
39.61	15.945	0.0001460504313647014
41.59	15.945	0.28983059307636205
43.57	15.945	3.944841588393242e-5
45.55	15.945	0.0
47.53	15.945	0.00018259878297088313
49.51	15.945	7.990060988647045e-5
51.49	15.945	0.0
53.47	15.945	0.8912723672296998
55.45	15.945	0.00017301154506117525
57.43	15.945	0.0
59.41	15.945	0.0
61.39	15.945	0.0
63.37	15.945	0.00010943613827491284
65.35	15.945	0.5956858781691174
67.33	15.945	0.0
69.31	15.945	0.0
71.29	15.945	1.6659283859650508e-5
73.27	15.945	5.262543091878646e-5
75.25	15.945	0.530973084913831
77.23	15.945	0.0
79.21	15.945	0.1921340318968321
81.19	15.945	0.0
83.17	15.945	6.0846785124595254e-5
85.15	15.945	0.0001126909926535325
87.13	15.945	0.0
89.11	15.945	0.0
91.09	15.945	0.0
93.07	15.945	0.00020175417127296516
95.05	15.945	0.00011215501376358824
97.03	15.945	0.0
99.01	15.945	6.951213261919555e-5
1.99	16.435	2.4935686537660015e-5
3.97	16.435	0.0
5.95	16.435	0.0001128148719126153
7.93	16.435	0.5244429511570488
9.91	16.435	0.00010328359150087829
11.89	16.435	0.0
13.87	16.435	0.12207127464063117
15.85	16.435	6.685969143715575e-5
17.83	16.435	0.0
19.81	16.435	4.047897155613698e-5
21.79	16.435	0.0
23.77	16.435	0.0002006540151887262
25.75	16.435	0.0
27.73	16.435	0.0001933385207491039
29.71	16.435	0.0
31.69	16.435	4.5069446482829005e-5
33.67	16.435	0.5119551521930852
35.65	16.435	0.0
37.63	16.435	0.002220988430345461
39.61	16.435	0.0
41.59	16.435	0.0
43.57	16.435	0.00020390953346696822
45.55	16.435	0.0001184880254972646
47.53	16.435	0.0
49.51	16.435	0.0
51.49	16.435	0.0
53.47	16.435	0.0
55.45	16.435	0.00019125637707327769
57.43	16.435	0.0
59.41	16.435	0.0
61.39	16.435	0.0
63.37	16.435	0.0
65.35	16.435	0.00022177642436375963
67.33	16.435	0.013424185444040226
69.31	16.435	0.00011020684256104796
71.29	16.435	0.00020966189249766077
73.27	16.435	6.882360844185933e-5
75.25	16.435	0.0
77.23	16.435	0.0
79.21	16.435	4.388803912139864e-5
81.19	16.435	0.16572134314420017
83.17	16.435	1.2810925974792498e-5
85.15	16.435	0.0
87.13	16.435	7.39639816991367e-5
89.11	16.435	3.1991406124398216e-5
91.09	16.435	3.759346740587819e-5
93.07	16.435	1.5315568075937905e-5
95.05	16.435	0.25411517566355624
97.03	16.435	0.21110806715891584
99.01	16.435	5.6995063534734927e-5
1.99	16.925	0.0
3.97	16.925	7.804135040141079e-5
5.95	16.925	0.00010717606929093642
7.93	16.925	0.0
9.91	16.925	0.0001572146016203951
11.89	16.925	0.0
13.87	16.925	0.0001817805894679714
15.85	16.925	0.0
17.83	16.925	3.416494101922757e-5
19.81	16.925	0.000251478097728104
21.79	16.925	0.0002659718130726288
23.77	16.925	0.0
25.75	16.925	0.6512595170299695
27.73	16.925	0.26123507365374765
29.71	16.925	0.00016007884687671664
31.69	16.925	9.075925083824064e-5
33.67	16.925	6.536604073482264e-5
35.65	16.925	0.0
37.63	16.925	0.0
39.61	16.925	7.592897813619215e-5
41.59	16.925	0.9987887384722929
43.57	16.925	0.0
45.55	16.925	0.0
47.53	16.925	9.378255543289089e-6
49.51	16.925	0.00010190473331532462
51.49	16.925	5.500298877123263e-5
53.47	16.925	0.10828677522983066
55.45	16.925	5.212414591004744e-6
57.43	16.925	0.00016646509814216185
59.41	16.925	0.00011360248834436782
61.39	16.925	7.516814288229674e-6
63.37	16.925	0.0
65.35	16.925	0.12720471251179877
67.33	16.925	5.431057049042074e-5
69.31	16.925	0.00011474228766020254
71.29	16.925	9.922015009586234e-5
73.27	16.925	0.0
75.25	16.925	0.365401784636739
77.23	16.925	0.0
79.21	16.925	0.45122611932626233
81.19	16.925	4.9184318691103945e-5
83.17	16.925	0.00013491529749022458
85.15	16.925	0.0
87.13	16.925	0.0
89.11	16.925	0.00011474429368459459
91.09	16.925	0.00016177161419931639
93.07	16.925	0.0
95.05	16.925	5.5089655326940093e-5
97.03	16.925	0.0
99.01	16.925	0.0
1.99	17.415	0.0
3.97	17.415	0.06368099655413317
5.95	17.415	0.0
7.93	17.415	2.328484895836699e-5
9.91	17.415	5.197762033968111e-5
11.89	17.415	7.664515918864655e-5
13.87	17.415	1.9830209255044947e-5
15.85	17.415	0.0
17.83	17.415	0.03695755985580318
19.81	17.415	4.331365855703304e-5
21.79	17.415	0.2520419586106124
23.77	17.415	0.0
25.75	17.415	0.0
27.73	17.415	5.656634092715418e-6
29.71	17.415	0.5020574796769559
31.69	17.415	1.5370571824645618e-5
33.67	17.415	0.0001326804632014004
35.65	17.415	0.00012644522860991844
37.63	17.415	0.0
39.61	17.415	0.0
41.59	17.415	0.0
43.57	17.415	0.5951075003873614
45.55	17.415	0.5540755587687021
47.53	17.415	0.0
49.51	17.415	4.9032543820264625e-5
51.49	17.415	0.0
53.47	17.415	6.0849765701499384e-5
55.45	17.415	0.00021023049533907618
57.43	17.415	0.0
59.41	17.415	0.0
61.39	17.415	0.4641812357410209
63.37	17.415	0.0
65.35	17.415	4.2438223524470176e-5
67.33	17.415	4.590026102900002e-5
69.31	17.415	0.889139806192007
71.29	17.415	0.0
73.27	17.415	0.4298122552166803
75.25	17.415	0.0
77.23	17.415	0.0
79.21	17.415	3.2785684088622316e-5
81.19	17.415	0.00010614593865507596
83.17	17.415	9.307817483664858e-5
85.15	17.415	0.00019323015327926465
87.13	17.415	0.0
89.11	17.415	0.02113161878504055
91.09	17.415	0.00012113892716502064
93.07	17.415	0.0
95.05	17.415	6.058656390570036e-6
97.03	17.415	0.000152311473650824
99.01	17.415	0.0003084792743001043
1.99	17.905	0.12727508314811065
3.97	17.905	0.00011234301985755521
5.95	17.905	0.3639833334856504
7.93	17.905	0.0002435030830326502
9.91	17.905	0.12869372002937007
11.89	17.905	0.18774036325701227
13.87	17.905	0.0
15.85	17.905	0.0
17.83	17.905	0.0
19.81	17.905	0.0
21.79	17.905	0.0
23.77	17.905	0.0
25.75	17.905	0.0
27.73	17.905	8.689421329404589e-5
29.71	17.905	0.00014794688647190568
31.69	17.905	0.00018837812007523258
33.67	17.905	4.169780058319985e-5
35.65	17.905	6.32525221630794e-6
37.63	17.905	0.0002531893266660285
39.61	17.905	0.00017339538327879508
41.59	17.905	9.487643946318515e-5
43.57	17.905	2.5264717095479694e-5
45.55	17.905	0.0
47.53	17.905	1.2095786472405397
49.51	17.905	0.0
51.49	17.905	0.34785743826953475
53.47	17.905	7.673244202458799e-5
55.45	17.905	0.0
57.43	17.905	7.140507362830232e-6
59.41	17.905	0.0
61.39	17.905	0.00017906619502572332
63.37	17.905	0.41077577782571906
65.35	17.905	2.4855547369293146e-5
67.33	17.905	0.0
69.31	17.905	0.00015702010425609276
71.29	17.905	5.512176484632535e-5
73.27	17.905	0.0
75.25	17.905	0.00011199769707534838
77.23	17.905	0.0
79.21	17.905	0.0
81.19	17.905	0.0
83.17	17.905	0.7917420153648598
85.15	17.905	0.0
87.13	17.905	0.6733901807385392
89.11	17.905	0.0
91.09	17.905	0.06186556157018286
93.07	17.905	0.3311101118759314
95.05	17.905	0.0
97.03	17.905	0.0
99.01	17.905	0.0
1.99	18.395	0.7599913485357785
3.97	18.395	0.0
5.95	18.395	0.1609837996835135
7.93	18.395	4.772108833265793e-5
9.91	18.395	0.285341344782748
11.89	18.395	0.24641964045157128
13.87	18.395	0.0
15.85	18.395	0.0001132315112155674
17.83	18.395	0.00023234799587877524
19.81	18.395	0.0
21.79	18.395	0.0
23.77	18.395	2.3270733037632062e-5
25.75	18.395	0.0
27.73	18.395	0.0
29.71	18.395	0.0
31.69	18.395	0.0
33.67	18.395	0.0
35.65	18.395	4.5954726036003805e-6
37.63	18.395	0.0
39.61	18.395	0.0
41.59	18.395	0.0
43.57	18.395	0.0
45.55	18.395	7.608041005956467e-6
47.53	18.395	0.039171966996098484
49.51	18.395	0.0
51.49	18.395	0.25108539943054664
53.47	18.395	0.0
55.45	18.395	0.00011764691856190016
57.43	18.395	0.00020822763523324912
59.41	18.395	0.0
61.39	18.395	0.0
63.37	18.395	0.6179452264245842
65.35	18.395	0.00022171617088360298
67.33	18.395	0.0
69.31	18.395	0.0001465747875748054
71.29	18.395	0.0
73.27	18.395	0.00020036253983286275
75.25	18.395	0.0
77.23	18.395	0.0
79.21	18.395	6.838515727974517e-5
81.19	18.395	4.055691775525855e-5
83.17	18.395	0.611974893766613
85.15	18.395	0.0
87.13	18.395	0.4861376389953245
89.11	18.395	6.612611323984609e-5
91.09	18.395	0.35500233492432276
93.07	18.395	0.023269694301568222
95.05	18.395	1.5224799379953565e-5
97.03	18.395	0.0
99.01	18.395	0.0
1.99	18.885	5.775518477027575e-5
3.97	18.885	0.4780838055758263
5.95	18.885	9.40981552908551e-5
7.93	18.885	1.2876396176463131e-5
9.91	18.885	0.00012825098298309035
11.89	18.885	5.093578002833102e-5
13.87	18.885	0.0
15.85	18.885	8.443071152141269e-5
17.83	18.885	0.2549807688113397
19.81	18.885	0.0
21.79	18.885	0.18417761027076596
23.77	18.885	0.00014456412775812536
25.75	18.885	7.928269911397977e-5
27.73	18.885	0.00026140753853800885
29.71	18.885	0.16591193873563626
31.69	18.885	0.0
33.67	18.885	0.0
35.65	18.885	3.963342826226058e-6
37.63	18.885	5.484868340794691e-5
39.61	18.885	3.775944722047834e-5
41.59	18.885	0.0
43.57	18.885	0.17585613016776547
45.55	18.885	0.2607729793409237
47.53	18.885	0.0
49.51	18.885	0.00023804418582224976
51.49	18.885	9.911693384138011e-5
53.47	18.885	0.0
55.45	18.885	0.00021139777106017236
57.43	18.885	0.0
59.41	18.885	0.0
61.39	18.885	1.0336755061441032
63.37	18.885	0.0
65.35	18.885	0.00010169341120822894
67.33	18.885	7.963573077992342e-5
69.31	18.885	0.22577869418161045
71.29	18.885	0.00015456232635541824
73.27	18.885	0.20311585973592328
75.25	18.885	0.00011380598981750564
77.23	18.885	0.0
79.21	18.885	2.805139883701778e-6
81.19	18.885	8.745278012502524e-5
83.17	18.885	0.0
85.15	18.885	0.0
87.13	18.885	0.000186703949628163
89.11	18.885	0.7754649540092625
91.09	18.885	0.0
93.07	18.885	9.109474234478098e-5
95.05	18.885	0.0
97.03	18.885	0.0
99.01	18.885	0.0002903286313470116
1.99	19.375	0.00015586253878056668
3.97	19.375	0.0
5.95	19.375	0.00011543052899815592
7.93	19.375	5.118543937630422e-5
9.91	19.375	0.0
11.89	19.375	0.0
13.87	19.375	9.009627237463847e-5
15.85	19.375	2.4566673247187696e-5
17.83	19.375	0.0
19.81	19.375	0.0
21.79	19.375	0.0
23.77	19.375	9.89618487050317e-5
25.75	19.375	0.49848948614755284
27.73	19.375	0.7677942191396139
29.71	19.375	0.00011658071306012303
31.69	19.375	5.1592631218152796e-5
33.67	19.375	0.0
35.65	19.375	7.766960347960845e-5
37.63	19.375	0.0
39.61	19.375	0.0
41.59	19.375	0.037560153322306666
43.57	19.375	0.0
45.55	19.375	0.0
47.53	19.375	9.460954888381386e-5
49.51	19.375	0.00015225153887619383
51.49	19.375	6.442872585134889e-5
53.47	19.375	0.10825462183170975
55.45	19.375	8.493452983247138e-5
57.43	19.375	0.0
59.41	19.375	0.0
61.39	19.375	4.6534011375437835e-5
63.37	19.375	0.0001775091235288442
65.35	19.375	0.2558593267128617
67.33	19.375	0.0
69.31	19.375	7.157981153211884e-5
71.29	19.375	0.0
73.27	19.375	0.0
75.25	19.375	0.6329370188206478
77.23	19.375	0.0
79.21	19.375	0.319124832007849
81.19	19.375	0.0
83.17	19.375	9.286622362590896e-5
85.15	19.375	0.0
87.13	19.375	0.0003457028965387465
89.11	19.375	9.92976325240314e-6
91.09	19.375	0.00010202674991838942
93.07	19.375	0.0
95.05	19.375	0.0
97.03	19.375	0.00016826724543878002
99.01	19.375	0.0
1.99	19.865	0.4209092315970635
3.97	19.865	0.0
5.95	19.865	0.4364411150561016
7.93	19.865	5.3602886646786305e-5
9.91	19.865	0.0900061455103911
11.89	19.865	0.6623477259342487
13.87	19.865	0.0
15.85	19.865	0.0
17.83	19.865	0.0
19.81	19.865	0.0
21.79	19.865	5.838157932103654e-5
23.77	19.865	0.0
25.75	19.865	0.0
27.73	19.865	0.0001558977405359736
29.71	19.865	0.0
31.69	19.865	0.0
33.67	19.865	4.147323362411606e-5
35.65	19.865	8.514119836833223e-5
37.63	19.865	0.0
39.61	19.865	0.0001596557951118344
41.59	19.865	9.058586208181891e-5
43.57	19.865	6.547714348738111e-5
45.55	19.865	1.8359048071629107e-5
47.53	19.865	0.4740909983425188
49.51	19.865	0.0
51.49	19.865	0.5985024794709424
53.47	19.865	2.9972067895467528e-5
55.45	19.865	5.159328706655941e-5
57.43	19.865	0.0002057561078792498
59.41	19.865	0.00020116279142707227
61.39	19.865	0.00017256449796651605
63.37	19.865	0.945502062918735
65.35	19.865	0.0
67.33	19.865	0.0
69.31	19.865	0.0
71.29	19.865	6.71121378554778e-5
73.27	19.865	6.980037783701442e-5
75.25	19.865	0.00012841530308074987
77.23	19.865	2.0133837860003337e-5
79.21	19.865	0.0
81.19	19.865	8.793235460383319e-5
83.17	19.865	0.19509728703312845
85.15	19.865	0.0
87.13	19.865	0.1871227502645283
89.11	19.865	3.663489068980187e-5
91.09	19.865	0.0069928877068021755
93.07	19.865	0.22698331776867908
95.05	19.865	0.0
97.03	19.865	0.00017631327943229744
99.01	19.865	0.0
1.99	20.355	0.0
3.97	20.355	0.183470878631383
5.95	20.355	0.00027072306451463496
7.93	20.355	9.834696582984833e-5
9.91	20.355	7.868838857106748e-5
11.89	20.355	0.0
13.87	20.355	8.630060869901221e-5
15.85	20.355	2.100582372389477e-5
17.83	20.355	0.43506027323391416
19.81	20.355	0.0
21.79	20.355	1.292707655656593
23.77	20.355	0.0
25.75	20.355	8.266122898662767e-5
27.73	20.355	5.956126081554404e-5
29.71	20.355	0.1780354826161925
31.69	20.355	0.0
33.67	20.355	0.0
35.65	20.355	0.0
37.63	20.355	0.0
39.61	20.355	0.00011854822829422751
41.59	20.355	0.0
43.57	20.355	0.2698189732983385
45.55	20.355	0.117016120256904
47.53	20.355	6.0481906206805355e-5
49.51	20.355	2.0933582128582406e-5
51.49	20.355	0.00010413838959066542
53.47	20.355	0.0
55.45	20.355	0.0
57.43	20.355	0.0
59.41	20.355	0.0001904132482095463
61.39	20.355	0.001568106154615334
63.37	20.355	0.00011959244709482503
65.35	20.355	0.0
67.33	20.355	0.0
69.31	20.355	0.14780787492750358
71.29	20.355	0.0
73.27	20.355	0.5665921914439869
75.25	20.355	0.0
77.23	20.355	0.0
79.21	20.355	0.0
81.19	20.355	9.608820637923462e-5
83.17	20.355	0.0
85.15	20.355	0.0
87.13	20.355	0.00010326788853542209
89.11	20.355	0.49892156612714467
91.09	20.355	0.00011791903989957868
93.07	20.355	0.0
95.05	20.355	1.0589511972676715e-5
97.03	20.355	3.709694980026942e-5
99.01	20.355	9.600612581901808e-5
1.99	20.845	0.00013548812984757742
3.97	20.845	0.00010955229642244814
5.95	20.845	0.00029064848006350947
7.93	20.845	0.0
9.91	20.845	6.699714333857474e-5
11.89	20.845	0.0
13.87	20.845	0.0001361221270166005
15.85	20.845	0.24735648125581955
17.83	20.845	6.7621501043844e-6
19.81	20.845	0.040457721237349586
21.79	20.845	0.0
23.77	20.845	0.35906732233925687
25.75	20.845	0.0
27.73	20.845	2.0289245715129028e-5
29.71	20.845	4.31837169010188e-6
31.69	20.845	0.4918692670869844
33.67	20.845	0.00015669041382876498
35.65	20.845	0.04417294652511372
37.63	20.845	0.0
39.61	20.845	0.3737357578488891
41.59	20.845	0.0
43.57	20.845	7.404995646584355e-5
45.55	20.845	7.242340842852122e-5
47.53	20.845	4.966872250720341e-5
49.51	20.845	0.3224459455413893
51.49	20.845	7.917144196735007e-5
53.47	20.845	0.0
55.45	20.845	0.35935776376478223
57.43	20.845	0.10869786105878854
59.41	20.845	0.2083093616522549
61.39	20.845	0.0
63.37	20.845	0.0
65.35	20.845	0.0
67.33	20.845	0.0
69.31	20.845	5.3587280910151924e-5
71.29	20.845	0.4804582176333476
73.27	20.845	0.0
75.25	20.845	0.0
77.23	20.845	0.7062132884147818
79.21	20.845	2.8253285302302543e-6
81.19	20.845	0.0
83.17	20.845	0.0
85.15	20.845	0.39076469896248245
87.13	20.845	0.0
89.11	20.845	1.2257439515249004e-5
91.09	20.845	0.0
93.07	20.845	0.0001480618011826729
95.05	20.845	0.0
97.03	20.845	0.0002306017942917505
99.01	20.845	0.051080984407023244
1.99	21.335	0.0
3.97	21.335	0.4712844832819618
5.95	21.335	0.00011453630033221601
7.93	21.335	4.889096657081764e-5
9.91	21.335	0.0
11.89	21.335	6.13393845589056e-5
13.87	21.335	1.5234101961037214e-5
15.85	21.335	7.553276478807066e-5
17.83	21.335	1.1058531196180623
19.81	21.335	5.1894853227923056e-5
21.79	21.335	0.5039993320312437
23.77	21.335	0.0
25.75	21.335	2.1569370951534423e-5
27.73	21.335	5.195453286443929e-5
29.71	21.335	0.06080852436991013
31.69	21.335	1.545037005244273e-5
33.67	21.335	0.0
35.65	21.335	0.0
37.63	21.335	7.00440209882007e-5
39.61	21.335	0.0
41.59	21.335	0.00018811999847373167
43.57	21.335	0.5394102095414495
45.55	21.335	0.8155653307457076
47.53	21.335	0.0
49.51	21.335	1.420085509764999e-5
51.49	21.335	0.0
53.47	21.335	0.0
55.45	21.335	0.0
57.43	21.335	7.265101281903722e-5
59.41	21.335	0.0
61.39	21.335	0.22809517906645782
63.37	21.335	0.0
65.35	21.335	8.128737842574976e-6
67.33	21.335	0.0
69.31	21.335	0.34133824534224866
71.29	21.335	0.0
73.27	21.335	0.7043758321333109
75.25	21.335	0.00018359677057583397
77.23	21.335	0.0
79.21	21.335	0.0
81.19	21.335	0.0
83.17	21.335	3.535901730287252e-5
85.15	21.335	1.2220295531158402e-5
87.13	21.335	0.0
89.11	21.335	0.045671019074081665
91.09	21.335	0.0
93.07	21.335	0.00010625382305629207
95.05	21.335	0.00023775429605275448
97.03	21.335	2.4523374844343515e-5
99.01	21.335	0.0
1.99	21.825	0.0
3.97	21.825	8.893161311786998e-5
5.95	21.825	8.8705041429571e-5
7.93	21.825	0.0
9.91	21.825	0.0
11.89	21.825	0.0
13.87	21.825	6.208456442583038e-5
15.85	21.825	0.42744657426268695
17.83	21.825	0.0
19.81	21.825	0.06175122656286769
21.79	21.825	0.0001468863419173617
23.77	21.825	0.4488347903365164
25.75	21.825	0.00019942883522149196
27.73	21.825	0.0
29.71	21.825	0.00014204015902075288
31.69	21.825	0.47887105737738
33.67	21.825	3.2574968647733174e-5
35.65	21.825	0.04463188821204256
37.63	21.825	4.5204113909654146e-5
39.61	21.825	0.31015675455982805
41.59	21.825	0.0003210382470492032
43.57	21.825	2.800852104556413e-5
45.55	21.825	4.162246185166399e-5
47.53	21.825	0.0
49.51	21.825	0.2725521810574243
51.49	21.825	0.0
53.47	21.825	3.8443210764513235e-5
55.45	21.825	0.6118408998902911
57.43	21.825	0.13033834857084248
59.41	21.825	0.31541340443790866
61.39	21.825	3.376369353589955e-5
63.37	21.825	0.0
65.35	21.825	0.0
67.33	21.825	0.0
69.31	21.825	0.00025894635006896684
71.29	21.825	0.5673238560321218
73.27	21.825	0.0
75.25	21.825	0.00013418640123854446
77.23	21.825	0.36381094846125883
79.21	21.825	0.00012615753680509143
81.19	21.825	4.267429456259247e-5
83.17	21.825	0.0
85.15	21.825	0.3183825086361187
87.13	21.825	0.0
89.11	21.825	7.820946110336722e-5
91.09	21.825	0.0
93.07	21.825	0.0
95.05	21.825	0.00015635319612256494
97.03	21.825	0.0
99.01	21.825	0.08018324558240764
1.99	22.315	0.0
3.97	22.315	0.0001447828356746835
5.95	22.315	2.9552101081111954e-5
7.93	22.315	0.12583615483508792
9.91	22.315	1.218976597802428e-5
11.89	22.315	6.900826598933523e-5
13.87	22.315	0.2260872762756576
15.85	22.315	5.1305482176338175e-5
17.83	22.315	2.4908290199984736e-5
19.81	22.315	0.0
21.79	22.315	2.6109674860547748e-5
23.77	22.315	4.3659596235682215e-5
25.75	22.315	0.0
27.73	22.315	0.0
29.71	22.315	0.0
31.69	22.315	0.0
33.67	22.315	0.1547211129717332
35.65	22.315	0.00012990867402501246
37.63	22.315	0.03248423458775407
39.61	22.315	0.000152010442167002
41.59	22.315	0.0
43.57	22.315	8.16133790315016e-5
45.55	22.315	2.4780254011314976e-5
47.53	22.315	0.0
49.51	22.315	0.0
51.49	22.315	0.0002246643920659257
53.47	22.315	0.0
55.45	22.315	0.00013167784691775787
57.43	22.315	0.0
59.41	22.315	7.890742953373685e-5
61.39	22.315	0.0
63.37	22.315	0.0
65.35	22.315	0.0
67.33	22.315	0.2746316863587053
69.31	22.315	0.0
71.29	22.315	0.0
73.27	22.315	0.0
75.25	22.315	3.052344234559791e-5
77.23	22.315	0.0
79.21	22.315	1.6161999621375827e-5
81.19	22.315	0.8973809776587274
83.17	22.315	0.0003218249774277836
85.15	22.315	0.0
87.13	22.315	8.046159483662023e-5
89.11	22.315	6.142581073629235e-5
91.09	22.315	0.0
93.07	22.315	4.678601697573381e-5
95.05	22.315	0.7370468497399534
97.03	22.315	0.2958326500966135
99.01	22.315	8.507718940856739e-5
1.99	22.805	0.32210237903788785
3.97	22.805	4.028990124208797e-5
5.95	22.805	0.03404203617210655
7.93	22.805	0.0
9.91	22.805	0.36174193940528987
11.89	22.805	0.36555194418628645
13.87	22.805	0.0
15.85	22.805	0.00016914291219133004
17.83	22.805	0.00023741738457261835
19.81	22.805	0.0
21.79	22.805	0.00015808168142809775
23.77	22.805	0.0
25.75	22.805	2.421906119131305e-5
27.73	22.805	2.2366257142718677e-5
29.71	22.805	0.0
31.69	22.805	0.00017594793571546483
33.67	22.805	0.0
35.65	22.805	0.0
37.63	22.805	4.08540112163051e-5
39.61	22.805	0.00012137020227205048
41.59	22.805	0.0
43.57	22.805	0.0
45.55	22.805	0.0
47.53	22.805	0.10389853516138148
49.51	22.805	9.838133517376069e-5
51.49	22.805	0.09291855879292577
53.47	22.805	0.0
55.45	22.805	0.0
57.43	22.805	0.00020457378020728592
59.41	22.805	0.0
61.39	22.805	0.0
63.37	22.805	0.4149721756470415
65.35	22.805	0.0
67.33	22.805	0.0
69.31	22.805	0.0
71.29	22.805	0.0
73.27	22.805	0.0
75.25	22.805	0.0
77.23	22.805	0.0
79.21	22.805	0.0003601999037141309
81.19	22.805	0.0
83.17	22.805	0.6424336301590432
85.15	22.805	2.811233472674525e-7
87.13	22.805	0.25924875053031693
89.11	22.805	0.0
91.09	22.805	0.023227853423113398
93.07	22.805	0.47530491734065805
95.05	22.805	0.0
97.03	22.805	0.0
99.01	22.805	2.8861173380796215e-5
1.99	23.295	3.6726686062912095e-5
3.97	23.295	0.47043071489119725
5.95	23.295	0.0
7.93	23.295	5.096132211962991e-5
9.91	23.295	0.0
11.89	23.295	0.0
13.87	23.295	0.0
15.85	23.295	0.0
17.83	23.295	0.32067334198054764
19.81	23.295	0.0002540052605841727
21.79	23.295	0.9218235844968476
23.77	23.295	0.0
25.75	23.295	7.675125658521644e-5
27.73	23.295	9.256760727820955e-5
29.71	23.295	0.4647925304844298
31.69	23.295	0.00021559280160092758
33.67	23.295	2.4366609797413133e-5
35.65	23.295	0.0
37.63	23.295	5.124926215924722e-5
39.61	23.295	0.0
41.59	23.295	0.0
43.57	23.295	0.3153691477849876
45.55	23.295	1.177208241022682
47.53	23.295	0.0
49.51	23.295	0.0
51.49	23.295	0.0
53.47	23.295	0.00012510343868106158
55.45	23.295	0.0
57.43	23.295	3.884986170811677e-5
59.41	23.295	0.0
61.39	23.295	0.7411441823678768
63.37	23.295	1.3259324684647518e-5
65.35	23.295	0.00016938230222415712
67.33	23.295	0.0
69.31	23.295	0.11582944863493472
71.29	23.295	5.921505153014924e-5
73.27	23.295	0.4022285134421453
75.25	23.295	1.4296053180838424e-5
77.23	23.295	0.0
79.21	23.295	0.0
81.19	23.295	0.0
83.17	23.295	0.0
85.15	23.295	0.0
87.13	23.295	0.0
89.11	23.295	0.20110335832692738
91.09	23.295	1.5843027043959083e-5
93.07	23.295	0.0
95.05	23.295	0.00026468730255825975
97.03	23.295	0.0
99.01	23.295	0.00011330026368674642
1.99	23.785	2.16093429749351e-5
3.97	23.785	0.13380851718129438
5.95	23.785	0.0
7.93	23.785	0.0
9.91	23.785	0.0
11.89	23.785	1.1134228772534547e-5
13.87	23.785	0.00020947153418877026
15.85	23.785	0.0001610819503994188
17.83	23.785	0.03547800905039589
19.81	23.785	0.0
21.79	23.785	0.47059651919574197
23.77	23.785	5.357857686228649e-6
25.75	23.785	7.374089565297226e-5
27.73	23.785	6.401997678945253e-5
29.71	23.785	0.08145172207102647
31.69	23.785	0.0
33.67	23.785	0.0
35.65	23.785	0.0
37.63	23.785	0.0
39.61	23.785	0.0
41.59	23.785	0.0
43.57	23.785	0.3827266628637942
45.55	23.785	0.04818338466275174
47.53	23.785	4.470256901070319e-5
49.51	23.785	0.0
51.49	23.785	0.0001162576590007494
53.47	23.785	0.0
55.45	23.785	8.680836135080895e-5
57.43	23.785	0.0
59.41	23.785	0.0002322562539433777
61.39	23.785	0.9312681881198368
63.37	23.785	2.3186686624556753e-5
65.35	23.785	2.4973697238781403e-5
67.33	23.785	9.302845752232308e-5
69.31	23.785	0.031516745160864446
71.29	23.785	0.0003466443041104637
73.27	23.785	0.07335789825459793
75.25	23.785	0.0
77.23	23.785	0.0
79.21	23.785	0.0
81.19	23.785	0.0
83.17	23.785	9.651259531387078e-5
85.15	23.785	0.0
87.13	23.785	0.0
89.11	23.785	0.17031029043503332
91.09	23.785	0.0
93.07	23.785	7.026518878160919e-5
95.05	23.785	2.7120000752022486e-5
97.03	23.785	0.00010087999998349187
99.01	23.785	0.0
1.99	24.275	3.412479877436537e-5
3.97	24.275	0.29213258805319775
5.95	24.275	9.660207123399235e-5
7.93	24.275	4.559161693281185e-5
9.91	24.275	2.1449730390214975e-5
11.89	24.275	5.250399860132876e-5
13.87	24.275	0.0
15.85	24.275	0.0
17.83	24.275	0.8930642896019982
19.81	24.275	2.6369989512978918e-5
21.79	24.275	0.03125150857544101
23.77	24.275	0.0
25.75	24.275	0.0
27.73	24.275	0.0
29.71	24.275	0.5764295480945751
31.69	24.275	0.0
33.67	24.275	0.0
35.65	24.275	6.698230465807941e-6
37.63	24.275	8.293090414372813e-5
39.61	24.275	0.0
41.59	24.275	0.0
43.57	24.275	0.4492831622360651
45.55	24.275	0.6577369645302902
47.53	24.275	0.00020490226491113285
49.51	24.275	4.662073213733668e-5
51.49	24.275	0.0001342290885981005
53.47	24.275	0.0
55.45	24.275	5.36976085757081e-5
57.43	24.275	0.0
59.41	24.275	0.0
61.39	24.275	0.0413550107938887
63.37	24.275	0.0
65.35	24.275	0.0
67.33	24.275	0.00019701816482658085
69.31	24.275	0.3260172798672025
71.29	24.275	0.000191786876662779
73.27	24.275	0.4051283834804873
75.25	24.275	0.0
77.23	24.275	0.0
79.21	24.275	6.446164059246543e-5
81.19	24.275	0.00017889004291210737
83.17	24.275	3.371588714030457e-5
85.15	24.275	3.6666152846679125e-5
87.13	24.275	9.818628921723452e-5
89.11	24.275	0.024956734908528233
91.09	24.275	0.00013911030508340715
93.07	24.275	0.0
95.05	24.275	9.230308925458224e-5
97.03	24.275	5.418607085847547e-5
99.01	24.275	0.00021329580449617964
1.99	24.765	0.0
3.97	24.765	0.000171927908390055
5.95	24.765	3.3214509317454365e-5
7.93	24.765	0.0001534312203363986
9.91	24.765	0.0
11.89	24.765	0.0
13.87	24.765	0.0
15.85	24.765	9.481411777111272e-5
17.83	24.765	0.0
19.81	24.765	0.0
21.79	24.765	0.0
23.77	24.765	1.760672230839405e-5
25.75	24.765	0.38817603587603766
27.73	24.765	0.046939424880420466
29.71	24.765	6.365234134242044e-5
31.69	24.765	5.2656405052083134e-5
33.67	24.765	0.0
35.65	24.765	0.00015560065583453697
37.63	24.765	0.0
39.61	24.765	0.0
41.59	24.765	0.5805093589093023
43.57	24.765	0.00012894438203327012
45.55	24.765	0.0001605360776240621
47.53	24.765	8.992689794662272e-5
49.51	24.765	0.0
51.49	24.765	0.0
53.47	24.765	0.8881157386750183
55.45	24.765	3.8588138182685384e-5
57.43	24.765	0.0
59.41	24.765	8.398456457420893e-5
61.39	24.765	0.0
63.37	24.765	0.0
65.35	24.765	0.3347090602791054
67.33	24.765	0.0
69.31	24.765	0.0
71.29	24.765	0.00014728216255209192
73.27	24.765	0.0
75.25	24.765	0.7925625727489876
77.23	24.765	4.344864535404084e-5
79.21	24.765	0.3068838736882653
81.19	24.765	0.00019427874261025284
83.17	24.765	0.0002782058467903317
85.15	24.765	0.0
87.13	24.765	0.0
89.11	24.765	0.00038743595613845123
91.09	24.765	0.0001899485175549693
93.07	24.765	0.0
95.05	24.765	9.426011215181329e-5
97.03	24.765	0.00014494741395424827
99.01	24.765	0.0
1.99	25.255	0.00016440365729532755
3.97	25.255	0.00017622493438676352
5.95	25.255	4.4432013170736224e-7
7.93	25.255	0.0
9.91	25.255	0.00010248667051655383
11.89	25.255	2.287681582059415e-6
13.87	25.255	0.0
15.85	25.255	0.0
17.83	25.255	2.536136033035449e-5
19.81	25.255	0.0
21.79	25.255	0.0
23.77	25.255	1.186840363263352e-5
25.75	25.255	0.3022423266182025
27.73	25.255	0.34681189658062506
29.71	25.255	0.0
31.69	25.255	3.705506904612827e-5
33.67	25.255	9.983172177103344e-5
35.65	25.255	0.0
37.63	25.255	0.0
39.61	25.255	8.867918450651193e-5
41.59	25.255	0.4671396931348758
43.57	25.255	0.0
45.55	25.255	0.0
47.53	25.255	0.0
49.51	25.255	0.0
51.49	25.255	0.0
53.47	25.255	0.16349902839863928
55.45	25.255	0.0001190327415517068
57.43	25.255	0.0
59.41	25.255	2.6447954361422303e-5
61.39	25.255	0.0
63.37	25.255	0.0
65.35	25.255	0.35896927845224846
67.33	25.255	1.6310897315059012e-5
69.31	25.255	0.0
71.29	25.255	0.0
73.27	25.255	6.133218504893588e-6
75.25	25.255	0.6688557805076618
77.23	25.255	3.9423539578098726e-5
79.21	25.255	0.106169550926837
81.19	25.255	0.0
83.17	25.255	0.00011797636283241545
85.15	25.255	0.0
87.13	25.255	0.00017209906344232365
89.11	25.255	9.454549194934278e-6
91.09	25.255	0.00011526003448477005
93.07	25.255	4.392412592619954e-6
95.05	25.255	0.0
97.03	25.255	0.0
99.01	25.255	0.0
1.99	25.745	8.34005535761421e-5
3.97	25.745	0.00010215583946901078
5.95	25.745	0.0
7.93	25.745	0.6236482576135409
9.91	25.745	0.0
11.89	25.745	4.391407749256047e-6
13.87	25.745	0.15611997013475998
15.85	25.745	8.980981655597566e-6
17.83	25.745	0.00020859111658404013
19.81	25.745	7.02773924176981e-5
21.79	25.745	0.0
23.77	25.745	0.0
25.75	25.745	0.0
27.73	25.745	0.00015059240168728292
29.71	25.745	0.0
31.69	25.745	0.0
33.67	25.745	0.5199317509731807
35.65	25.745	0.0
37.63	25.745	0.6212319174225835
39.61	25.745	7.734872944904977e-5
41.59	25.745	0.0
43.57	25.745	0.00013781240898544785
45.55	25.745	0.0
47.53	25.745	0.0001457240001628185
49.51	25.745	0.0
51.49	25.745	0.0
53.47	25.745	0.0
55.45	25.745	0.0
57.43	25.745	4.896894374665807e-5
59.41	25.745	0.0
61.39	25.745	0.00023832631446613526
63.37	25.745	0.0001517923461315606
65.35	25.745	6.0155378100148436e-5
67.33	25.745	0.0688337164014885
69.31	25.745	9.405539906222919e-5
71.29	25.745	0.0
73.27	25.745	0.00015748435226020736
75.25	25.745	0.00010069557423541048
77.23	25.745	0.0
79.21	25.745	0.0
81.19	25.745	0.4825131374984011
83.17	25.745	0.0
85.15	25.745	0.00013701947206723534
87.13	25.745	4.0359824480838505e-5
89.11	25.745	0.0
91.09	25.745	0.0
93.07	25.745	9.787030787334793e-5
95.05	25.745	0.5681252619057342
97.03	25.745	0.5042145514174587
99.01	25.745	0.0
1.99	26.235	0.9308475552006952
3.97	26.235	0.0
5.95	26.235	0.22595251070940559
7.93	26.235	0.0
9.91	26.235	0.0033005410228361676
11.89	26.235	0.5574665310886859
13.87	26.235	4.78752898020478e-5
15.85	26.235	8.073036944916423e-6
17.83	26.235	0.0
19.81	26.235	7.439296188021907e-5
21.79	26.235	0.00011897819229478387
23.77	26.235	0.0
25.75	26.235	0.0
27.73	26.235	0.00012871373127006254
29.71	26.235	6.412949648669388e-5
31.69	26.235	0.00020455042889455473
33.67	26.235	9.126757455740757e-5
35.65	26.235	0.0
37.63	26.235	0.0
39.61	26.235	8.283407407474008e-5
41.59	26.235	0.0
43.57	26.235	0.0
45.55	26.235	1.7001024654156933e-5
47.53	26.235	0.6082804182988533
49.51	26.235	0.0
51.49	26.235	0.05910962796555186
53.47	26.235	8.143700154056374e-5
55.45	26.235	0.00013327680727538894
57.43	26.235	0.0002579026899206524
59.41	26.235	7.013073677925633e-5
61.39	26.235	0.0
63.37	26.235	0.6538605775266029
65.35	26.235	0.00011454902033630869
67.33	26.235	0.0
69.31	26.235	0.0
71.29	26.235	1.4096822860993247e-5
73.27	26.235	0.00011242071139521147
75.25	26.235	0.0
77.23	26.235	0.0002695622519616976
79.21	26.235	0.0
81.19	26.235	0.0
83.17	26.235	0.7917677652003878
85.15	26.235	0.0
87.13	26.235	0.1585407112262227
89.11	26.235	9.678191213643222e-5
91.09	26.235	0.408053235474072
93.07	26.235	0.12371188409329159
95.05	26.235	0.0001131501191718646
97.03	26.235	0.0
99.01	26.235	0.0
1.99	26.725	0.0
3.97	26.725	0.0
5.95	26.725	0.0
7.93	26.725	0.16678997408708263
9.91	26.725	0.0
11.89	26.725	4.7386654429597254e-6
13.87	26.725	0.31821155178501126
15.85	26.725	0.0001726415023408679
17.83	26.725	0.0
19.81	26.725	7.819272391234415e-6
21.79	26.725	0.0
23.77	26.725	6.65329539386011e-6
25.75	26.725	0.0
27.73	26.725	0.0
29.71	26.725	2.4888057649805675e-5
31.69	26.725	0.0
33.67	26.725	0.8071941876642827
35.65	26.725	0.0001763482273119978
37.63	26.725	0.5383329486859182
39.61	26.725	0.0
41.59	26.725	0.0
43.57	26.725	1.648035900212942e-5
45.55	26.725	0.00015520621262984103
47.53	26.725	0.0
49.51	26.725	0.00013734055814880325
51.49	26.725	0.0
53.47	26.725	0.00011718788558392617
55.45	26.725	0.0
57.43	26.725	0.0
59.41	26.725	0.0
61.39	26.725	4.606814133290154e-5
63.37	26.725	7.582789401825591e-5
65.35	26.725	0.0
67.33	26.725	0.4805682207963087
69.31	26.725	1.3084309927584428e-5
71.29	26.725	0.0
73.27	26.725	1.8694436814594862e-6
75.25	26.725	0.00011795686318858643
77.23	26.725	0.00012128882975920748
79.21	26.725	0.0
81.19	26.725	0.07609774910095446
83.17	26.725	0.00020889197810797951
85.15	26.725	0.0
87.13	26.725	4.771572089786248e-5
89.11	26.725	0.0
91.09	26.725	0.0
93.07	26.725	0.0
95.05	26.725	0.3348715672074536
97.03	26.725	0.23171937297131984
99.01	26.725	0.0001358569437768688
1.99	27.215	0.16769364821969068
3.97	27.215	0.00021138658966471255
5.95	27.215	0.19582353376018213
7.93	27.215	0.0
9.91	27.215	0.44408768326545545
11.89	27.215	0.07236356534234334
13.87	27.215	0.0
15.85	27.215	5.840403541787055e-5
17.83	27.215	5.727167768964662e-7
19.81	27.215	0.0
21.79	27.215	0.00012585674533763748
23.77	27.215	7.986409623324213e-5
25.75	27.215	0.00016557647429693817
27.73	27.215	0.0
29.71	27.215	0.0
31.69	27.215	0.0
33.67	27.215	0.0
35.65	27.215	0.0
37.63	27.215	0.00018899784873800733
39.61	27.215	0.00014346052626444325
41.59	27.215	0.0
43.57	27.215	3.293331333647889e-5
45.55	27.215	0.000112456111984105
47.53	27.215	0.30275393050795074
49.51	27.215	0.0
51.49	27.215	0.2557820741806358
53.47	27.215	3.155825990210909e-5
55.45	27.215	0.0
57.43	27.215	0.0
59.41	27.215	0.00011089801803973711
61.39	27.215	0.0
63.37	27.215	0.6569446925675604
65.35	27.215	9.067370325773914e-5
67.33	27.215	0.0001378921884494958
69.31	27.215	0.0
71.29	27.215	0.0
73.27	27.215	0.0
75.25	27.215	9.709017357842502e-5
77.23	27.215	0.0
79.21	27.215	0.0
81.19	27.215	0.0
83.17	27.215	0.4086818914795791
85.15	27.215	3.123322265453273e-5
87.13	27.215	0.4468951611965908
89.11	27.215	0.0002221695288275592
91.09	27.215	0.2557908592863467
93.07	27.215	0.0272582940360655
95.05	27.215	0.0
97.03	27.215	0.0
99.01	27.215	0.00029136013959903844
1.99	27.705	0.0
3.97	27.705	0.008459127725580107
5.95	27.705	0.0
7.93	27.705	0.0
9.91	27.705	0.0
11.89	27.705	0.0
13.87	27.705	8.401701393211205e-5
15.85	27.705	0.0
17.83	27.705	0.26042833942878696
19.81	27.705	0.0
21.79	27.705	0.27827255738943224
23.77	27.705	0.0
25.75	27.705	0.0
27.73	27.705	9.275684199459055e-5
29.71	27.705	1.278155921079095
31.69	27.705	0.00026327784094025674
33.67	27.705	0.0
35.65	27.705	0.0
37.63	27.705	0.0
39.61	27.705	8.221052635982132e-5
41.59	27.705	1.0157578808587534e-5
43.57	27.705	0.6236761707203091
45.55	27.705	0.011234175175964367
47.53	27.705	0.0
49.51	27.705	0.0
51.49	27.705	3.812238796038529e-5
53.47	27.705	0.00013126900837938816
55.45	27.705	0.0
57.43	27.705	3.608667994175078e-5
59.41	27.705	0.0
61.39	27.705	0.16194357338205734
63.37	27.705	0.0
65.35	27.705	9.870830730842247e-5
67.33	27.705	0.00016513367172251133
69.31	27.705	0.16855524553665524
71.29	27.705	0.0
73.27	27.705	0.2486643723259303
75.25	27.705	0.00012036491115659492
77.23	27.705	0.0
79.21	27.705	0.0
81.19	27.705	0.00011186476070578924
83.17	27.705	9.182446181343255e-5
85.15	27.705	0.0002010691649800291
87.13	27.705	9.989246339681773e-5
89.11	27.705	0.015733881392869686
91.09	27.705	0.0
93.07	27.705	0.0
95.05	27.705	0.00012637389944087081
97.03	27.705	0.0
99.01	27.705	5.726311319281201e-5
1.99	28.195	0.0
3.97	28.195	0.0
5.95	28.195	0.00012748927439196415
7.93	28.195	0.5570593926888905
9.91	28.195	0.0001268343574114199
11.89	28.195	0.0001975292711212681
13.87	28.195	0.3238670796434575
15.85	28.195	5.496976300154846e-5
17.83	28.195	8.59718507336817e-5
19.81	28.195	0.00013860480045151916
21.79	28.195	0.0
23.77	28.195	0.0
25.75	28.195	0.0
27.73	28.195	0.0
29.71	28.195	0.0
31.69	28.195	0.0
33.67	28.195	0.3735262435417104
35.65	28.195	0.0001541673414079497
37.63	28.195	0.3501704590587028
39.61	28.195	0.00019344802859068853
41.59	28.195	1.9978978475725605e-5
43.57	28.195	1.313434039980996e-6
45.55	28.195	0.00021133078559251668
47.53	28.195	0.0
49.51	28.195	7.703199298070389e-5
51.49	28.195	0.0
53.47	28.195	8.490066986099163e-5
55.45	28.195	0.0
57.43	28.195	0.0
59.41	28.195	0.0001421932425069564
61.39	28.195	0.0
63.37	28.195	0.00011411553234040918
65.35	28.195	0.0
67.33	28.195	0.6425636800484682
69.31	28.195	5.018965518981894e-5
71.29	28.195	0.0
73.27	28.195	7.9399627315759e-5
75.25	28.195	0.0
77.23	28.195	0.0
79.21	28.195	0.00021073324380076883
81.19	28.195	0.6537804939226382
83.17	28.195	0.0
85.15	28.195	4.745915278101929e-5
87.13	28.195	0.0
89.11	28.195	0.0
91.09	28.195	5.5690256531373845e-5
93.07	28.195	0.0
95.05	28.195	0.40903323301842787
97.03	28.195	0.48079267911208623
99.01	28.195	0.00019842761322632588
1.99	28.685	0.0001427106213482618
3.97	28.685	5.432782644475016e-5
5.95	28.685	0.0
7.93	28.685	5.909874021226585e-5
9.91	28.685	3.087062542622077e-5
11.89	28.685	5.083302069735629e-5
13.87	28.685	5.035299772835888e-5
15.85	28.685	4.495532683761192e-5
17.83	28.685	0.0
19.81	28.685	0.0
21.79	28.685	0.0002457072622530999
23.77	28.685	0.0
25.75	28.685	0.3908503353358399
27.73	28.685	0.023600434045465857
29.71	28.685	0.0
31.69	28.685	0.0
33.67	28.685	0.0
35.65	28.685	0.00013692594099362694
37.63	28.685	6.525987672365116e-5
39.61	28.685	7.278306074066065e-5
41.59	28.685	0.06153924758008977
43.57	28.685	0.0
45.55	28.685	0.00012383723894546895
47.53	28.685	0.00010479361681886005
49.51	28.685	0.0
51.49	28.685	0.0
53.47	28.685	0.2552168505680048
55.45	28.685	0.0
57.43	28.685	0.0
59.41	28.685	5.589555864295622e-5
61.39	28.685	0.0
63.37	28.685	0.00017572072918687018
65.35	28.685	0.26135656514869066
67.33	28.685	0.0
69.31	28.685	0.0
71.29	28.685	1.243075735116545e-5
73.27	28.685	0.00018690662028740375
75.25	28.685	0.1932104662725176
77.23	28.685	0.0
79.21	28.685	0.3269721930365077
81.19	28.685	4.404772434838788e-5
83.17	28.685	5.247574576564505e-5
85.15	28.685	0.0
87.13	28.685	0.00012145530996035959
89.11	28.685	0.0
91.09	28.685	0.0
93.07	28.685	7.094330004177276e-5
95.05	28.685	0.0001224175836587945
97.03	28.685	0.0
99.01	28.685	0.00018440310861615443
1.99	29.175	0.00014476712296821882
3.97	29.175	0.0
5.95	29.175	0.00021795629806266006
7.93	29.175	0.03445576229868674
9.91	29.175	0.0
11.89	29.175	0.00017560366506433152
13.87	29.175	0.3415895448674724
15.85	29.175	8.693356624099832e-5
17.83	29.175	0.0
19.81	29.175	0.00021670936516774526
21.79	29.175	0.00020947440223852026
23.77	29.175	0.0
25.75	29.175	0.0
27.73	29.175	2.2333504344415808e-6
29.71	29.175	0.0
31.69	29.175	3.446993759653641e-5
33.67	29.175	0.5028447301175674
35.65	29.175	9.366361233259347e-6
37.63	29.175	0.006125052700725497
39.61	29.175	0.0
41.59	29.175	3.716222425605544e-6
43.57	29.175	0.0
45.55	29.175	0.0
47.53	29.175	0.00016445874294853568
49.51	29.175	1.5494273740152485e-5
51.49	29.175	0.0
53.47	29.175	0.0001832730410425633
55.45	29.175	5.8897457424798494e-5
57.43	29.175	0.0
59.41	29.175	0.00016530636537805736
61.39	29.175	5.4745857819370053e-5
63.37	29.175	0.0
65.35	29.175	0.0
67.33	29.175	0.03503046732505988
69.31	29.175	0.0
71.29	29.175	0.0
73.27	29.175	0.0
75.25	29.175	0.00019907164917377988
77.23	29.175	0.00013207353524649333
79.21	29.175	4.178222133047573e-5
81.19	29.175	1.1552363677528823
83.17	29.175	0.0
85.15	29.175	0.0
87.13	29.175	6.156058065177215e-5
89.11	29.175	0.0
91.09	29.175	2.065938718955706e-5
93.07	29.175	4.7391174043151894e-5
95.05	29.175	0.4496100292055245
97.03	29.175	0.09758663374537413
99.01	29.175	0.0
1.99	29.665	0.0
3.97	29.665	0.0
5.95	29.665	1.1822499140370294e-6
7.93	29.665	1.1667639571731549e-5
9.91	29.665	0.00012529443201867317
11.89	29.665	0.0
13.87	29.665	2.3361317506945535e-5
15.85	29.665	0.08262082631869916
17.83	29.665	0.0
19.81	29.665	0.031114460580780268
21.79	29.665	2.904506021730402e-5
23.77	29.665	0.2516104319983057
25.75	29.665	0.0
27.73	29.665	0.0
29.71	29.665	0.0
31.69	29.665	0.23490429239951527
33.67	29.665	2.2056112322038762e-5
35.65	29.665	0.6466442791710615
37.63	29.665	0.0001491641271616088
39.61	29.665	0.40836826270617244
41.59	29.665	9.741023992945592e-5
43.57	29.665	8.213780188176119e-5
45.55	29.665	0.0
47.53	29.665	0.0
49.51	29.665	0.5543460582469701
51.49	29.665	0.0
53.47	29.665	4.903873303375626e-5
55.45	29.665	0.28006909441042516
57.43	29.665	0.03616734407686284
59.41	29.665	0.23571362138130758
61.39	29.665	1.7602202937161326e-5
63.37	29.665	3.400013581741944e-5
65.35	29.665	0.0001760375697614618
67.33	29.665	0.0
69.31	29.665	0.0
71.29	29.665	0.8374848664123759
73.27	29.665	8.242120397177539e-5
75.25	29.665	0.0
77.23	29.665	0.424140996068576
79.21	29.665	1.1010004951571686e-5
81.19	29.665	5.988091765698398e-6
83.17	29.665	0.0
85.15	29.665	0.8845151676975213
87.13	29.665	1.3602518067622814e-6
89.11	29.665	0.0001925813813095996
91.09	29.665	0.00014706154200305697
93.07	29.665	0.00023616153835285807
95.05	29.665	5.989934815918044e-5
97.03	29.665	0.0
99.01	29.665	0.33551426019391606
1.99	30.155	0.0
3.97	30.155	0.3100900339330792
5.95	30.155	0.0
7.93	30.155	0.0001390658731244688
9.91	30.155	0.0
11.89	30.155	3.246157392772897e-5
13.87	30.155	0.0
15.85	30.155	6.236289074639426e-5
17.83	30.155	0.20627720807123806
19.81	30.155	0.00013999484939371061
21.79	30.155	1.3657330550180475
23.77	30.155	0.0
25.75	30.155	0.0
27.73	30.155	9.467482422987848e-5
29.71	30.155	0.06824524803696352
31.69	30.155	0.00011629709707968656
33.67	30.155	5.771004821633203e-5
35.65	30.155	0.0
37.63	30.155	3.4528013021517e-5
39.61	30.155	4.423450066075495e-5
41.59	30.155	7.680459629223302e-5
43.57	30.155	0.3849088327428838
45.55	30.155	0.11774816742942784
47.53	30.155	0.0002426591113692778
49.51	30.155	0.0
51.49	30.155	0.0
53.47	30.155	0.0
55.45	30.155	0.0
57.43	30.155	0.00010814047025565663
59.41	30.155	3.079329534839003e-5
61.39	30.155	0.4793882425266398
63.37	30.155	3.033522129990632e-5
65.35	30.155	1.6689818573151373e-5
67.33	30.155	0.0
69.31	30.155	0.5768042780457079
71.29	30.155	0.0
73.27	30.155	0.8101173989384223
75.25	30.155	0.0
77.23	30.155	0.0
79.21	30.155	0.0
81.19	30.155	0.0
83.17	30.155	0.0
85.15	30.155	2.3129014376310003e-5
87.13	30.155	1.4818748527206253e-5
89.11	30.155	0.4751671737287644
91.09	30.155	0.0
93.07	30.155	0.0
95.05	30.155	3.817677460512842e-6
97.03	30.155	0.0
99.01	30.155	0.00024338524167056872
1.99	30.645	0.0
3.97	30.645	0.6048103700251914
5.95	30.645	4.550541802398037e-5
7.93	30.645	0.0
9.91	30.645	0.0001822467096996688
11.89	30.645	0.0
13.87	30.645	6.637924751738007e-5
15.85	30.645	0.0001806905761271676
17.83	30.645	0.13630656704498234
19.81	30.645	0.00022654370045238498
21.79	30.645	0.7622848183201856
23.77	30.645	0.00012656309544947423
25.75	30.645	0.0
27.73	30.645	0.00012967551955312678
29.71	30.645	0.5050376479609056
31.69	30.645	0.0
33.67	30.645	0.0
35.65	30.645	0.0
37.63	30.645	4.163048660106456e-5
39.61	30.645	0.0
41.59	30.645	0.0
43.57	30.645	0.6178277213324899
45.55	30.645	0.04337624539942908
47.53	30.645	0.0
49.51	30.645	0.00027652855994050163
51.49	30.645	0.00021784049135788818
53.47	30.645	0.0
55.45	30.645	0.0
57.43	30.645	6.229254059004038e-5
59.41	30.645	0.0
61.39	30.645	0.7185034986365721
63.37	30.645	0.0
65.35	30.645	0.0
67.33	30.645	0.0
69.31	30.645	0.06970163991011447
71.29	30.645	0.00013826557814154266
73.27	30.645	0.5172315205352995
75.25	30.645	0.0
77.23	30.645	0.00014088030218503
79.21	30.645	0.0
81.19	30.645	0.0
83.17	30.645	1.2096289638495685e-5
85.15	30.645	0.00015437024720915527
87.13	30.645	0.0
89.11	30.645	0.9987478641816965
91.09	30.645	0.0
93.07	30.645	0.0
95.05	30.645	0.0
97.03	30.645	0.0
99.01	30.645	7.236743879232713e-5
1.99	31.135	0.00017821381750588868
3.97	31.135	0.0
5.95	31.135	0.0
7.93	31.135	0.17235903464044444
9.91	31.135	0.0
11.89	31.135	4.8861185643509034e-5
13.87	31.135	0.15044369933443624
15.85	31.135	5.811393416965436e-5
17.83	31.135	5.550907582826965e-5
19.81	31.135	2.083754845105069e-5
21.79	31.135	0.0
23.77	31.135	0.0
25.75	31.135	0.00011042213930367838
27.73	31.135	0.0
29.71	31.135	9.418494767114729e-5
31.69	31.135	0.0
33.67	31.135	0.5653270170148592
35.65	31.135	0.0
37.63	31.135	0.5011992513924572
39.61	31.135	0.00016896480692681098
41.59	31.135	6.243967894688561e-5
43.57	31.135	0.0
45.55	31.135	0.00030305189095107093
47.53	31.135	0.0
49.51	31.135	0.0
51.49	31.135	2.32488119414284e-6
53.47	31.135	0.00010716950982747308
55.45	31.135	0.0
57.43	31.135	0.0
59.41	31.135	0.00017447978176384654
61.39	31.135	5.085693691430647e-5
63.37	31.135	0.0
65.35	31.135	0.0001242105424584788
67.33	31.135	0.02710607242347729
69.31	31.135	0.0001442737542418964
71.29	31.135	5.112045116353501e-5
73.27	31.135	0.0
75.25	31.135	1.1461609541162452e-5
77.23	31.135	0.00010474705055578425
79.21	31.135	0.0
81.19	31.135	0.18382576635684966
83.17	31.135	0.00014931195443083868
85.15	31.135	0.0
87.13	31.135	5.0847518201040254e-5
89.11	31.135	0.0
91.09	31.135	6.957310158041389e-5
93.07	31.135	3.5592752569936525e-5
95.05	31.135	0.3784899543868623
97.03	31.135	0.032008562572025445
99.01	31.135	0.0
1.99	31.625	0.0
3.97	31.625	0.7802444795137551
5.95	31.625	0.0
7.93	31.625	0.0001880234588551644
9.91	31.625	8.097694712909357e-5
11.89	31.625	0.00023484723830539703
13.87	31.625	0.0
15.85	31.625	0.0001303487868252688
17.83	31.625	1.301068382376266
19.81	31.625	4.8893000671552665e-5
21.79	31.625	0.12402205490564189
23.77	31.625	0.00014213851252739047
25.75	31.625	0.00020492294644682238
27.73	31.625	0.0001393799101255802
29.71	31.625	0.3978267515526144
31.69	31.625	3.157663767583584e-5
33.67	31.625	0.0
35.65	31.625	0.0
37.63	31.625	7.056632345469344e-5
39.61	31.625	0.00017107316226628178
41.59	31.625	0.0
43.57	31.625	0.22042443331627704
45.55	31.625	0.009639423593376328
47.53	31.625	0.0001917126962314309
49.51	31.625	0.0
51.49	31.625	0.0
53.47	31.625	8.4234506380386e-5
55.45	31.625	0.0
57.43	31.625	6.165182491953556e-5
59.41	31.625	0.0
61.39	31.625	0.9120294943519516
63.37	31.625	0.0
65.35	31.625	0.0
67.33	31.625	0.0
69.31	31.625	0.15254412775109505
71.29	31.625	0.00011208382516293405
73.27	31.625	0.3896859545429803
75.25	31.625	0.0
77.23	31.625	0.0
79.21	31.625	6.341446453244726e-5
81.19	31.625	0.0
83.17	31.625	0.0
85.15	31.625	0.00012134761087749345
87.13	31.625	0.0
89.11	31.625	0.8173777740678608
91.09	31.625	0.0001989305549248527
93.07	31.625	0.0
95.05	31.625	3.4756581524162975e-5
97.03	31.625	2.0212432932488744e-6
99.01	31.625	0.0
1.99	32.115	1.0679679574539529e-5
3.97	32.115	9.441408773897689e-5
5.95	32.115	0.0
7.93	32.115	0.0
9.91	32.115	0.0
11.89	32.115	0.0
13.87	32.115	0.0
15.85	32.115	0.22937762163259734
17.83	32.115	0.0
19.81	32.115	0.26496018215967
21.79	32.115	0.00012622848561382797
23.77	32.115	0.38694383607700233
25.75	32.115	0.0
27.73	32.115	1.6252154041717017e-5
29.71	32.115	0.0
31.69	32.115	0.20672499072066608
33.67	32.115	6.406933239891239e-5
35.65	32.115	0.03398270334325537
37.63	32.115	0.0001456766605972293
39.61	32.115	0.3335471845304252
41.59	32.115	0.0
43.57	32.115	0.0
45.55	32.115	0.0
47.53	32.115	0.0001301596984118716
49.51	32.115	0.6163299408373788
51.49	32.115	0.0
53.47	32.115	0.00023411157456253772
55.45	32.115	0.7455764279387056
57.43	32.115	0.2100461129018063
59.41	32.115	0.18190215607426463
61.39	32.115	0.0
63.37	32.115	0.0
65.35	32.115	0.0
67.33	32.115	0.0
69.31	32.115	0.0001101331994441863
71.29	32.115	0.18723979194682927
73.27	32.115	0.0
75.25	32.115	0.0
77.23	32.115	0.0037143828003833868
79.21	32.115	0.0
81.19	32.115	0.0
83.17	32.115	0.0
85.15	32.115	0.13396499868889633
87.13	32.115	3.9178916068174506e-5
89.11	32.115	4.2307555221785364e-5
91.09	32.115	0.0
93.07	32.115	9.268564218977495e-5
95.05	32.115	0.00025372046776674204
97.03	32.115	2.2372679065761367e-5
99.01	32.115	0.7729598389488146
1.99	32.605	9.155780317865507e-5
3.97	32.605	0.00010297155474823579
5.95	32.605	0.0
7.93	32.605	0.0
9.91	32.605	6.470449366769301e-5
11.89	32.605	0.00029143227126652476
13.87	32.605	0.0
15.85	32.605	0.4985073343755282
17.83	32.605	5.74468597022055e-5
19.81	32.605	0.5120574535105331
21.79	32.605	2.5643840823819297e-5
23.77	32.605	0.3075216813341388
25.75	32.605	0.00013976809634765844
27.73	32.605	0.0
29.71	32.605	0.0
31.69	32.605	0.2188214731766649
33.67	32.605	0.0
35.65	32.605	0.20408873874362954
37.63	32.605	5.568259195560789e-5
39.61	32.605	0.02890792976108525
41.59	32.605	0.0
43.57	32.605	5.54533084610522e-5
45.55	32.605	0.0003165202268220677
47.53	32.605	0.0
49.51	32.605	0.4175752319520325
51.49	32.605	0.0
53.47	32.605	0.0
55.45	32.605	0.2650266029475139
57.43	32.605	0.0680178364593913
59.41	32.605	1.0941160245921224
61.39	32.605	0.0
63.37	32.605	1.0921082462927267e-5
65.35	32.605	7.234190599983817e-5
67.33	32.605	1.7720950101376496e-5
69.31	32.605	7.136484485283995e-5
71.29	32.605	0.8443671760357112
73.27	32.605	0.0
75.25	32.605	0.0
77.23	32.605	0.40115327660953026
79.21	32.605	0.0
81.19	32.605	9.479802051163774e-5
83.17	32.605	0.0
85.15	32.605	1.447196008442873
87.13	32.605	0.0
89.11	32.605	0.00012553069474659267
91.09	32.605	0.0
93.07	32.605	0.00019572501941516948
95.05	32.605	0.0
97.03	32.605	0.0
99.01	32.605	0.2978935682976642
1.99	33.095	7.770188221806918e-5
3.97	33.095	2.1370960549543776e-6
5.95	33.095	0.0002583795017623306
7.93	33.095	0.00018163242302678473
9.91	33.095	0.0001355577624426432
11.89	33.095	0.0
13.87	33.095	9.287021566947552e-5
15.85	33.095	3.603257139255929e-5
17.83	33.095	0.0
19.81	33.095	0.0
21.79	33.095	0.0
23.77	33.095	0.0
25.75	33.095	0.7653055526739261
27.73	33.095	1.033765473557117
29.71	33.095	9.588494132049447e-5
31.69	33.095	0.0
33.67	33.095	0.0
35.65	33.095	0.0
37.63	33.095	0.0
39.61	33.095	0.0
41.59	33.095	0.8988842777118202
43.57	33.095	4.393179778939878e-5
45.55	33.095	0.0
47.53	33.095	0.0
49.51	33.095	0.0
51.49	33.095	0.0
53.47	33.095	0.38284824647267657
55.45	33.095	7.199217087958647e-5
57.43	33.095	2.4146192445629953e-6
59.41	33.095	9.597775488151375e-5
61.39	33.095	3.305564804880222e-5
63.37	33.095	1.5717173061280235e-6
65.35	33.095	0.6478614283560402
67.33	33.095	0.0
69.31	33.095	0.0
71.29	33.095	0.00011632662148559827
73.27	33.095	0.0
75.25	33.095	0.5991048802242891
77.23	33.095	0.0
79.21	33.095	0.8087238724615502
81.19	33.095	0.0
83.17	33.095	0.0
85.15	33.095	0.0
87.13	33.095	0.0
89.11	33.095	2.1953089357821227e-5
91.09	33.095	0.0
93.07	33.095	2.971270539113402e-5
95.05	33.095	3.993366896482863e-5
97.03	33.095	0.0
99.01	33.095	1.5001077479571447e-5
1.99	33.585	4.3527784605267785e-5
3.97	33.585	0.0
5.95	33.585	0.00019381875184605588
7.93	33.585	0.0
9.91	33.585	0.0
11.89	33.585	0.0
13.87	33.585	0.0
15.85	33.585	0.7170202756385864
17.83	33.585	0.00011909582255523791
19.81	33.585	0.05173790322659866
21.79	33.585	0.00012334102018722213
23.77	33.585	0.7713448414730362
25.75	33.585	6.563058748190048e-5
27.73	33.585	0.00015227583138787063
29.71	33.585	0.0002733729931923027
31.69	33.585	0.00905813086812457
33.67	33.585	0.00010180831309354452
35.65	33.585	0.41637902429627494
37.63	33.585	0.0
39.61	33.585	0.5269325721436584
41.59	33.585	0.00025637612552893973
43.57	33.585	0.00015652262991159085
45.55	33.585	0.0
47.53	33.585	0.0
49.51	33.585	0.45568435600894897
51.49	33.585	0.0
53.47	33.585	0.0
55.45	33.585	0.6922893752095955
57.43	33.585	0.7463219428789585
59.41	33.585	0.30583147343955974
61.39	33.585	6.514825467047742e-5
63.37	33.585	0.00019758103453909753
65.35	33.585	0.0
67.33	33.585	0.00012380539615098476
69.31	33.585	0.00019110930593758515
71.29	33.585	0.230198098974559
73.27	33.585	0.00016079142145350705
75.25	33.585	3.649341797572366e-5
77.23	33.585	0.3733436865082389
79.21	33.585	0.00011819295186908434
81.19	33.585	0.00030917441270962424
83.17	33.585	0.0
85.15	33.585	0.3035754663946427
87.13	33.585	0.0
89.11	33.585	0.0
91.09	33.585	0.0
93.07	33.585	0.0
95.05	33.585	0.0
97.03	33.585	0.0
99.01	33.585	0.33623390664069586
1.99	34.075	0.039476332806116954
3.97	34.075	0.0
5.95	34.075	0.07409260434991616
7.93	34.075	3.52541988702938e-6
9.91	34.075	0.45952257286605347
11.89	34.075	0.5780676449319104
13.87	34.075	8.06325370738473e-5
15.85	34.075	8.165691960596136e-5
17.83	34.075	3.02895555763545e-5
19.81	34.075	0.00012246810177522917
21.79	34.075	0.00013602879938222484
23.77	34.075	0.0
25.75	34.075	0.0
27.73	34.075	0.0
29.71	34.075	0.0
31.69	34.075	0.0
33.67	34.075	0.0
35.65	34.075	1.681508236038971e-5
37.63	34.075	0.0
39.61	34.075	1.8616776807595332e-5
41.59	34.075	8.808483574125378e-7
43.57	34.075	0.0
45.55	34.075	0.00013131619490499384
47.53	34.075	0.42008825205848654
49.51	34.075	0.0
51.49	34.075	0.03665887671233703
53.47	34.075	1.8444268307894943e-5
55.45	34.075	0.0
57.43	34.075	2.4523273219465707e-5
59.41	34.075	0.00012991947139260763
61.39	34.075	0.00010077091941751264
63.37	34.075	0.4849720438049916
65.35	34.075	0.00016814884161588095
67.33	34.075	1.0782006200134869e-5
69.31	34.075	0.0
71.29	34.075	0.00012307097573956746
73.27	34.075	1.961397691108177e-5
75.25	34.075	0.0
77.23	34.075	0.0001315555348355965
79.21	34.075	0.0
81.19	34.075	9.192734403528826e-5
83.17	34.075	0.29162070347774294
85.15	34.075	0.0
87.13	34.075	1.0663035935905796
89.11	34.075	0.0
91.09	34.075	0.17867605210306592
93.07	34.075	0.7489196104148743
95.05	34.075	1.6669948976902647e-5
97.03	34.075	0.000199291207523468
99.01	34.075	0.0002007840990545333
1.99	34.565	0.0
3.97	34.565	2.316083831406509e-5
5.95	34.565	0.00034966211944884403
7.93	34.565	5.3259592751857404e-5
9.91	34.565	0.0
11.89	34.565	0.00011581613446547767
13.87	34.565	0.00025053736651783014
15.85	34.565	0.13299374200218317
17.83	34.565	4.2975920191451304e-5
19.81	34.565	0.16635281218408005
21.79	34.565	0.00015214400864211824
23.77	34.565	0.38553444782990987
25.75	34.565	0.0
27.73	34.565	0.0
29.71	34.565	0.0
31.69	34.565	0.7082896541699637
33.67	34.565	0.0
35.65	34.565	0.34956665179597435
37.63	34.565	0.0
39.61	34.565	0.24807703465139008
41.59	34.565	0.0
43.57	34.565	1.6935590737568762e-5
45.55	34.565	0.0
47.53	34.565	0.0
49.51	34.565	0.6005080053321694
51.49	34.565	0.0
53.47	34.565	0.00012432107210166488
55.45	34.565	0.14360895693126619
57.43	34.565	0.5524505575724805
59.41	34.565	0.03357766569896947
61.39	34.565	7.23815110113377e-5
63.37	34.565	0.0
65.35	34.565	0.0001036905867326023
67.33	34.565	7.322877077864803e-5
69.31	34.565	4.784587072452845e-5
71.29	34.565	0.9620467349942827
73.27	34.565	0.0
75.25	34.565	0.0
77.23	34.565	0.014726784973249085
79.21	34.565	0.0
81.19	34.565	0.00013758661670992435
83.17	34.565	0.00024377334992610022
85.15	34.565	0.695770749233042
87.13	34.565	5.724947726724669e-5
89.11	34.565	0.0001982113542548554
91.09	34.565	0.0
93.07	34.565	1.5863255985231334e-5
95.05	34.565	0.0
97.03	34.565	0.0
99.01	34.565	0.3100029201081336
1.99	35.055	0.0001246193065366997
3.97	35.055	0.00010417251090849446
5.95	35.055	0.0
7.93	35.055	0.6775894861847376
9.91	35.055	6.159283181425039e-5
11.89	35.055	0.0
13.87	35.055	0.11761455103942664
15.85	35.055	0.0
17.83	35.055	6.421776830474933e-5
19.81	35.055	0.0
21.79	35.055	0.0001454852783412388
23.77	35.055	0.0
25.75	35.055	0.0
27.73	35.055	4.909797921319894e-5
29.71	35.055	5.28164633486375e-5
31.69	35.055	0.00011005516080268191
33.67	35.055	0.23771049209463735
35.65	35.055	0.0
37.63	35.055	0.7007167456662811
39.61	35.055	9.187212958988982e-5
41.59	35.055	5.6076125609764706e-5
43.57	35.055	0.0
45.55	35.055	0.0
47.53	35.055	8.408847120625307e-5
49.51	35.055	0.00015183324521823762
51.49	35.055	0.0
53.47	35.055	8.02549047431101e-6
55.45	35.055	0.0
57.43	35.055	0.00011479118737328923
59.41	35.055	7.603978459333348e-5
61.39	35.055	0.00012032500257337493
63.37	35.055	0.0
65.35	35.055	0.00025326560119601145
67.33	35.055	0.4752030651084689
69.31	35.055	0.0
71.29	35.055	0.0001188369418248323
73.27	35.055	0.0001606763919983283
75.25	35.055	0.0
77.23	35.055	9.676603960021604e-5
79.21	35.055	0.0
81.19	35.055	0.9379047740581239
83.17	35.055	0.0
85.15	35.055	0.0
87.13	35.055	6.099439921279932e-5
89.11	35.055	0.00010960708847337404
91.09	35.055	7.681587538839948e-5
93.07	35.055	2.5263371516631717e-5
95.05	35.055	0.655553357031943
97.03	35.055	0.8846266350171295
99.01	35.055	3.9353597839430915e-6
1.99	35.545	0.00017534059493707209
3.97	35.545	1.367474897922288e-5
5.95	35.545	0.0
7.93	35.545	0.0
9.91	35.545	0.0
11.89	35.545	3.852873407282972e-8
13.87	35.545	0.0
15.85	35.545	0.13657777949145933
17.83	35.545	9.750946100378126e-5
19.81	35.545	0.3340226376847597
21.79	35.545	5.123270338166143e-5
23.77	35.545	0.33581323619415837
25.75	35.545	9.731747029775514e-5
27.73	35.545	0.00016675133246067737
29.71	35.545	0.0
31.69	35.545	0.522178810957511
33.67	35.545	0.0
35.65	35.545	0.814708417433474
37.63	35.545	0.0
39.61	35.545	0.7613520228247226
41.59	35.545	4.9645785580719484e-5
43.57	35.545	0.00011639344980100591
45.55	35.545	7.408870418097445e-5
47.53	35.545	0.00011161244810156847
49.51	35.545	0.4605946232669742
51.49	35.545	0.0
53.47	35.545	4.1126654695122165e-6
55.45	35.545	0.06414051249183572
57.43	35.545	0.7369925003208269
59.41	35.545	0.2975633737189114
61.39	35.545	7.218276096022216e-5
63.37	35.545	0.0
65.35	35.545	0.00018231856203627968
67.33	35.545	8.218642969934554e-5
69.31	35.545	8.146052560590264e-5
71.29	35.545	0.490661977645389
73.27	35.545	0.0
75.25	35.545	0.0
77.23	35.545	0.3405348965582382
79.21	35.545	0.0
81.19	35.545	1.3540041033804405e-5
83.17	35.545	8.691746309986336e-5
85.15	35.545	0.1995620337046624
87.13	35.545	0.00018283620462696828
89.11	35.545	4.63337114820249e-5
91.09	35.545	0.0
93.07	35.545	2.834175658122508e-5
95.05	35.545	0.0
97.03	35.545	0.0
99.01	35.545	0.24242595017916857
1.99	36.035	0.14388333202831038
3.97	36.035	0.0
5.95	36.035	0.7024178923240199
7.93	36.035	9.325402594174382e-6
9.91	36.035	0.062264790633323575
11.89	36.035	0.49321511479454383
13.87	36.035	0.0
15.85	36.035	0.0
17.83	36.035	0.00019314740723002654
19.81	36.035	0.0
21.79	36.035	0.00013058469949293557
23.77	36.035	0.0
25.75	36.035	0.0
27.73	36.035	0.0
29.71	36.035	0.0
31.69	36.035	6.747215675157557e-5
33.67	36.035	0.0
35.65	36.035	2.4424418906121958e-5
37.63	36.035	0.0
39.61	36.035	0.0
41.59	36.035	0.0
43.57	36.035	0.00021033732820992425
45.55	36.035	0.0
47.53	36.035	0.44725334970253505
49.51	36.035	7.808110372416833e-5
51.49	36.035	0.3823527008237493
53.47	36.035	3.103505273584712e-5
55.45	36.035	6.365117399272423e-5
57.43	36.035	0.0
59.41	36.035	0.0
61.39	36.035	0.0
63.37	36.035	0.029297589857947948
65.35	36.035	0.00021728615810126875
67.33	36.035	0.00016180275381872885
69.31	36.035	0.0
71.29	36.035	1.4469124126529378e-5
73.27	36.035	0.0
75.25	36.035	0.0
77.23	36.035	0.00021150300792294784
79.21	36.035	0.00011581459441685112
81.19	36.035	0.0
83.17	36.035	0.23636047850896857
85.15	36.035	0.00020784806737830455
87.13	36.035	0.8800949359170107
89.11	36.035	0.0
91.09	36.035	0.40576757479525005
93.07	36.035	0.24957398418496068
95.05	36.035	0.0
97.03	36.035	0.0
99.01	36.035	0.0001641808990078204
1.99	36.525	0.0
3.97	36.525	0.00012440822744194324
5.95	36.525	1.5849873733320012e-5
7.93	36.525	0.0
9.91	36.525	0.0
11.89	36.525	0.0
13.87	36.525	2.2308427321465946e-6
15.85	36.525	0.00012396313333085405
17.83	36.525	0.0
19.81	36.525	7.529752432679453e-5
21.79	36.525	0.0
23.77	36.525	0.0
25.75	36.525	0.11947041198285302
27.73	36.525	0.021172773612179396
29.71	36.525	0.0
31.69	36.525	0.0
33.67	36.525	0.0
35.65	36.525	9.583480720167805e-7
37.63	36.525	0.0
39.61	36.525	0.0
41.59	36.525	0.35865266074752367
43.57	36.525	0.0
45.55	36.525	0.00012778252790022126
47.53	36.525	0.0
49.51	36.525	0.0
51.49	36.525	0.000131194766796967
53.47	36.525	0.22596144727458656
55.45	36.525	9.143541414897664e-5
57.43	36.525	0.0
59.41	36.525	0.0
61.39	36.525	0.0003607214347278025
63.37	36.525	0.0
65.35	36.525	0.3399802878919056
67.33	36.525	0.0
69.31	36.525	5.148049526628703e-5
71.29	36.525	7.512174287210959e-5
73.27	36.525	0.00012027820067931319
75.25	36.525	0.5398638398695899
77.23	36.525	0.0
79.21	36.525	0.20449838763813166
81.19	36.525	0.0001914531416403059
83.17	36.525	0.0
85.15	36.525	0.0
87.13	36.525	0.0
89.11	36.525	1.8035920878271742e-5
91.09	36.525	5.691594138825742e-5
93.07	36.525	0.0
95.05	36.525	0.0
97.03	36.525	0.0
99.01	36.525	0.0
1.99	37.015	0.0
3.97	37.015	0.0
5.95	37.015	0.0
7.93	37.015	0.00015398518625951282
9.91	37.015	0.0
11.89	37.015	0.0
13.87	37.015	0.0
15.85	37.015	0.34980314353380226
17.83	37.015	1.6601423397899978e-5
19.81	37.015	0.1812398718703242
21.79	37.015	0.0
23.77	37.015	0.36472233194615455
25.75	37.015	0.00016561144255279717
27.73	37.015	8.551540460089375e-5
29.71	37.015	0.0
31.69	37.015	0.18920075305855732
33.67	37.015	0.00013062683313447198
35.65	37.015	0.18193609877605998
37.63	37.015	0.0
39.61	37.015	0.3669849682622752
41.59	37.015	5.484314863555538e-6
43.57	37.015	0.00014252639935521667
45.55	37.015	0.0
47.53	37.015	9.532576317998377e-5
49.51	37.015	0.0798193316792346
51.49	37.015	0.0
53.47	37.015	0.0002387563253355293
55.45	37.015	0.6063604114268224
57.43	37.015	1.1527359259800036
59.41	37.015	0.47522197972503566
61.39	37.015	0.000108570891259115
63.37	37.015	0.0
65.35	37.015	0.00022432371327647997
67.33	37.015	0.00022706274298701207
69.31	37.015	0.0
71.29	37.015	0.26789037527457815
73.27	37.015	0.0
75.25	37.015	0.0
77.23	37.015	0.9042370753353506
79.21	37.015	0.00010231864631808651
81.19	37.015	0.00014081302008021358
83.17	37.015	0.0001810825892922385
85.15	37.015	0.03735681186001838
87.13	37.015	0.0
89.11	37.015	0.0
91.09	37.015	0.0001637258262201789
93.07	37.015	0.0
95.05	37.015	4.5311154560707854e-5
97.03	37.015	0.0
99.01	37.015	0.43489206799018865
1.99	37.505	8.731866966112936e-5
3.97	37.505	0.718737792397893
5.95	37.505	0.00010646043623723407
7.93	37.505	0.0
9.91	37.505	0.00021220598747219232
11.89	37.505	0.00016383053205904058
13.87	37.505	0.0
15.85	37.505	0.0
17.83	37.505	0.1301111427239352
19.81	37.505	0.0
21.79	37.505	0.18606867016434192
23.77	37.505	0.0
25.75	37.505	0.0
27.73	37.505	0.00016911131391402206
29.71	37.505	0.05283509182671331
31.69	37.505	7.569678873579575e-5
33.67	37.505	5.663375943497862e-5
35.65	37.505	0.00011166920817896158
37.63	37.505	0.0
39.61	37.505	0.0
41.59	37.505	0.0
43.57	37.505	0.13455651410722802
45.55	37.505	0.26722705483553044
47.53	37.505	3.751945685919696e-5
49.51	37.505	1.5072175723494953e-5
51.49	37.505	1.0234272994408777e-6
53.47	37.505	0.0001205905930605493
55.45	37.505	0.0
57.43	37.505	0.0
59.41	37.505	0.0
61.39	37.505	0.08702638608304714
63.37	37.505	0.00020757895284151363
65.35	37.505	0.00026120824643015474
67.33	37.505	2.298213844783506e-5
69.31	37.505	0.5043875884521853
71.29	37.505	2.923444612733614e-5
73.27	37.505	0.9212235903036281
75.25	37.505	0.0
77.23	37.505	4.4193384166611305e-5
79.21	37.505	0.0
81.19	37.505	0.00020918756825864752
83.17	37.505	2.31755065716396e-5
85.15	37.505	0.0
87.13	37.505	0.0001296986729111547
89.11	37.505	0.17656234789987235
91.09	37.505	0.00015111875723996593
93.07	37.505	0.0
95.05	37.505	9.583596663825057e-5
97.03	37.505	9.812291718161796e-5
99.01	37.505	1.9289314385473615e-5
1.99	37.995	3.1920068123777425e-5
3.97	37.995	0.0
5.95	37.995	0.0
7.93	37.995	0.000109069847875954
9.91	37.995	2.4135751468802094e-5
11.89	37.995	0.0
13.87	37.995	1.430906246524641e-5
15.85	37.995	4.21058336367558e-5
17.83	37.995	0.0
19.81	37.995	0.00011172118286742994
21.79	37.995	7.797142789402623e-5
23.77	37.995	0.0
25.75	37.995	0.5497775406838711
27.73	37.995	0.32582539139156963
29.71	37.995	0.0
31.69	37.995	0.0
33.67	37.995	0.0
35.65	37.995	0.00010603456079403776
37.63	37.995	7.319637692163977e-5
39.61	37.995	0.0
41.59	37.995	0.841106932464945
43.57	37.995	0.00019436474856040549
45.55	37.995	0.00015864088148480392
47.53	37.995	0.00016986047403101757
49.51	37.995	0.0
51.49	37.995	0.00012543673524816043
53.47	37.995	0.35173333538539975
55.45	37.995	0.0
57.43	37.995	0.0
59.41	37.995	0.00025003976961580974
61.39	37.995	0.0
63.37	37.995	6.190353393620468e-5
65.35	37.995	0.6438555115493378
67.33	37.995	0.0
69.31	37.995	0.0
71.29	37.995	0.00010068314573058529
73.27	37.995	0.0
75.25	37.995	0.1750937268588375
77.23	37.995	0.0
79.21	37.995	0.22776894415339433
81.19	37.995	6.5957786392337e-5
83.17	37.995	0.0
85.15	37.995	0.0001488852771795389
87.13	37.995	7.875871575009727e-5
89.11	37.995	0.0
91.09	37.995	3.145532782822207e-5
93.07	37.995	0.0001268194773781425
95.05	37.995	0.0
97.03	37.995	0.0001903369818029608
99.01	37.995	8.56829451106769e-5
1.99	38.485	0.0
3.97	38.485	0.00018488824422457714
5.95	38.485	6.271630062314357e-5
7.93	38.485	9.028021947947166e-5
9.91	38.485	0.0
11.89	38.485	0.0
13.87	38.485	0.00010434106336320377
15.85	38.485	7.719621420848406e-5
17.83	38.485	7.837687884774636e-5
19.81	38.485	0.0
21.79	38.485	0.0
23.77	38.485	0.0
25.75	38.485	0.27491430738247113
27.73	38.485	0.15527870535929478
29.71	38.485	0.00023017712921822138
31.69	38.485	0.00022296956303911728
33.67	38.485	0.0
35.65	38.485	8.850997277484335e-5
37.63	38.485	0.0
39.61	38.485	0.0
41.59	38.485	0.43384666118354276
43.57	38.485	0.0
45.55	38.485	0.0
47.53	38.485	3.4396598402156556e-5
49.51	38.485	0.0
51.49	38.485	0.0
53.47	38.485	0.06926578216255841
55.45	38.485	9.07572442668828e-5
57.43	38.485	0.00012009103347896953
59.41	38.485	0.0
61.39	38.485	0.0
63.37	38.485	0.0
65.35	38.485	0.6795759676337232
67.33	38.485	6.743065588006441e-5
69.31	38.485	0.0
71.29	38.485	0.0
73.27	38.485	0.0
75.25	38.485	0.508804374434749
77.23	38.485	0.0
79.21	38.485	0.2987034882632047
81.19	38.485	0.0
83.17	38.485	0.0
85.15	38.485	5.631487109388133e-5
87.13	38.485	0.0
89.11	38.485	0.0
91.09	38.485	0.00013531384505207546
93.07	38.485	7.561769867579473e-5
95.05	38.485	0.0
97.03	38.485	0.0
99.01	38.485	0.00011968611622516432
1.99	38.975	0.0
3.97	38.975	0.31089639403649016
5.95	38.975	4.0794293934307845e-5
7.93	38.975	4.2737325107963785e-5
9.91	38.975	0.0
11.89	38.975	0.0
13.87	38.975	0.0001483498374697541
15.85	38.975	4.742844109576145e-5
17.83	38.975	0.5124388096897059
19.81	38.975	4.026525962027316e-5
21.79	38.975	0.019094681919253897
23.77	38.975	0.0001608571113603499
25.75	38.975	2.2227481395777122e-5
27.73	38.975	0.0
29.71	38.975	0.45806889656287963
31.69	38.975	0.0
33.67	38.975	0.0
35.65	38.975	0.0
37.63	38.975	0.00015789650092294923
39.61	38.975	0.0
41.59	38.975	1.707510258948977e-5
43.57	38.975	0.22307132117800843
45.55	38.975	1.0281322719276682
47.53	38.975	0.0
49.51	38.975	0.0
51.49	38.975	5.937259726585627e-5
53.47	38.975	0.00012856436291985995
55.45	38.975	0.0
57.43	38.975	0.0
59.41	38.975	0.00011838147551054375
61.39	38.975	0.059046378016567536
63.37	38.975	0.0
65.35	38.975	0.0
67.33	38.975	0.0
69.31	38.975	0.2020532653775018
71.29	38.975	6.146021756385292e-5
73.27	38.975	0.2800409159628443
75.25	38.975	0.0
77.23	38.975	0.0
79.21	38.975	0.0
81.19	38.975	0.0
83.17	38.975	8.099097956597572e-5
85.15	38.975	0.00015610434174638543
87.13	38.975	0.0
89.11	38.975	0.5634274613997401
91.09	38.975	0.0002877112598454156
93.07	38.975	0.00011393419652305519
95.05	38.975	0.0
97.03	38.975	0.0
99.01	38.975	0.0
1.99	39.465	0.0
3.97	39.465	0.16481927235770266
5.95	39.465	0.0002907287811892083
7.93	39.465	1.0941651099298841e-5
9.91	39.465	2.4469540425865858e-5
11.89	39.465	0.0001234297533738616
13.87	39.465	0.0
15.85	39.465	0.0
17.83	39.465	0.6933930347548194
19.81	39.465	0.00011911794786971336
21.79	39.465	0.13065213989040592
23.77	39.465	0.00010497839980674726
25.75	39.465	0.00011194759236769917
27.73	39.465	0.00011659821405224876
29.71	39.465	0.6330170563402953
31.69	39.465	0.0
33.67	39.465	5.2133406922332504e-5
35.65	39.465	2.328265103551935e-6
37.63	39.465	6.079796723873894e-5
39.61	39.465	0.000436505802887633
41.59	39.465	2.451924625118302e-5
43.57	39.465	0.40873346598807747
45.55	39.465	0.9138778629957265
47.53	39.465	5.8867468262069674e-5
49.51	39.465	0.0
51.49	39.465	0.0
53.47	39.465	0.0
55.45	39.465	0.0
57.43	39.465	1.4701944288178133e-5
59.41	39.465	9.215559814114461e-5
61.39	39.465	0.9639890344179392
63.37	39.465	0.00012387843652915154
65.35	39.465	5.4896392553513666e-5
67.33	39.465	0.0
69.31	39.465	1.3466514806737875
71.29	39.465	0.0
73.27	39.465	0.3136285099743432
75.25	39.465	0.0
77.23	39.465	6.913002572675189e-5
79.21	39.465	0.00020697461337564738
81.19	39.465	1.0525211707072075e-5
83.17	39.465	0.0
85.15	39.465	0.0
87.13	39.465	0.0
89.11	39.465	0.07310448908581135
91.09	39.465	0.00011932285096190632
93.07	39.465	3.98743350660895e-5
95.05	39.465	0.0
97.03	39.465	0.0
99.01	39.465	0.0
1.99	39.955	0.657133943871619
3.97	39.955	7.650263873049632e-5
5.95	39.955	0.06054315495682605
7.93	39.955	0.0
9.91	39.955	0.5596910052194213
11.89	39.955	0.04120082409313364
13.87	39.955	9.274287126821875e-5
15.85	39.955	0.0
17.83	39.955	5.0088607224984046e-5
19.81	39.955	0.00010994073410091865
21.79	39.955	0.0
23.77	39.955	0.0
25.75	39.955	2.848453676326564e-5
27.73	39.955	0.00031794826425225156
29.71	39.955	1.550828249457812e-5
31.69	39.955	5.3580128524741026e-5
33.67	39.955	0.0
35.65	39.955	0.0
37.63	39.955	0.0
39.61	39.955	0.0
41.59	39.955	0.00014589550786414925
43.57	39.955	0.0
45.55	39.955	0.00010701868711584131
47.53	39.955	0.3992501517845629
49.51	39.955	0.0
51.49	39.955	0.25713158805292347
53.47	39.955	3.100361888371743e-6
55.45	39.955	0.0
57.43	39.955	0.0
59.41	39.955	0.0
61.39	39.955	6.83467101928867e-5
63.37	39.955	0.062433536188824856
65.35	39.955	0.00019959573815474095
67.33	39.955	0.0
69.31	39.955	0.00022600167700420636
71.29	39.955	0.00012101109688037815
73.27	39.955	0.00011509479702035631
75.25	39.955	0.0
77.23	39.955	0.0
79.21	39.955	1.771483092957748e-5
81.19	39.955	0.0
83.17	39.955	0.7707473473355408
85.15	39.955	0.0
87.13	39.955	0.2831946931130518
89.11	39.955	0.0
91.09	39.955	0.25682952835628425
93.07	39.955	0.21174527047228353
95.05	39.955	0.0
97.03	39.955	0.0
99.01	39.955	2.690301062609085e-5
1.99	40.445	1.066589115485899
3.97	40.445	0.0
5.95	40.445	0.40621251941471415
7.93	40.445	0.00011507017034451849
9.91	40.445	0.12979866997469136
11.89	40.445	0.14241670607649315
13.87	40.445	5.284682337087109e-5
15.85	40.445	0.00014712920497591308
17.83	40.445	0.0
19.81	40.445	3.5279021225113584e-6
21.79	40.445	0.00020239991462254147
23.77	40.445	0.0
25.75	40.445	0.0
27.73	40.445	0.00019863255228646818
29.71	40.445	0.0
31.69	40.445	0.0
33.67	40.445	0.0
35.65	40.445	0.0
37.63	40.445	0.0
39.61	40.445	0.0
41.59	40.445	0.0
43.57	40.445	0.0
45.55	40.445	0.00019022369461992573
47.53	40.445	0.5975424602498365
49.51	40.445	7.861806998064897e-5
51.49	40.445	0.9100479227034888
53.47	40.445	5.3138942328223135e-5
55.45	40.445	0.0
57.43	40.445	0.0001527372641146964
59.41	40.445	1.94619603217254e-5
61.39	40.445	0.00013208984881968156
63.37	40.445	0.10268572110923113
65.35	40.445	0.0
67.33	40.445	4.670456551075607e-5
69.31	40.445	0.0
71.29	40.445	0.0
73.27	40.445	0.0
75.25	40.445	0.0
77.23	40.445	0.0
79.21	40.445	8.812927910547188e-5
81.19	40.445	3.8686094825664534e-5
83.17	40.445	0.3637969721548213
85.15	40.445	9.167352695576343e-6
87.13	40.445	0.06510048971494964
89.11	40.445	0.0
91.09	40.445	0.2837729092451178
93.07	40.445	0.7301665998151234
95.05	40.445	5.4264383589151586e-5
97.03	40.445	0.0
99.01	40.445	3.5824525182288826e-5
1.99	40.935	0.0001355643955432582
3.97	40.935	0.0
5.95	40.935	0.0
7.93	40.935	0.9884718658686551
9.91	40.935	0.0
11.89	40.935	0.0001501537385249317
13.87	40.935	0.19326784538673936
15.85	40.935	0.00012680364211599843
17.83	40.935	2.1273340849942473e-5
19.81	40.935	0.0002013725464890833
21.79	40.935	5.708803131163857e-5
23.77	40.935	4.607916291665299e-5
25.75	40.935	0.0
27.73	40.935	1.557689551921519e-5
29.71	40.935	0.0
31.69	40.935	2.6516430896735568e-5
33.67	40.935	0.35738578750879135
35.65	40.935	0.00019940651485527867
37.63	40.935	0.053211993643093036
39.61	40.935	7.697998656267969e-5
41.59	40.935	4.282141173749231e-6
43.57	40.935	0.0
45.55	40.935	3.7893236319153595e-5
47.53	40.935	3.505639564865078e-5
49.51	40.935	3.0283991442452566e-6
51.49	40.935	0.00010708145447318474
53.47	40.935	0.0
55.45	40.935	0.0
57.43	40.935	1.5076748567248628e-5
59.41	40.935	0.0
61.39	40.935	0.0
63.37	40.935	0.0
65.35	40.935	0.0
67.33	40.935	0.35519235170217334
69.31	40.935	0.0
71.29	40.935	0.00020475549401006223
73.27	40.935	6.602319247053413e-5
75.25	40.935	0.0
77.23	40.935	0.00021675175304811185
79.21	40.935	0.0
81.19	40.935	0.6006561552362917
83.17	40.935	0.0
85.15	40.935	1.7840707984985598e-5
87.13	40.935	1.4244378529654349e-5
89.11	40.935	0.0
91.09	40.935	0.0
93.07	40.935	0.0
95.05	40.935	0.001401195087759488
97.03	40.935	0.23885620626689974
99.01	40.935	8.136281258628397e-5
1.99	41.425	0.0
3.97	41.425	1.0222774546686508e-5
5.95	41.425	6.327765244900654e-5
7.93	41.425	0.5237033535343909
9.91	41.425	0.0
11.89	41.425	0.00022844300948260778
13.87	41.425	0.34499783562632613
15.85	41.425	5.3432373124791046e-5
17.83	41.425	0.0
19.81	41.425	0.0
21.79	41.425	2.7326519642640772e-5
23.77	41.425	0.0
25.75	41.425	0.00010070950253309019
27.73	41.425	0.0
29.71	41.425	0.0001544301349009715
31.69	41.425	0.0001424802238782083
33.67	41.425	0.8043537047667084
35.65	41.425	0.0
37.63	41.425	0.05118027725300478
39.61	41.425	0.0001816414868669963
41.59	41.425	0.0
43.57	41.425	7.875627626028016e-5
45.55	41.425	0.00016731047884445342
47.53	41.425	0.0
49.51	41.425	0.0
51.49	41.425	0.0
53.47	41.425	3.065204437557739e-5
55.45	41.425	7.382799629904047e-5
57.43	41.425	0.00017690298462105653
59.41	41.425	1.1808641084292183e-5
61.39	41.425	0.0
63.37	41.425	2.0485642748517365e-5
65.35	41.425	0.0
67.33	41.425	0.36165383111449856
69.31	41.425	0.0
71.29	41.425	0.0
73.27	41.425	0.0
75.25	41.425	9.426153448136472e-5
77.23	41.425	5.617731212156779e-6
79.21	41.425	0.0
81.19	41.425	0.6957355762502089
83.17	41.425	9.769692602324434e-5
85.15	41.425	9.868146746360957e-5
87.13	41.425	9.289357409769604e-5
89.11	41.425	4.372095096595679e-6
91.09	41.425	0.0
93.07	41.425	0.0
95.05	41.425	0.48080904815367
97.03	41.425	0.01625659028782933
99.01	41.425	0.00018907585784167218
1.99	41.915	0.0
3.97	41.915	1.7543139022480032e-5
5.95	41.915	1.7004557893873234e-5
7.93	41.915	0.0
9.91	41.915	0.0001495308568074989
11.89	41.915	0.00018977368104329938
13.87	41.915	7.986899256750753e-5
15.85	41.915	0.42707148124126304
17.83	41.915	0.0
19.81	41.915	0.04006362613646475
21.79	41.915	0.0
23.77	41.915	0.23388723084985075
25.75	41.915	0.0001180126084374626
27.73	41.915	7.126570664912183e-5
29.71	41.915	0.0
31.69	41.915	0.5817837519235731
33.67	41.915	0.0
35.65	41.915	0.22501891347958736
37.63	41.915	0.00019934675367997212
39.61	41.915	0.625025705405682
41.59	41.915	0.0
43.57	41.915	0.00014641693597205929
45.55	41.915	0.0
47.53	41.915	1.4255030915081538e-5
49.51	41.915	0.09982492669772469
51.49	41.915	0.0
53.47	41.915	0.00012759680379898584
55.45	41.915	1.2079691118894909
57.43	41.915	0.5683995246768894
59.41	41.915	0.6946953457852512
61.39	41.915	6.192686711648853e-7
63.37	41.915	0.0
65.35	41.915	0.0
67.33	41.915	0.00010595509455965015
69.31	41.915	0.0
71.29	41.915	0.19594628433429773
73.27	41.915	7.661774566471185e-5
75.25	41.915	0.0
77.23	41.915	0.09313771627950729
79.21	41.915	0.0
81.19	41.915	0.0
83.17	41.915	0.0
85.15	41.915	0.18085971792434863
87.13	41.915	0.0
89.11	41.915	0.0
91.09	41.915	7.53161595516483e-5
93.07	41.915	3.4334790598124064e-5
95.05	41.915	2.4089204770369188e-6
97.03	41.915	0.0
99.01	41.915	0.2185942085266448
1.99	42.405	6.87484143856435e-5
3.97	42.405	0.0
5.95	42.405	0.00019988108539809298
7.93	42.405	6.59387430296431e-5
9.91	42.405	0.0001113508309589396
11.89	42.405	0.0
13.87	42.405	0.0
15.85	42.405	0.19260410278610873
17.83	42.405	0.00016584472904746498
19.81	42.405	0.36875558744807624
21.79	42.405	0.0
23.77	42.405	0.2995156963152332
25.75	42.405	0.0
27.73	42.405	0.0001181015171693724
29.71	42.405	0.0
31.69	42.405	0.5776128796923303
33.67	42.405	0.0
35.65	42.405	0.21671101029390827
37.63	42.405	0.0
39.61	42.405	1.1461817014979234
41.59	42.405	0.0
43.57	42.405	0.0
45.55	42.405	0.0
47.53	42.405	0.0001166518057458118
49.51	42.405	0.16380092957057135
51.49	42.405	0.0
53.47	42.405	0.0001793247709571745
55.45	42.405	0.511399087879685
57.43	42.405	0.3795776373542181
59.41	42.405	0.9777059640648768
61.39	42.405	0.0001549538805415682
63.37	42.405	7.769095133992972e-6
65.35	42.405	9.280392526750969e-6
67.33	42.405	0.0
69.31	42.405	0.0
71.29	42.405	0.8086621796228326
73.27	42.405	0.0
75.25	42.405	0.0
77.23	42.405	0.20008336751642686
79.21	42.405	0.0
81.19	42.405	0.0
83.17	42.405	0.0
85.15	42.405	0.17518265685145518
87.13	42.405	2.3431193656840696e-6
89.11	42.405	0.0001075969593214689
91.09	42.405	4.561965241061298e-5
93.07	42.405	0.0
95.05	42.405	5.254450753094655e-5
97.03	42.405	0.0
99.01	42.405	0.043142887793989004
1.99	42.895	0.0
3.97	42.895	0.0
5.95	42.895	4.338286448495452e-5
7.93	42.895	0.005610701445484256
9.91	42.895	0.00011218981577149145
11.89	42.895	0.00023860569715568534
13.87	42.895	0.20956137508653194
15.85	42.895	4.280857387137172e-5
17.83	42.895	2.128355425792367e-5
19.81	42.895	9.050721790419308e-5
21.79	42.895	0.0
23.77	42.895	0.0
25.75	42.895	0.0
27.73	42.895	0.00011423443580971307
29.71	42.895	0.00012636833156697415
31.69	42.895	0.0
33.67	42.895	0.3880323353941324
35.65	42.895	0.0
37.63	42.895	0.5216603268332821
39.61	42.895	0.00014386771206432577
41.59	42.895	0.00012225021075186788
43.57	42.895	0.0001821012845906751
45.55	42.895	0.0
47.53	42.895	0.00011929688215530234
49.51	42.895	0.0
51.49	42.895	7.770156386514897e-5
53.47	42.895	2.6129667103505344e-5
55.45	42.895	6.18291904286302e-5
57.43	42.895	0.0
59.41	42.895	0.0
61.39	42.895	1.968211318556678e-5
63.37	42.895	0.0001439305302975136
65.35	42.895	6.958161525568537e-5
67.33	42.895	0.5863588166457006
69.31	42.895	0.0
71.29	42.895	0.00013665818332014962
73.27	42.895	0.0
75.25	42.895	0.0
77.23	42.895	0.0
79.21	42.895	0.00017903822196723362
81.19	42.895	0.1347391973948051
83.17	42.895	0.0
85.15	42.895	0.0
87.13	42.895	0.00012588119431296223
89.11	42.895	8.260266295940902e-5
91.09	42.895	0.00014300410567286997
93.07	42.895	0.0
95.05	42.895	1.1073600055129111
97.03	42.895	0.23657554526516744
99.01	42.895	9.755046251769355e-5
1.99	43.385	0.00017142006577283781
3.97	43.385	0.41688057557667024
5.95	43.385	0.0
7.93	43.385	0.0
9.91	43.385	0.0
11.89	43.385	7.793436890659341e-5
13.87	43.385	0.0
15.85	43.385	0.0002796757728419673
17.83	43.385	0.2567011950840179
19.81	43.385	7.29557838601834e-5
21.79	43.385	0.37339830749258995
23.77	43.385	0.0
25.75	43.385	0.0
27.73	43.385	0.0
29.71	43.385	0.4135339165991234
31.69	43.385	0.0001661012994329367
33.67	43.385	0.0
35.65	43.385	0.0
37.63	43.385	0.0
39.61	43.385	7.899596386452897e-6
41.59	43.385	0.00014493174491739147
43.57	43.385	0.19768636170688692
45.55	43.385	0.13636954221035635
47.53	43.385	0.0
49.51	43.385	8.149803072788657e-5
51.49	43.385	7.835431035181374e-5
53.47	43.385	0.00015361543402133717
55.45	43.385	0.0002236247877690736
57.43	43.385	0.0
59.41	43.385	7.480313658339545e-5
61.39	43.385	0.5191275510124629
63.37	43.385	0.0
65.35	43.385	3.2766847671024456e-5
67.33	43.385	0.0
69.31	43.385	0.07964708965152911
71.29	43.385	0.0
73.27	43.385	0.13984131247399212
75.25	43.385	5.847205402590055e-5
77.23	43.385	2.2737187325871695e-5
79.21	43.385	0.00010572074562442548
81.19	43.385	7.520320987973747e-5
83.17	43.385	0.0
85.15	43.385	0.0
87.13	43.385	0.00022437227029061975
89.11	43.385	0.06358285651247941
91.09	43.385	0.0
93.07	43.385	0.00019356285241526854
95.05	43.385	0.00032499720358633507
97.03	43.385	0.0
99.01	43.385	0.0
1.99	43.875	0.0
3.97	43.875	4.340855547904552e-5
5.95	43.875	0.00010095670519121528
7.93	43.875	0.7137854473040743
9.91	43.875	0.0
11.89	43.875	0.0
13.87	43.875	1.0572226249090315
15.85	43.875	0.0
17.83	43.875	4.200794456911491e-6
19.81	43.875	0.0
21.79	43.875	0.0
23.77	43.875	0.0
25.75	43.875	0.00012905430544120748
27.73	43.875	0.0
29.71	43.875	8.408434365497152e-5
31.69	43.875	0.00015708091766994595
33.67	43.875	0.4090701155235368
35.65	43.875	0.0
37.63	43.875	1.1701229010561274
39.61	43.875	0.0
41.59	43.875	0.0
43.57	43.875	5.446097796880692e-5
45.55	43.875	0.0
47.53	43.875	0.0
49.51	43.875	0.0
51.49	43.875	0.0
53.47	43.875	3.310648216072006e-5
55.45	43.875	0.0
57.43	43.875	0.0
59.41	43.875	2.5322770325438612e-5
61.39	43.875	8.545659159927814e-5
63.37	43.875	0.0
65.35	43.875	0.0
67.33	43.875	0.11506722921638568
69.31	43.875	0.00012557190502471963
71.29	43.875	2.471128064913195e-5
73.27	43.875	0.00017234963780334735
75.25	43.875	0.0
77.23	43.875	7.847541125856267e-5
79.21	43.875	0.00036692922713348167
81.19	43.875	1.2556980624717937
83.17	43.875	0.0
85.15	43.875	6.488464762519988e-5
87.13	43.875	0.00014544210549296928
89.11	43.875	0.0
91.09	43.875	0.0
93.07	43.875	0.0
95.05	43.875	0.47643668691222407
97.03	43.875	0.8506074473849696
99.01	43.875	1.688158653131094e-5
1.99	44.365	0.0
3.97	44.365	0.8351122535405966
5.95	44.365	0.0
7.93	44.365	1.5631843249711648e-5
9.91	44.365	8.971797315171668e-5
11.89	44.365	0.00021731186519981553
13.87	44.365	0.0
15.85	44.365	0.0
17.83	44.365	0.24638884906387837
19.81	44.365	0.0
21.79	44.365	0.28504629250456315
23.77	44.365	0.00015775497811669196
25.75	44.365	6.185406246968431e-5
27.73	44.365	6.138125044944389e-5
29.71	44.365	0.6826367774352491
31.69	44.365	3.435367619314148e-5
33.67	44.365	0.0
35.65	44.365	0.00013271533284390784
37.63	44.365	0.0
39.61	44.365	0.00040270002146289524
41.59	44.365	3.093665928722113e-5
43.57	44.365	0.4328983676858853
45.55	44.365	0.24648133399905792
47.53	44.365	8.396610448145347e-5
49.51	44.365	0.00012155923951543374
51.49	44.365	0.0
53.47	44.365	0.0
55.45	44.365	0.0
57.43	44.365	0.00020121343153967148
59.41	44.365	0.0
61.39	44.365	0.5446608605957053
63.37	44.365	0.00016588671743375692
65.35	44.365	6.803319161058302e-5
67.33	44.365	0.0
69.31	44.365	0.18589589475617396
71.29	44.365	3.970597559829568e-5
73.27	44.365	0.8591349511967523
75.25	44.365	2.2340235060435536e-5
77.23	44.365	0.0
79.21	44.365	0.00023726025770442447
81.19	44.365	1.538524918432205e-5
83.17	44.365	4.9373710009368325e-5
85.15	44.365	9.717829332449564e-5
87.13	44.365	5.8759673682051765e-5
89.11	44.365	0.06430994196095952
91.09	44.365	1.9143343964419782e-5
93.07	44.365	6.22851096779038e-5
95.05	44.365	0.0
97.03	44.365	0.00012546161841925225
99.01	44.365	4.440214978017293e-5
1.99	44.855	0.0
3.97	44.855	0.5014366958745109
5.95	44.855	0.00020787752878527937
7.93	44.855	1.1732408129343029e-5
9.91	44.855	0.0
11.89	44.855	0.0
13.87	44.855	0.0
15.85	44.855	6.0767437037114915e-5
17.83	44.855	0.11367283536124217
19.81	44.855	2.8951282494046364e-6
21.79	44.855	0.15270113883242908
23.77	44.855	0.0
25.75	44.855	5.264892558535785e-5
27.73	44.855	0.0
29.71	44.855	0.1120356510345053
31.69	44.855	0.0
33.67	44.855	0.0
35.65	44.855	0.0
37.63	44.855	8.7695669629211e-5
39.61	44.855	0.00011944908832446656
41.59	44.855	0.0
43.57	44.855	0.020681516044045667
45.55	44.855	0.24535391306649412
47.53	44.855	0.00023135402234526918
49.51	44.855	0.0
51.49	44.855	2.938991826074365e-5
53.47	44.855	0.0
55.45	44.855	0.0
57.43	44.855	0.0
59.41	44.855	0.0
61.39	44.855	0.08770196686897402
63.37	44.855	0.00015532611972577924
65.35	44.855	0.0
67.33	44.855	0.0
69.31	44.855	0.06809831878402606
71.29	44.855	0.00022186856134095753
73.27	44.855	0.027171376372753464
75.25	44.855	0.0003551364386195313
77.23	44.855	0.0
79.21	44.855	0.0
81.19	44.855	8.241538627093522e-5
83.17	44.855	0.0
85.15	44.855	0.0001396427450666153
87.13	44.855	0.0001621612621290569
89.11	44.855	0.571098539978854
91.09	44.855	0.0
93.07	44.855	2.010600784390222e-7
95.05	44.855	0.00014943020463559854
97.03	44.855	0.0001895159215585747
99.01	44.855	5.90962039047607e-5
1.99	45.345	0.0
3.97	45.345	0.03718071900783171
5.95	45.345	0.0
7.93	45.345	0.00034449271643589207
9.91	45.345	0.0
11.89	45.345	0.00015359425655998355
13.87	45.345	0.0
15.85	45.345	0.0
17.83	45.345	0.7056358912327676
19.81	45.345	0.0
21.79	45.345	0.30111300043366995
23.77	45.345	0.0
25.75	45.345	0.00013386033430499248
27.73	45.345	0.0001912029042184133
29.71	45.345	0.47750501658113986
31.69	45.345	5.241189547731091e-5
33.67	45.345	0.0
35.65	45.345	0.00017784368319968667
37.63	45.345	0.0
39.61	45.345	3.639382897426791e-5
41.59	45.345	0.0
43.57	45.345	0.22427814923446876
45.55	45.345	0.012811315424960501
47.53	45.345	1.7371767176476182e-5
49.51	45.345	0.0
51.49	45.345	3.796941143913024e-6
53.47	45.345	0.00010230628544781746
55.45	45.345	5.1118165973151815e-5
57.43	45.345	0.0003217292581846212
59.41	45.345	0.00012972267924473804
61.39	45.345	0.7430507323774551
63.37	45.345	0.0
65.35	45.345	7.888744860354657e-5
67.33	45.345	0.0001694045629075144
69.31	45.345	0.24122795315432644
71.29	45.345	0.00034272975503660437
73.27	45.345	0.9139124012778712
75.25	45.345	0.0
77.23	45.345	0.0
79.21	45.345	0.0002540129186329394
81.19	45.345	0.0
83.17	45.345	0.0
85.15	45.345	0.0
87.13	45.345	0.0
89.11	45.345	0.34530475400983307
91.09	45.345	0.0
93.07	45.345	0.0
95.05	45.345	0.0
97.03	45.345	0.00018157876258560114
99.01	45.345	0.0
1.99	45.835	0.0174400369276706
3.97	45.835	0.0
5.95	45.835	0.20019804140481479
7.93	45.835	0.0
9.91	45.835	0.221103339027084
11.89	45.835	1.1752224535495084
13.87	45.835	0.0
15.85	45.835	0.0
17.83	45.835	0.0001180542156052322
19.81	45.835	0.00010719656239465708
21.79	45.835	0.0
23.77	45.835	0.0
25.75	45.835	0.0
27.73	45.835	0.00025607574995198086
29.71	45.835	0.00010779110923639994
31.69	45.835	6.395772264047518e-5
33.67	45.835	0.0
35.65	45.835	0.0
37.63	45.835	0.0
39.61	45.835	0.0
41.59	45.835	0.0
43.57	45.835	0.0
45.55	45.835	0.0
47.53	45.835	0.5393453381723603
49.51	45.835	5.722308790921654e-6
51.49	45.835	0.0051143757040335025
53.47	45.835	0.0
55.45	45.835	0.0
57.43	45.835	0.0
59.41	45.835	2.0091978721562987e-5
61.39	45.835	0.0
63.37	45.835	0.006780200539221237
65.35	45.835	0.0
67.33	45.835	5.6965033057875696e-6
69.31	45.835	0.00021370865866765908
71.29	45.835	0.0
73.27	45.835	0.00020291682435176334
75.25	45.835	0.00016371914073023586
77.23	45.835	0.0
79.21	45.835	0.0
81.19	45.835	0.0
83.17	45.835	0.6761092689298824
85.15	45.835	0.0
87.13	45.835	0.8349110040216785
89.11	45.835	5.863423726595762e-5
91.09	45.835	0.09872696152995086
93.07	45.835	0.1131647588162159
95.05	45.835	7.774263991102781e-5
97.03	45.835	4.390728108993184e-5
99.01	45.835	0.0
1.99	46.325	5.4890019006449346e-5
3.97	46.325	0.14369075238430806
5.95	46.325	0.0
7.93	46.325	0.0
9.91	46.325	1.1043830417811246e-5
11.89	46.325	0.0
13.87	46.325	2.0738009146763195e-6
15.85	46.325	0.0
17.83	46.325	0.18782051806515465
19.81	46.325	0.0
21.79	46.325	0.14097554607577267
23.77	46.325	4.3736594931150753e-5
25.75	46.325	0.0
27.73	46.325	0.0002457735357167737
29.71	46.325	0.3136356202639481
31.69	46.325	0.0
33.67	46.325	8.082076997899361e-5
35.65	46.325	0.0
37.63	46.325	0.0
39.61	46.325	3.646418830622099e-5
41.59	46.325	3.8254790629036e-5
43.57	46.325	0.3443232393803535
45.55	46.325	0.2315583445451761
47.53	46.325	4.6483132438921465e-5
49.51	46.325	9.606356777306646e-5
51.49	46.325	5.3174156500456857e-5
53.47	46.325	0.0
55.45	46.325	0.00017645937380287354
57.43	46.325	0.0
59.41	46.325	0.0
61.39	46.325	0.013702830580419878
63.37	46.325	3.027086771459568e-5
65.35	46.325	0.0
67.33	46.325	0.0
69.31	46.325	0.04753099057268528
71.29	46.325	6.395925888332246e-5
73.27	46.325	0.3828052544535674
75.25	46.325	0.00010280249927002517
77.23	46.325	5.128090940024137e-5
79.21	46.325	0.0
81.19	46.325	0.00013051414163422028
83.17	46.325	0.0
85.15	46.325	0.0
87.13	46.325	1.2671557677182377e-5
89.11	46.325	0.8744094736979776
91.09	46.325	2.2811382321551858e-5
93.07	46.325	0.0
95.05	46.325	0.0
97.03	46.325	0.0
99.01	46.325	5.574302830276711e-5
1.99	46.815	0.0
3.97	46.815	7.314722527869125e-5
5.95	46.815	7.440427466182085e-5
7.93	46.815	0.0
9.91	46.815	0.0
11.89	46.815	0.00013756955040939125
13.87	46.815	9.96399102361116e-5
15.85	46.815	0.7226361131423309
17.83	46.815	0.0
19.81	46.815	0.48500706265027416
21.79	46.815	0.0
23.77	46.815	0.05305967858382843
25.75	46.815	0.0
27.73	46.815	0.00011711561055367516
29.71	46.815	0.0
31.69	46.815	0.5826278541554353
33.67	46.815	0.00015250693458571232
35.65	46.815	0.10532246707572923
37.63	46.815	1.3250284945902037e-5
39.61	46.815	0.34058915341934237
41.59	46.815	0.00015476257946085432
43.57	46.815	0.0
45.55	46.815	0.0
47.53	46.815	0.0
49.51	46.815	1.3959094647529633
51.49	46.815	0.0
53.47	46.815	0.0
55.45	46.815	0.4433821010885053
57.43	46.815	0.04487852499963951
59.41	46.815	0.1591077325269863
61.39	46.815	0.0
63.37	46.815	0.0
65.35	46.815	0.0
67.33	46.815	0.0
69.31	46.815	0.00015639221495795925
71.29	46.815	0.40114193311335267
73.27	46.815	6.228190391429669e-5
75.25	46.815	0.00017145257943965424
77.23	46.815	0.09330981009443784
79.21	46.815	0.0001121308579703825
81.19	46.815	0.00017893225413009026
83.17	46.815	6.507850391936204e-5
85.15	46.815	0.5298026250122985
87.13	46.815	0.0001385023176387696
89.11	46.815	5.222235648220809e-5
91.09	46.815	3.467110188040797e-5
93.07	46.815	0.00011045983892738166
95.05	46.815	0.0
97.03	46.815	2.4791488380324405e-5
99.01	46.815	1.803043221419148
1.99	47.305	7.864598131204812e-5
3.97	47.305	5.5160039453593415e-5
5.95	47.305	8.702124106467375e-5
7.93	47.305	0.00022257686549123173
9.91	47.305	0.0
11.89	47.305	0.0
13.87	47.305	0.0
15.85	47.305	0.0
17.83	47.305	0.0
19.81	47.305	0.0
21.79	47.305	3.873769823834571e-5
23.77	47.305	0.00035952881678824784
25.75	47.305	1.1705099775778196
27.73	47.305	0.15795282017787327
29.71	47.305	0.0
31.69	47.305	2.3678084334000208e-5
33.67	47.305	0.0001031693877467798
35.65	47.305	0.0
37.63	47.305	0.00017802853266147924
39.61	47.305	0.0001817093999245764
41.59	47.305	0.7112935527940298
43.57	47.305	0.0
45.55	47.305	0.0
47.53	47.305	0.00010552333770960242
49.51	47.305	0.00025277844674429265
51.49	47.305	6.287495508426556e-5
53.47	47.305	0.3308372105443578
55.45	47.305	0.00014829020137985965
57.43	47.305	0.0
59.41	47.305	6.066695172230967e-5
61.39	47.305	0.0
63.37	47.305	0.0
65.35	47.305	0.22315944790698428
67.33	47.305	0.00011077499070307313
69.31	47.305	0.0
71.29	47.305	0.0
73.27	47.305	0.0
75.25	47.305	0.17714395947929917
77.23	47.305	0.0
79.21	47.305	0.22623140427650368
81.19	47.305	4.146623672404263e-5
83.17	47.305	0.00031023222981781877
85.15	47.305	3.772945806410743e-5
87.13	47.305	0.0
89.11	47.305	0.0
91.09	47.305	0.00012725676500826782
93.07	47.305	6.586130240532772e-5
95.05	47.305	0.0
97.03	47.305	7.380545558442955e-6
99.01	47.305	8.200489322795805e-5
1.99	47.795	7.010440435925063e-6
3.97	47.795	4.304420471842793e-5
5.95	47.795	0.00019517762616852
7.93	47.795	0.0
9.91	47.795	0.0
11.89	47.795	0.0
13.87	47.795	0.0003620397048635231
15.85	47.795	0.08869934564883031
17.83	47.795	0.0
19.81	47.795	0.43130353160168333
21.79	47.795	2.592525726235527e-5
23.77	47.795	0.43781300197104356
25.75	47.795	0.0
27.73	47.795	4.074809210651977e-5
29.71	47.795	7.796100551317204e-5
31.69	47.795	0.5568632197343928
33.67	47.795	0.0
35.65	47.795	0.09760500031070674
37.63	47.795	0.0
39.61	47.795	0.5371010621583687
41.59	47.795	1.0915092733046199e-5
43.57	47.795	0.00015000665150626888
45.55	47.795	2.8167686877375703e-5
47.53	47.795	2.1056336197888e-5
49.51	47.795	0.10342946812198539
51.49	47.795	3.2644959701698913e-6
53.47	47.795	2.6184100633027233e-5
55.45	47.795	0.08504797454687885
57.43	47.795	0.04623393899211514
59.41	47.795	0.2915566753178962
61.39	47.795	7.766467574520002e-5
63.37	47.795	6.707671953899741e-5
65.35	47.795	0.0
67.33	47.795	9.289230665244811e-5
69.31	47.795	0.0
71.29	47.795	0.07361615267697896
73.27	47.795	0.0
75.25	47.795	8.005023065825577e-5
77.23	47.795	0.11040480872103942
79.21	47.795	0.00014802217361504133
81.19	47.795	2.651708123271746e-5
83.17	47.795	0.0
85.15	47.795	0.1786870508584516
87.13	47.795	0.0
89.11	47.795	4.6571274729274844e-5
91.09	47.795	0.0
93.07	47.795	1.3250523474726977e-5
95.05	47.795	0.0
97.03	47.795	9.410019653428441e-6
99.01	47.795	0.22177894067405735
1.99	48.285	0.0
3.97	48.285	0.0
5.95	48.285	7.950292573432349e-5
7.93	48.285	2.8212251607530282e-5
9.91	48.285	0.0
11.89	48.285	0.0
13.87	48.285	9.996999640469205e-5
15.85	48.285	0.03832080711468899
17.83	48.285	3.235225863085626e-5
19.81	48.285	0.5601667551626642
21.79	48.285	0.0
23.77	48.285	0.210706631923951
25.75	48.285	8.877094516614844e-5
27.73	48.285	0.0
29.71	48.285	0.0
31.69	48.285	0.6726325989257427
33.67	48.285	0.0
35.65	48.285	0.06240359325787659
37.63	48.285	0.0
39.61	48.285	0.229957618603299
41.59	48.285	0.0
43.57	48.285	6.414914548053598e-5
45.55	48.285	4.3129027120602564e-5
47.53	48.285	1.3782718918187522e-5
49.51	48.285	0.16281146993895002
51.49	48.285	3.480576727964568e-5
53.47	48.285	2.418852159769445e-5
55.45	48.285	0.21414471956585346
57.43	48.285	0.24485647339671246
59.41	48.285	0.520827835433348
61.39	48.285	6.510713490386772e-5
63.37	48.285	0.00010200174326206453
65.35	48.285	4.3848901023876364e-5
67.33	48.285	0.0
69.31	48.285	3.850500861841275e-5
71.29	48.285	0.8742414825993222
73.27	48.285	3.955760162952619e-5
75.25	48.285	0.00017455523607744282
77.23	48.285	1.4399804027909857
79.21	48.285	4.655416786066313e-5
81.19	48.285	0.00012066989166379352
83.17	48.285	0.00018293669019798592
85.15	48.285	0.017541284779523325
87.13	48.285	0.00019643806816209544
89.11	48.285	6.25647224905984e-5
91.09	48.285	4.631878365732273e-5
93.07	48.285	0.0
95.05	48.285	3.4968381949422334e-5
97.03	48.285	0.0
99.01	48.285	0.08827765799372456
1.99	48.775	6.406673278331738e-5
3.97	48.775	0.0
5.95	48.775	0.0
7.93	48.775	0.0
9.91	48.775	1.4260496790205635e-5
11.89	48.775	5.493734701924664e-5
13.87	48.775	0.0
15.85	48.775	0.39085841498621754
17.83	48.775	0.00020381303013428367
19.81	48.775	0.404510921017849
21.79	48.775	0.0
23.77	48.775	0.22612425401427116
25.75	48.775	0.0
27.73	48.775	0.00017192452168107378
29.71	48.775	2.6167840387672014e-5
31.69	48.775	0.26076320925431196
33.67	48.775	3.443511153760191e-5
35.65	48.775	0.5609786176249898
37.63	48.775	0.0
39.61	48.775	1.1024594211676533
41.59	48.775	0.00013837280383528254
43.57	48.775	0.0
45.55	48.775	0.0
47.53	48.775	0.0
49.51	48.775	0.363441142413212
51.49	48.775	8.249718210864325e-5
53.47	48.775	0.0
55.45	48.775	0.13787290345075665
57.43	48.775	0.15986836885173838
59.41	48.775	0.19750787303121342
61.39	48.775	0.00023303475347924112
63.37	48.775	0.00011910238401266669
65.35	48.775	0.0
67.33	48.775	8.327948514339249e-5
69.31	48.775	8.918861060147285e-5
71.29	48.775	0.2183161040727033
73.27	48.775	5.823432097656639e-5
75.25	48.775	2.8733703639253557e-5
77.23	48.775	0.2630803035489122
79.21	48.775	0.0
81.19	48.775	5.828842982979768e-5
83.17	48.775	0.00015341051887620796
85.15	48.775	0.8662143151241779
87.13	48.775	0.0
89.11	48.775	7.555715527065709e-5
91.09	48.775	0.00013961769460155824
93.07	48.775	3.9329246709757945e-5
95.05	48.775	0.00014593420471914977
97.03	48.775	9.551479315295807e-5
99.01	48.775	0.010591017913361256
1.99	49.265	0.0
3.97	49.265	0.6414319848930887
5.95	49.265	6.391020668800999e-6
7.93	49.265	9.311197961289389e-5
9.91	49.265	0.00013711119894118466
11.89	49.265	0.00012840572442172636
13.87	49.265	9.535380156527208e-5
15.85	49.265	6.749481993194011e-5
17.83	49.265	0.5705766344467351
19.81	49.265	0.00016228979700498518
21.79	49.265	0.24929239915120172
23.77	49.265	7.934081012872433e-5
25.75	49.265	0.0
27.73	49.265	0.0
29.71	49.265	0.6605687548762176
31.69	49.265	0.0
33.67	49.265	0.0
35.65	49.265	0.0
37.63	49.265	4.370713825080828e-5
39.61	49.265	0.0
41.59	49.265	1.2198539291431259e-5
43.57	49.265	0.2537494706020944
45.55	49.265	0.14112143209611228
47.53	49.265	0.0
49.51	49.265	0.0
51.49	49.265	0.00026221827516455877
53.47	49.265	6.118137737880957e-5
55.45	49.265	2.3739863925423415e-5
57.43	49.265	0.0002532253722111878
59.41	49.265	0.0
61.39	49.265	0.3842135283071506
63.37	49.265	0.0
65.35	49.265	0.0
67.33	49.265	1.831162129531256e-5
69.31	49.265	0.1845024217957072
71.29	49.265	8.931470639443073e-5
73.27	49.265	0.22613774365363737
75.25	49.265	8.11633269611554e-5
77.23	49.265	7.96157994992835e-5
79.21	49.265	0.0
81.19	49.265	0.0
83.17	49.265	0.00019342315482325585
85.15	49.265	0.0001546448892653802
87.13	49.265	0.0
89.11	49.265	0.06663986704156555
91.09	49.265	7.676248303201969e-5
93.07	49.265	1.2501828322793015e-5
95.05	49.265	0.0
97.03	49.265	0.0
99.01	49.265	0.0
1.99	49.755	0.1196808694280509
3.97	49.755	0.0
5.95	49.755	0.9959167882196112
7.93	49.755	0.00015471397871076405
9.91	49.755	0.9242746301215359
11.89	49.755	0.49282795055323425
13.87	49.755	1.010971957137153e-5
15.85	49.755	0.0
17.83	49.755	0.0
19.81	49.755	0.0001015393554709413
21.79	49.755	0.000265447155919395
23.77	49.755	0.0
25.75	49.755	0.0
27.73	49.755	0.00010632749381147178
29.71	49.755	1.3560393736039877e-6
31.69	49.755	0.0
33.67	49.755	4.28025881829605e-5
35.65	49.755	0.0
37.63	49.755	0.0
39.61	49.755	0.0
41.59	49.755	0.0
43.57	49.755	0.0
45.55	49.755	0.0002240289667071483
47.53	49.755	0.24664130865245038
49.51	49.755	7.098621087384599e-5
51.49	49.755	0.16811230300336
53.47	49.755	7.989928583703583e-5
55.45	49.755	0.0
57.43	49.755	0.0002242795045875555
59.41	49.755	2.4889271481409512e-5
61.39	49.755	2.4320941707812056e-5
63.37	49.755	0.1919756544832234
65.35	49.755	0.0
67.33	49.755	0.00019436885830837838
69.31	49.755	0.0
71.29	49.755	0.0
73.27	49.755	0.00013766057289865655
75.25	49.755	3.371263402912053e-5
77.23	49.755	0.0
79.21	49.755	0.0
81.19	49.755	0.0
83.17	49.755	0.7570949477375126
85.15	49.755	0.0
87.13	49.755	0.6030190946329061
89.11	49.755	0.0
91.09	49.755	0.07262927511945372
93.07	49.755	0.07001108560965585
95.05	49.755	0.0
97.03	49.755	0.0
99.01	49.755	0.00026947529385718655


==> figs/tmp_10000000000005.dat <==
x	y	data
1.0	1.0	0.0
2.0	1.0	0.0
3.0	1.0	0.0
4.0	1.0	0.0
5.0	1.0	0.0
6.0	1.0	0.0
7.0	1.0	0.0
8.0	1.0	0.0
9.0	1.0	0.0
10.0	1.0	0.0
11.0	1.0	0.0
12.0	1.0	0.0
13.0	1.0	0.0
14.0	1.0	0.0
15.0	1.0	0.0
16.0	1.0	0.0
17.0	1.0	0.0
18.0	1.0	0.0
19.0	1.0	0.0
20.0	1.0	0.0
21.0	1.0	0.0
22.0	1.0	0.0
23.0	1.0	0.0
24.0	1.0	0.0
25.0	1.0	0.0
26.0	1.0	0.0
27.0	1.0	0.0
28.0	1.0	0.0
1.0	2.0	0.0
2.0	2.0	0.0
3.0	2.0	0.0
4.0	2.0	0.0
5.0	2.0	0.0
6.0	2.0	0.0
7.0	2.0	0.0
8.0	2.0	0.0
9.0	2.0	0.0
10.0	2.0	0.0
11.0	2.0	0.0
12.0	2.0	0.0
13.0	2.0	0.0
14.0	2.0	0.0
15.0	2.0	0.0
16.0	2.0	0.0
17.0	2.0	0.0
18.0	2.0	0.0
19.0	2.0	0.0
20.0	2.0	0.0
21.0	2.0	0.0
22.0	2.0	0.0
23.0	2.0	0.0
24.0	2.0	0.0
25.0	2.0	0.0
26.0	2.0	0.0
27.0	2.0	0.0
28.0	2.0	0.0
1.0	3.0	0.0
2.0	3.0	0.0
3.0	3.0	0.0
4.0	3.0	0.0
5.0	3.0	0.0
6.0	3.0	0.0
7.0	3.0	0.0
8.0	3.0	0.0
9.0	3.0	0.0
10.0	3.0	0.0
11.0	3.0	0.0
12.0	3.0	0.0
13.0	3.0	0.0
14.0	3.0	0.0
15.0	3.0	0.0
16.0	3.0	0.0
17.0	3.0	0.0
18.0	3.0	0.0
19.0	3.0	0.0
20.0	3.0	0.0
21.0	3.0	0.0
22.0	3.0	0.0
23.0	3.0	0.0
24.0	3.0	0.0
25.0	3.0	0.0
26.0	3.0	0.0
27.0	3.0	0.0
28.0	3.0	0.0
1.0	4.0	0.0
2.0	4.0	0.0
3.0	4.0	0.0
4.0	4.0	0.0
5.0	4.0	0.0
6.0	4.0	0.0
7.0	4.0	0.0
8.0	4.0	0.0
9.0	4.0	0.0
10.0	4.0	0.0
11.0	4.0	0.0
12.0	4.0	0.0
13.0	4.0	0.0
14.0	4.0	0.0
15.0	4.0	0.0
16.0	4.0	0.0
17.0	4.0	0.0
18.0	4.0	0.0
19.0	4.0	0.0
20.0	4.0	0.0
21.0	4.0	0.0
22.0	4.0	0.0
23.0	4.0	0.0
24.0	4.0	0.0
25.0	4.0	0.0
26.0	4.0	0.0
27.0	4.0	0.0
28.0	4.0	0.0
1.0	5.0	0.0
2.0	5.0	0.0
3.0	5.0	0.0
4.0	5.0	0.0
5.0	5.0	0.0
6.0	5.0	0.0
7.0	5.0	0.0
8.0	5.0	0.0
9.0	5.0	0.0
10.0	5.0	0.0
11.0	5.0	0.0
12.0	5.0	0.0
13.0	5.0	0.0
14.0	5.0	0.0
15.0	5.0	0.0
16.0	5.0	0.0
17.0	5.0	0.0
18.0	5.0	0.0
19.0	5.0	0.0
20.0	5.0	0.0
21.0	5.0	0.0
22.0	5.0	0.0
23.0	5.0	0.0
24.0	5.0	0.0
25.0	5.0	0.0
26.0	5.0	0.0
27.0	5.0	0.0
28.0	5.0	0.0
1.0	6.0	0.0
2.0	6.0	0.0
3.0	6.0	0.0
4.0	6.0	0.0
5.0	6.0	0.0
6.0	6.0	0.0
7.0	6.0	0.0
8.0	6.0	0.0
9.0	6.0	0.0
10.0	6.0	0.0
11.0	6.0	0.0
12.0	6.0	0.0
13.0	6.0	0.0
14.0	6.0	0.0
15.0	6.0	0.0
16.0	6.0	0.0
17.0	6.0	0.0
18.0	6.0	0.0
19.0	6.0	0.0
20.0	6.0	0.0
21.0	6.0	0.0
22.0	6.0	0.0
23.0	6.0	0.0
24.0	6.0	0.0
25.0	6.0	0.0
26.0	6.0	0.0
27.0	6.0	0.0
28.0	6.0	0.0
1.0	7.0	0.0
2.0	7.0	0.0
3.0	7.0	0.0
4.0	7.0	0.0
5.0	7.0	0.0
6.0	7.0	0.0
7.0	7.0	0.0
8.0	7.0	0.0
9.0	7.0	0.0
10.0	7.0	0.0
11.0	7.0	0.0
12.0	7.0	0.0
13.0	7.0	0.0
14.0	7.0	0.0
15.0	7.0	0.0
16.0	7.0	0.0
17.0	7.0	0.0
18.0	7.0	0.0
19.0	7.0	0.0
20.0	7.0	0.0
21.0	7.0	0.0
22.0	7.0	0.0
23.0	7.0	0.0
24.0	7.0	0.0
25.0	7.0	0.0
26.0	7.0	0.0
27.0	7.0	0.0
28.0	7.0	0.0
1.0	8.0	0.0
2.0	8.0	0.0
3.0	8.0	0.0
4.0	8.0	0.0
5.0	8.0	0.0
6.0	8.0	0.0
7.0	8.0	0.0
8.0	8.0	0.0
9.0	8.0	0.0
10.0	8.0	0.0
11.0	8.0	0.0
12.0	8.0	0.0
13.0	8.0	0.0
14.0	8.0	0.0
15.0	8.0	0.0
16.0	8.0	0.0
17.0	8.0	0.0
18.0	8.0	0.0
19.0	8.0	0.0
20.0	8.0	0.0
21.0	8.0	0.0
22.0	8.0	0.0
23.0	8.0	0.0
24.0	8.0	0.0
25.0	8.0	0.0
26.0	8.0	0.0
27.0	8.0	0.0
28.0	8.0	0.0
1.0	9.0	0.0
2.0	9.0	0.0
3.0	9.0	0.0
4.0	9.0	0.0
5.0	9.0	0.0
6.0	9.0	0.0
7.0	9.0	0.0
8.0	9.0	0.0
9.0	9.0	0.0
10.0	9.0	-4.0961855403757825
11.0	9.0	0.0
12.0	9.0	-34.75471359309053
13.0	9.0	0.0
14.0	9.0	0.0
15.0	9.0	0.0
16.0	9.0	0.0
17.0	9.0	0.0
18.0	9.0	0.0
19.0	9.0	0.0
20.0	9.0	0.0
21.0	9.0	0.0
22.0	9.0	0.0
23.0	9.0	0.0
24.0	9.0	0.0
25.0	9.0	0.0
26.0	9.0	0.0
27.0	9.0	0.0
28.0	9.0	0.0
1.0	10.0	0.0
2.0	10.0	0.0
3.0	10.0	0.0
4.0	10.0	0.0
5.0	10.0	0.0
6.0	10.0	0.0
7.0	10.0	0.0
8.0	10.0	-13.2313048225891
9.0	10.0	-30.678473982060808
10.0	10.0	-20.57887723409842
11.0	10.0	-43.03200947309995
12.0	10.0	-62.56259063375016
13.0	10.0	0.0
14.0	10.0	0.0
15.0	10.0	0.0
16.0	10.0	0.0
17.0	10.0	0.0
18.0	10.0	0.0
19.0	10.0	0.0
20.0	10.0	0.0
21.0	10.0	0.0
22.0	10.0	41.230781295754355
23.0	10.0	0.0
24.0	10.0	0.0
25.0	10.0	0.0
26.0	10.0	0.0
27.0	10.0	0.0
28.0	10.0	0.0
1.0	11.0	0.0
2.0	11.0	0.0
3.0	11.0	0.0
4.0	11.0	0.0
5.0	11.0	0.0
6.0	11.0	0.0
7.0	11.0	0.0
8.0	11.0	-77.30985953642235
9.0	11.0	-29.45357060428848
10.0	11.0	-17.412522192624614
11.0	11.0	0.0
12.0	11.0	0.0
13.0	11.0	0.0
14.0	11.0	0.0
15.0	11.0	0.0
16.0	11.0	0.0
17.0	11.0	0.0
18.0	11.0	0.0
19.0	11.0	0.0
20.0	11.0	0.0
21.0	11.0	0.0
22.0	11.0	0.0
23.0	11.0	0.0
24.0	11.0	0.0
25.0	11.0	0.0
26.0	11.0	0.0
27.0	11.0	0.0
28.0	11.0	0.0
1.0	12.0	0.0
2.0	12.0	0.0
3.0	12.0	0.0
4.0	12.0	0.0
5.0	12.0	0.0
6.0	12.0	0.0
7.0	12.0	0.0
8.0	12.0	-42.8198869344437
9.0	12.0	-62.31684657653806
10.0	12.0	0.0
11.0	12.0	0.0
12.0	12.0	0.0
13.0	12.0	0.0
14.0	12.0	0.0
15.0	12.0	0.0
16.0	12.0	0.0
17.0	12.0	0.0
18.0	12.0	0.0
19.0	12.0	0.0
20.0	12.0	0.0
21.0	12.0	0.0
22.0	12.0	0.0
23.0	12.0	0.0
24.0	12.0	0.0
25.0	12.0	-26.77636097837546
26.0	12.0	-14.918884354420191
27.0	12.0	0.0
28.0	12.0	0.0
1.0	13.0	0.0
2.0	13.0	0.0
3.0	13.0	0.0
4.0	13.0	0.0
5.0	13.0	0.0
6.0	13.0	0.0
7.0	13.0	0.0
8.0	13.0	-10.985414391734757
9.0	13.0	-30.769569033821433
10.0	13.0	0.0
11.0	13.0	0.0
12.0	13.0	0.0
13.0	13.0	0.0
14.0	13.0	0.0
15.0	13.0	0.0
16.0	13.0	0.0
17.0	13.0	0.0
18.0	13.0	0.0
19.0	13.0	0.0
20.0	13.0	0.0
21.0	13.0	0.0
22.0	13.0	0.0
23.0	13.0	0.0
24.0	13.0	0.0
25.0	13.0	-7.7058887754227445
26.0	13.0	0.0
27.0	13.0	0.0
28.0	13.0	0.0
1.0	14.0	0.0
2.0	14.0	0.0
3.0	14.0	0.0
4.0	14.0	0.0
5.0	14.0	0.0
6.0	14.0	48.431297727202455
7.0	14.0	0.0
8.0	14.0	-16.2360050883104
9.0	14.0	0.0
10.0	14.0	0.0
11.0	14.0	0.0
12.0	14.0	0.0
13.0	14.0	9.472407833098732
14.0	14.0	44.223604323261334
15.0	14.0	71.65285100250844
16.0	14.0	0.0
17.0	14.0	0.0
18.0	14.0	0.0
19.0	14.0	0.0
20.0	14.0	0.0
21.0	14.0	0.0
22.0	14.0	0.0
23.0	14.0	0.0
24.0	14.0	0.0
25.0	14.0	-33.889304398363194
26.0	14.0	0.0
27.0	14.0	0.0
28.0	14.0	0.0
1.0	15.0	0.0
2.0	15.0	0.0
3.0	15.0	0.0
4.0	15.0	0.0
5.0	15.0	0.0
6.0	15.0	33.386505115222135
7.0	15.0	0.0
8.0	15.0	0.0
9.0	15.0	0.0
10.0	15.0	0.0
11.0	15.0	0.0
12.0	15.0	0.0
13.0	15.0	49.11384292759715
14.0	15.0	144.84324751341973
15.0	15.0	111.39471104369989
16.0	15.0	0.0
17.0	15.0	0.0
18.0	15.0	0.0
19.0	15.0	0.0
20.0	15.0	0.0
21.0	15.0	0.0
22.0	15.0	0.0
23.0	15.0	0.0
24.0	15.0	0.0
25.0	15.0	-21.03863123430338
26.0	15.0	0.0
27.0	15.0	0.0
28.0	15.0	0.0
1.0	16.0	0.0
2.0	16.0	0.0
3.0	16.0	0.0
4.0	16.0	0.0
5.0	16.0	0.0
6.0	16.0	96.39456431962444
7.0	16.0	0.0
8.0	16.0	0.0
9.0	16.0	-24.142141397894004
10.0	16.0	0.0
11.0	16.0	0.0
12.0	16.0	0.0
13.0	16.0	0.0
14.0	16.0	0.0
15.0	16.0	0.0
16.0	16.0	0.0
17.0	16.0	0.0
18.0	16.0	0.0
19.0	16.0	0.0
20.0	16.0	0.0
21.0	16.0	0.0
22.0	16.0	0.0
23.0	16.0	0.0
24.0	16.0	0.0
25.0	16.0	0.0
26.0	16.0	-27.716527599235782
27.0	16.0	0.0
28.0	16.0	0.0
1.0	17.0	0.0
2.0	17.0	0.0
3.0	17.0	0.0
4.0	17.0	0.0
5.0	17.0	0.0
6.0	17.0	62.10197475198646
7.0	17.0	0.0
8.0	17.0	0.0
9.0	17.0	-31.258208561149324
10.0	17.0	0.0
11.0	17.0	0.0
12.0	17.0	0.0
13.0	17.0	0.0
14.0	17.0	0.0
15.0	17.0	0.0
16.0	17.0	0.0
17.0	17.0	0.0
18.0	17.0	0.0
19.0	17.0	0.0
20.0	17.0	0.0
21.0	17.0	17.964156101038114
22.0	17.0	0.0
23.0	17.0	0.0
24.0	17.0	0.0
25.0	17.0	0.0
26.0	17.0	0.0
27.0	17.0	0.0
28.0	17.0	0.0
1.0	18.0	0.0
2.0	18.0	0.0
3.0	18.0	0.0
4.0	18.0	0.0
5.0	18.0	0.0
6.0	18.0	96.61286114775298
7.0	18.0	0.0
8.0	18.0	-13.751133780803647
9.0	18.0	-51.09636364403917
10.0	18.0	-31.286283592828507
11.0	18.0	0.0
12.0	18.0	0.0
13.0	18.0	-11.557882083096349
14.0	18.0	-13.340658942488451
15.0	18.0	-11.130823271931986
16.0	18.0	-47.00072168027469
17.0	18.0	-0.2107560037384689
18.0	18.0	0.0
19.0	18.0	0.0
20.0	18.0	0.0
21.0	18.0	0.0
22.0	18.0	9.299999694021738
23.0	18.0	0.0
24.0	18.0	0.0
25.0	18.0	0.0
26.0	18.0	0.0
27.0	18.0	0.0
28.0	18.0	0.0
1.0	19.0	0.0
2.0	19.0	0.0
3.0	19.0	0.0
4.0	19.0	0.0
5.0	19.0	0.0
6.0	19.0	70.32661645436633
7.0	19.0	0.0
8.0	19.0	0.0
9.0	19.0	0.0
10.0	19.0	0.0
11.0	19.0	-47.090349461669604
12.0	19.0	-13.544669573250696
13.0	19.0	-28.069823328380387
14.0	19.0	-24.12996655866026
15.0	19.0	-73.43838849932722
16.0	19.0	-64.10104926601112
17.0	19.0	-3.385764235716356
18.0	19.0	0.0
19.0	19.0	0.0
20.0	19.0	0.0
21.0	19.0	0.0
22.0	19.0	12.391757654447582
23.0	19.0	0.0
24.0	19.0	0.0
25.0	19.0	0.0
26.0	19.0	0.0
27.0	19.0	0.0
28.0	19.0	0.0
1.0	20.0	0.0
2.0	20.0	0.0
3.0	20.0	0.0
4.0	20.0	0.0
5.0	20.0	0.0
6.0	20.0	97.07051625359462
7.0	20.0	0.0
8.0	20.0	0.0
9.0	20.0	0.0
10.0	20.0	0.0
11.0	20.0	0.0
12.0	20.0	-39.23093955644339
13.0	20.0	-3.074171758477685
14.0	20.0	0.0
15.0	20.0	-29.596612224084907
16.0	20.0	-70.37087437232314
17.0	20.0	-63.7289176749475
18.0	20.0	0.0
19.0	20.0	0.0
20.0	20.0	0.0
21.0	20.0	0.0
22.0	20.0	0.0
23.0	20.0	0.0
24.0	20.0	0.0
25.0	20.0	0.0
26.0	20.0	0.0
27.0	20.0	0.0
28.0	20.0	0.0
1.0	21.0	0.0
2.0	21.0	0.0
3.0	21.0	0.0
4.0	21.0	0.0
5.0	21.0	0.0
6.0	21.0	68.90866459628951
7.0	21.0	0.0
8.0	21.0	0.0
9.0	21.0	0.0
10.0	21.0	0.0
11.0	21.0	0.0
12.0	21.0	0.0
13.0	21.0	0.0
14.0	21.0	0.0
15.0	21.0	0.0
16.0	21.0	0.0
17.0	21.0	0.0
18.0	21.0	0.0
19.0	21.0	0.0
20.0	21.0	0.0
21.0	21.0	0.0
22.0	21.0	0.0
23.0	21.0	0.0
24.0	21.0	0.0
25.0	21.0	0.0
26.0	21.0	0.0
27.0	21.0	0.0
28.0	21.0	0.0
1.0	22.0	0.0
2.0	22.0	0.0
3.0	22.0	0.0
4.0	22.0	0.0
5.0	22.0	0.0
6.0	22.0	0.0
7.0	22.0	0.0
8.0	22.0	0.0
9.0	22.0	0.0
10.0	22.0	0.0
11.0	22.0	0.0
12.0	22.0	0.0
13.0	22.0	0.0
14.0	22.0	0.0
15.0	22.0	0.0
16.0	22.0	0.0
17.0	22.0	0.0
18.0	22.0	0.0
19.0	22.0	0.0
20.0	22.0	0.0
21.0	22.0	0.0
22.0	22.0	0.0
23.0	22.0	0.0
24.0	22.0	0.0
25.0	22.0	0.0
26.0	22.0	0.0
27.0	22.0	0.0
28.0	22.0	0.0
1.0	23.0	0.0
2.0	23.0	0.0
3.0	23.0	0.0
4.0	23.0	0.0
5.0	23.0	0.0
6.0	23.0	0.0
7.0	23.0	0.0
8.0	23.0	0.0
9.0	23.0	0.0
10.0	23.0	0.0
11.0	23.0	0.0
12.0	23.0	0.0
13.0	23.0	0.0
14.0	23.0	0.0
15.0	23.0	0.0
16.0	23.0	0.0
17.0	23.0	0.0
18.0	23.0	0.0
19.0	23.0	0.0
20.0	23.0	0.0
21.0	23.0	0.0
22.0	23.0	0.0
23.0	23.0	0.0
24.0	23.0	0.0
25.0	23.0	0.0
26.0	23.0	0.0
27.0	23.0	0.0
28.0	23.0	0.0
1.0	24.0	0.0
2.0	24.0	0.0
3.0	24.0	0.0
4.0	24.0	0.0
5.0	24.0	0.0
6.0	24.0	0.0
7.0	24.0	0.0
8.0	24.0	0.0
9.0	24.0	0.0
10.0	24.0	0.0
11.0	24.0	0.0
12.0	24.0	0.0
13.0	24.0	0.0
14.0	24.0	0.0
15.0	24.0	0.0
16.0	24.0	0.0
17.0	24.0	0.0
18.0	24.0	0.0
19.0	24.0	0.0
20.0	24.0	0.0
21.0	24.0	0.0
22.0	24.0	0.0
23.0	24.0	0.0
24.0	24.0	0.0
25.0	24.0	0.0
26.0	24.0	0.0
27.0	24.0	0.0
28.0	24.0	0.0
1.0	25.0	0.0
2.0	25.0	0.0
3.0	25.0	0.0
4.0	25.0	0.0
5.0	25.0	0.0
6.0	25.0	0.0
7.0	25.0	0.0
8.0	25.0	0.0
9.0	25.0	0.0
10.0	25.0	0.0
11.0	25.0	0.0
12.0	25.0	0.0
13.0	25.0	0.0
14.0	25.0	0.0
15.0	25.0	0.0
16.0	25.0	0.0
17.0	25.0	0.0
18.0	25.0	0.0
19.0	25.0	0.0
20.0	25.0	0.0
21.0	25.0	0.0
22.0	25.0	0.0
23.0	25.0	0.0
24.0	25.0	0.0
25.0	25.0	0.0
26.0	25.0	0.0
27.0	25.0	0.0
28.0	25.0	0.0
1.0	26.0	0.0
2.0	26.0	0.0
3.0	26.0	0.0
4.0	26.0	0.0
5.0	26.0	0.0
6.0	26.0	0.0
7.0	26.0	0.0
8.0	26.0	0.0
9.0	26.0	0.0
10.0	26.0	0.0
11.0	26.0	0.0
12.0	26.0	0.0
13.0	26.0	0.0
14.0	26.0	0.0
15.0	26.0	0.0
16.0	26.0	0.0
17.0	26.0	0.0
18.0	26.0	0.0
19.0	26.0	0.0
20.0	26.0	0.0
21.0	26.0	0.0
22.0	26.0	0.0
23.0	26.0	0.0
24.0	26.0	0.0
25.0	26.0	0.0
26.0	26.0	0.0
27.0	26.0	0.0
28.0	26.0	0.0
1.0	27.0	0.0
2.0	27.0	0.0
3.0	27.0	0.0
4.0	27.0	0.0
5.0	27.0	0.0
6.0	27.0	0.0
7.0	27.0	0.0
8.0	27.0	0.0
9.0	27.0	0.0
10.0	27.0	0.0
11.0	27.0	0.0
12.0	27.0	0.0
13.0	27.0	0.0
14.0	27.0	0.0
15.0	27.0	0.0
16.0	27.0	0.0
17.0	27.0	0.0
18.0	27.0	0.0
19.0	27.0	0.0
20.0	27.0	0.0
21.0	27.0	0.0
22.0	27.0	0.0
23.0	27.0	0.0
24.0	27.0	0.0
25.0	27.0	0.0
26.0	27.0	0.0
27.0	27.0	0.0
28.0	27.0	0.0
1.0	28.0	0.0
2.0	28.0	0.0
3.0	28.0	0.0
4.0	28.0	0.0
5.0	28.0	0.0
6.0	28.0	0.0
7.0	28.0	0.0
8.0	28.0	0.0
9.0	28.0	0.0
10.0	28.0	0.0
11.0	28.0	0.0
12.0	28.0	0.0
13.0	28.0	0.0
14.0	28.0	0.0
15.0	28.0	0.0
16.0	28.0	0.0
17.0	28.0	0.0
18.0	28.0	0.0
19.0	28.0	0.0
20.0	28.0	0.0
21.0	28.0	0.0
22.0	28.0	0.0
23.0	28.0	0.0
24.0	28.0	0.0
25.0	28.0	0.0
26.0	28.0	0.0
27.0	28.0	0.0
28.0	28.0	0.0


==> figs/tmp_10000000000006.dat <==
x	y	data
1.99	1.245	0.0
3.97	1.245	0.3314456670434649
5.95	1.245	0.0
7.93	1.245	0.00014739328256666484
9.91	1.245	8.842641499709528e-5
11.89	1.245	4.7704513191360876e-5
13.87	1.245	7.554733914123277e-5
15.85	1.245	0.0
17.83	1.245	0.48249451975027124
19.81	1.245	0.0
21.79	1.245	0.8485963883669934
23.77	1.245	0.0
25.75	1.245	2.0016524050119837e-5
27.73	1.245	0.0
29.71	1.245	0.18573968918151373
31.69	1.245	1.8532966348153974e-5
33.67	1.245	8.328948999096571e-5
35.65	1.245	0.0
37.63	1.245	0.0
39.61	1.245	6.251692203842374e-5
41.59	1.245	8.040172261593934e-5
43.57	1.245	0.46012577432275514
45.55	1.245	0.10461463539091831
47.53	1.245	0.0
49.51	1.245	0.00016576221482733354
51.49	1.245	0.0001288574072437003
53.47	1.245	0.00011704880501703773
55.45	1.245	0.0
57.43	1.245	0.0
59.41	1.245	0.00017888710942946473
61.39	1.245	0.03488215094287428
63.37	1.245	0.0
65.35	1.245	0.0
67.33	1.245	0.0
69.31	1.245	0.0007618748193647384
71.29	1.245	0.00010977614012412124
73.27	1.245	0.2848129946154261
75.25	1.245	0.0
77.23	1.245	0.0
79.21	1.245	0.0
81.19	1.245	0.0
83.17	1.245	0.00011483506069139248
85.15	1.245	0.0
87.13	1.245	0.0
89.11	1.245	0.9364824471682168
91.09	1.245	9.420312981315516e-5
93.07	1.245	0.00013279679541624084
95.05	1.245	3.787919806068412e-5
97.03	1.245	6.201000589297264e-5
99.01	1.245	9.116626054873116e-5
1.99	1.735	0.0
3.97	1.735	7.531948759912643e-5
5.95	1.735	0.0
7.93	1.735	0.0
9.91	1.735	0.0
11.89	1.735	0.0
13.87	1.735	0.0
15.85	1.735	0.220522797543675
17.83	1.735	0.0
19.81	1.735	0.5286252025195468
21.79	1.735	0.00010400773349389353
23.77	1.735	1.1889797542022746
25.75	1.735	1.9856001597403637e-5
27.73	1.735	6.460121256074778e-5
29.71	1.735	4.88730879054958e-5
31.69	1.735	0.17505415662517465
33.67	1.735	0.00022922956262761532
35.65	1.735	0.03959545970319589
37.63	1.735	1.7172518322141813e-5
39.61	1.735	1.003870072024637
41.59	1.735	0.0
43.57	1.735	0.00010825520070709257
45.55	1.735	0.0
47.53	1.735	0.0
49.51	1.735	0.22667146983559028
51.49	1.735	0.0
53.47	1.735	0.0
55.45	1.735	0.4236202297504619
57.43	1.735	0.5639984872995081
59.41	1.735	0.8284285899103341
61.39	1.735	0.0
63.37	1.735	0.0
65.35	1.735	0.0
67.33	1.735	0.0
69.31	1.735	0.00011112536015246715
71.29	1.735	0.6744566967395202
73.27	1.735	0.0
75.25	1.735	6.12253184757968e-5
77.23	1.735	0.8219070775219128
79.21	1.735	0.0
81.19	1.735	8.672740232876726e-5
83.17	1.735	0.0
85.15	1.735	0.15226513044765444
87.13	1.735	0.0
89.11	1.735	0.0
91.09	1.735	0.00016920993361502988
93.07	1.735	0.0
95.05	1.735	0.00012324844163815333
97.03	1.735	3.2924482852623924e-5
99.01	1.735	0.2539035731808563
1.99	2.225	0.0
3.97	2.225	9.837687600828458e-5
5.95	2.225	0.0
7.93	2.225	0.0
9.91	2.225	0.0
11.89	2.225	8.680153158980364e-5
13.87	2.225	4.0468322607277744e-5
15.85	2.225	0.4879118012357342
17.83	2.225	0.0
19.81	2.225	0.11558045665489425
21.79	2.225	0.0
23.77	2.225	0.11515821803051662
25.75	2.225	0.0
27.73	2.225	0.0
29.71	2.225	3.890524901371435e-5
31.69	2.225	0.559203289465616
33.67	2.225	0.0
35.65	2.225	0.0904269427712967
37.63	2.225	0.0
39.61	2.225	0.0431832156929457
41.59	2.225	0.00010804628677092155
43.57	2.225	0.00013565507742043645
45.55	2.225	5.0965327038303384e-5
47.53	2.225	0.0
49.51	2.225	0.5304776191260989
51.49	2.225	0.0
53.47	2.225	0.0
55.45	2.225	0.36493152596658174
57.43	2.225	0.16720632714448458
59.41	2.225	0.7342966520588464
61.39	2.225	5.354571392791485e-5
63.37	2.225	0.0
65.35	2.225	0.0
67.33	2.225	6.349325458181733e-5
69.31	2.225	6.390824541464485e-6
71.29	2.225	0.5178755837691515
73.27	2.225	1.4304597508759586e-5
75.25	2.225	3.7397388502109485e-5
77.23	2.225	0.6414919565561825
79.21	2.225	0.00012174872215537562
81.19	2.225	0.0
83.17	2.225	0.0
85.15	2.225	0.6747263979234542
87.13	2.225	0.0
89.11	2.225	0.0
91.09	2.225	0.0
93.07	2.225	0.0
95.05	2.225	0.0
97.03	2.225	9.708614857722195e-5
99.01	2.225	0.17674669544216304
1.99	2.715	1.2378392599464232
3.97	2.715	0.0
5.95	2.715	0.3732534033278505
7.93	2.715	1.5639294234994046e-5
9.91	2.715	0.20917177661267727
11.89	2.715	0.6984779286525216
13.87	2.715	0.0
15.85	2.715	4.805999876012567e-6
17.83	2.715	0.0
19.81	2.715	3.5209089974938186e-5
21.79	2.715	0.0
23.77	2.715	0.0
25.75	2.715	0.00017118756013326188
27.73	2.715	0.0
29.71	2.715	4.5969447559241065e-5
31.69	2.715	0.00013833387538586444
33.67	2.715	0.0
35.65	2.715	0.00012312537509504598
37.63	2.715	5.4197125180033124e-5
39.61	2.715	4.7788650237206774e-5
41.59	2.715	0.00014811373684057066
43.57	2.715	5.9944549572037334e-5
45.55	2.715	1.8166699293640262e-5
47.53	2.715	0.5845898169683594
49.51	2.715	3.7667773515531816e-5
51.49	2.715	0.23630061369026922
53.47	2.715	4.4745516354278175e-5
55.45	2.715	0.0
57.43	2.715	0.0
59.41	2.715	0.0
61.39	2.715	7.490895222059072e-6
63.37	2.715	0.8222753721825589
65.35	2.715	0.0
67.33	2.715	8.169241364139234e-5
69.31	2.715	0.0
71.29	2.715	5.5749583680392814e-5
73.27	2.715	0.0001339175240644893
75.25	2.715	0.0
77.23	2.715	0.0
79.21	2.715	0.0
81.19	2.715	0.0
83.17	2.715	0.07187959920103326
85.15	2.715	0.0
87.13	2.715	0.6572452424883837
89.11	2.715	0.0
91.09	2.715	0.9533865711369611
93.07	2.715	0.25273520418185225
95.05	2.715	0.0
97.03	2.715	0.00019979702250709727
99.01	2.715	4.746428822808537e-5
1.99	3.205	0.00013481308690413367
3.97	3.205	0.0
5.95	3.205	0.0
7.93	3.205	0.812682602419549
9.91	3.205	0.00021568909434177636
11.89	3.205	1.5416451233328662e-5
13.87	3.205	0.10692298408635548
15.85	3.205	0.0
17.83	3.205	0.0
19.81	3.205	8.932165163588899e-5
21.79	3.205	4.8971013785326846e-5
23.77	3.205	0.00030536380458127564
25.75	3.205	6.394714395704185e-5
27.73	3.205	0.0
29.71	3.205	0.00011285602712594725
31.69	3.205	3.213560843642066e-5
33.67	3.205	0.09714761244500325
35.65	3.205	1.6112518244954276e-5
37.63	3.205	0.11725805885089202
39.61	3.205	0.0001240956597802879
41.59	3.205	0.0
43.57	3.205	0.00015223745556526257
45.55	3.205	0.0002673888732302432
47.53	3.205	0.00015859103423817577
49.51	3.205	0.0
51.49	3.205	2.720594680271936e-5
53.47	3.205	1.7875341233595932e-5
55.45	3.205	0.0
57.43	3.205	4.751447267438821e-5
59.41	3.205	0.0
61.39	3.205	0.0
63.37	3.205	0.0001344633262833577
65.35	3.205	0.0
67.33	3.205	0.6758346868203331
69.31	3.205	0.00011740121187599534
71.29	3.205	0.0
73.27	3.205	0.00011949738234617956
75.25	3.205	9.204391147077639e-5
77.23	3.205	0.00017761249704621263
79.21	3.205	0.0
81.19	3.205	0.5225061666860644
83.17	3.205	0.0
85.15	3.205	0.0
87.13	3.205	0.00020446972403866974
89.11	3.205	0.0
91.09	3.205	0.0
93.07	3.205	9.829925695514813e-5
95.05	3.205	0.25775698432149197
97.03	3.205	0.45600432107663647
99.01	3.205	9.302936047802767e-6
1.99	3.695	8.067862348409283e-5
3.97	3.695	4.365397193236074e-5
5.95	3.695	0.0
7.93	3.695	0.24442651453817854
9.91	3.695	0.000135556840930101
11.89	3.695	7.408131059879672e-5
13.87	3.695	0.12047366152217487
15.85	3.695	0.0
17.83	3.695	0.00014865839071759123
19.81	3.695	0.0
21.79	3.695	0.00012703441135269316
23.77	3.695	4.047897585333097e-5
25.75	3.695	0.0002113147450742018
27.73	3.695	0.0
29.71	3.695	8.560972074354562e-5
31.69	3.695	0.0
33.67	3.695	0.28856740603815867
35.65	3.695	0.00010716833789403968
37.63	3.695	0.42154743166313025
39.61	3.695	0.00019408415547743585
41.59	3.695	0.0
43.57	3.695	0.0
45.55	3.695	0.0
47.53	3.695	0.00020679788288626233
49.51	3.695	0.0
51.49	3.695	4.334505178565317e-6
53.47	3.695	0.0
55.45	3.695	9.662527207507153e-5
57.43	3.695	3.3404014592070323e-5
59.41	3.695	0.0
61.39	3.695	2.7302727245427355e-5
63.37	3.695	0.0
65.35	3.695	0.0
67.33	3.695	0.5223861950179431
69.31	3.695	0.0
71.29	3.695	5.194310721293556e-5
73.27	3.695	0.0
75.25	3.695	7.69336470023795e-7
77.23	3.695	0.0
79.21	3.695	8.489688003772959e-5
81.19	3.695	0.17163384519489178
83.17	3.695	0.0
85.15	3.695	3.3340421482413454e-5
87.13	3.695	9.93782019026004e-5
89.11	3.695	0.0
91.09	3.695	4.9410181451639267e-5
93.07	3.695	8.954433891900256e-5
95.05	3.695	0.47698868964057106
97.03	3.695	0.8946594189750745
99.01	3.695	5.3138471614361305e-5
1.99	4.185	0.00012919087793728155
3.97	4.185	9.672768060851873e-5
5.95	4.185	0.00022139131943843106
7.93	4.185	0.0
9.91	4.185	0.0
11.89	4.185	0.0001945658039736481
13.87	4.185	0.0
15.85	4.185	7.620057987408204e-5
17.83	4.185	4.614275810722205e-5
19.81	4.185	0.0
21.79	4.185	6.8843590251027904e-6
23.77	4.185	8.648079079146492e-5
25.75	4.185	0.06150506664474853
27.73	4.185	0.503736074640371
29.71	4.185	7.150611072355935e-5
31.69	4.185	0.00012803529871480731
33.67	4.185	0.0
35.65	4.185	0.0
37.63	4.185	0.0003024909715184469
39.61	4.185	0.0001216047810687215
41.59	4.185	0.4101434273986476
43.57	4.185	0.0
45.55	4.185	0.0
47.53	4.185	9.00323075290731e-5
49.51	4.185	0.00014179046204801555
51.49	4.185	0.00018244530406267336
53.47	4.185	0.06539216469042097
55.45	4.185	7.603174654945845e-5
57.43	4.185	0.0
59.41	4.185	0.0
61.39	4.185	0.00017025877176290237
63.37	4.185	0.00016317347466788406
65.35	4.185	0.1904725035443664
67.33	4.185	0.00013883443391728457
69.31	4.185	0.0
71.29	4.185	0.0
73.27	4.185	0.0
75.25	4.185	1.0553726124161114
77.23	4.185	0.0
79.21	4.185	1.3416574920578515
81.19	4.185	0.0002089541079510627
83.17	4.185	3.6955247876539086e-5
85.15	4.185	1.648472779115984e-5
87.13	4.185	0.0
89.11	4.185	7.994791031834861e-6
91.09	4.185	0.0
93.07	4.185	0.0
95.05	4.185	0.00028642180951805277
97.03	4.185	0.00010690139971837157
99.01	4.185	0.0
1.99	4.675	8.423450793339309e-5
3.97	4.675	0.0
5.95	4.675	0.0
7.93	4.675	0.8062924508850533
9.91	4.675	5.8242821178476e-5
11.89	4.675	3.9310388293653146e-5
13.87	4.675	0.29713360829908364
15.85	4.675	4.886794393959631e-5
17.83	4.675	0.0
19.81	4.675	0.00015213270083055196
21.79	4.675	0.0
23.77	4.675	0.0
25.75	4.675	0.0
27.73	4.675	7.163263632544441e-5
29.71	4.675	0.0
31.69	4.675	0.00010438250540743237
33.67	4.675	0.42133468486426473
35.65	4.675	4.615200503856311e-5
37.63	4.675	0.9477758931989846
39.61	4.675	0.00027217473326583783
41.59	4.675	9.912588894418506e-5
43.57	4.675	0.0
45.55	4.675	0.0
47.53	4.675	0.0
49.51	4.675	0.0
51.49	4.675	0.0
53.47	4.675	0.0
55.45	4.675	0.0
57.43	4.675	0.0
59.41	4.675	0.00010044989922867264
61.39	4.675	0.00015970049408157077
63.37	4.675	0.00014245831558213923
65.35	4.675	0.0
67.33	4.675	0.2648357124544769
69.31	4.675	0.0
71.29	4.675	2.6247872338568933e-6
73.27	4.675	0.0
75.25	4.675	0.0
77.23	4.675	4.742520722287744e-5
79.21	4.675	0.0
81.19	4.675	0.7050631940356982
83.17	4.675	0.0
85.15	4.675	7.623467486308907e-5
87.13	4.675	0.0
89.11	4.675	0.0
91.09	4.675	0.0001356726403714733
93.07	4.675	4.831129055356191e-6
95.05	4.675	0.2153904624125742
97.03	4.675	0.04701974593176539
99.01	4.675	0.00012928970161939023
1.99	5.165	0.652655145044228
3.97	5.165	6.0310461196840284e-5
5.95	5.165	0.019135090000851118
7.93	5.165	9.165648731598553e-5
9.91	5.165	0.05094794045964646
11.89	5.165	0.7536831552306342
13.87	5.165	0.0
15.85	5.165	0.0
17.83	5.165	0.0
19.81	5.165	5.085136474837633e-5
21.79	5.165	0.0001679671650395348
23.77	5.165	0.0
25.75	5.165	0.0
27.73	5.165	0.0
29.71	5.165	6.467089808305072e-5
31.69	5.165	0.0
33.67	5.165	0.00011423455333449123
35.65	5.165	0.0
37.63	5.165	0.00031839390652135824
39.61	5.165	0.0
41.59	5.165	0.0
43.57	5.165	2.4380943948834974e-5
45.55	5.165	0.0
47.53	5.165	0.6280061338421583
49.51	5.165	0.0
51.49	5.165	0.014710530550599454
53.47	5.165	0.0
55.45	5.165	0.0
57.43	5.165	0.0
59.41	5.165	0.0
61.39	5.165	3.830469597108976e-5
63.37	5.165	0.12580548633614885
65.35	5.165	0.0
67.33	5.165	0.0
69.31	5.165	0.0001438101059750686
71.29	5.165	0.0
73.27	5.165	0.0
75.25	5.165	0.0001224115606172208
77.23	5.165	0.0
79.21	5.165	0.0
81.19	5.165	0.0
83.17	5.165	0.3373043140652219
85.15	5.165	6.114475849171812e-5
87.13	5.165	0.8849846829190633
89.11	5.165	0.0
91.09	5.165	0.5594499248975819
93.07	5.165	0.7731615858922385
95.05	5.165	0.0
97.03	5.165	0.00021141340132101752
99.01	5.165	5.758166249581127e-5
1.99	5.655	0.0
3.97	5.655	0.0
5.95	5.655	0.00012972253387977107
7.93	5.655	0.3658045151452294
9.91	5.655	2.6532544004939318e-5
11.89	5.655	0.00011085562984033414
13.87	5.655	0.25015790676374694
15.85	5.655	0.0
17.83	5.655	6.807646908281453e-5
19.81	5.655	0.00014507556387587762
21.79	5.655	7.16405639889098e-5
23.77	5.655	0.0
25.75	5.655	0.00010125673486117489
27.73	5.655	2.1049833886332965e-5
29.71	5.655	0.00014552198821724755
31.69	5.655	0.0
33.67	5.655	0.07578136329281193
35.65	5.655	0.0
37.63	5.655	0.6769255666223021
39.61	5.655	5.431549869807222e-5
41.59	5.655	0.0
43.57	5.655	1.2057336289585863e-5
45.55	5.655	0.0
47.53	5.655	0.0
49.51	5.655	0.00010372339406314034
51.49	5.655	0.0
53.47	5.655	0.00010618525461842377
55.45	5.655	4.444507048050084e-5
57.43	5.655	0.0
59.41	5.655	0.0
61.39	5.655	0.0
63.37	5.655	0.0
65.35	5.655	4.596814375916471e-5
67.33	5.655	0.41164945356943505
69.31	5.655	9.31955679253464e-5
71.29	5.655	0.0
73.27	5.655	5.099947688549438e-5
75.25	5.655	0.00012176078478378968
77.23	5.655	2.174730807451157e-5
79.21	5.655	0.0
81.19	5.655	0.5173688759350048
83.17	5.655	0.0001422104640438519
85.15	5.655	0.0
87.13	5.655	0.0
89.11	5.655	3.864297861353528e-6
91.09	5.655	0.0
93.07	5.655	0.0
95.05	5.655	0.6444978849885716
97.03	5.655	0.25033598627717013
99.01	5.655	0.00016635029256696217
1.99	6.145	0.00011282818888855581
3.97	6.145	0.36433286302997425
5.95	6.145	0.00027614759264282736
7.93	6.145	0.0
9.91	6.145	8.80538580297913e-6
11.89	6.145	0.0
13.87	6.145	0.0
15.85	6.145	0.0
17.83	6.145	0.13512751938972833
19.81	6.145	0.0
21.79	6.145	0.7904974284677038
23.77	6.145	0.0
25.75	6.145	0.0
27.73	6.145	0.0
29.71	6.145	0.11938853410855743
31.69	6.145	0.00028455693509259677
33.67	6.145	0.0
35.65	6.145	0.0
37.63	6.145	0.0
39.61	6.145	0.0
41.59	6.145	4.846883689089754e-5
43.57	6.145	0.7701458511582004
45.55	6.145	0.8344011869748198
47.53	6.145	0.0
49.51	6.145	0.0
51.49	6.145	6.885176187687607e-6
53.47	6.145	0.0
55.45	6.145	0.0
57.43	6.145	0.0001256028407750362
59.41	6.145	0.0
61.39	6.145	0.44209383082239784
63.37	6.145	2.5387017908734567e-5
65.35	6.145	0.00015313774540016864
67.33	6.145	6.71273194471228e-5
69.31	6.145	0.2619053182587123
71.29	6.145	0.0
73.27	6.145	0.7476160929398152
75.25	6.145	0.0
77.23	6.145	0.0001657418148048661
79.21	6.145	0.0
81.19	6.145	0.00015252590276838179
83.17	6.145	3.181950989424165e-5
85.15	6.145	1.9191149748157172e-5
87.13	6.145	0.0
89.11	6.145	0.8659033759841266
91.09	6.145	0.0
93.07	6.145	0.0
95.05	6.145	3.0793166903917256e-5
97.03	6.145	0.0
99.01	6.145	0.0
1.99	6.635	7.682815371273738e-5
3.97	6.635	0.0
5.95	6.635	0.00015921078422344602
7.93	6.635	0.46090335230049684
9.91	6.635	0.00015290185898394744
11.89	6.635	0.0
13.87	6.635	0.3263005604093756
15.85	6.635	0.0001483300433763345
17.83	6.635	6.281846154068036e-5
19.81	6.635	0.0001013983872289934
21.79	6.635	0.0002555824851667773
23.77	6.635	3.731347824002582e-5
25.75	6.635	0.0
27.73	6.635	0.00017662590206949
29.71	6.635	0.0001239144982804843
31.69	6.635	0.0
33.67	6.635	0.7352334747672535
35.65	6.635	8.07644377780049e-5
37.63	6.635	0.21577913303130136
39.61	6.635	0.0
41.59	6.635	0.0
43.57	6.635	6.178315814664479e-5
45.55	6.635	0.00011142329763309836
47.53	6.635	2.7632610446489536e-5
49.51	6.635	0.0
51.49	6.635	0.0
53.47	6.635	4.6906082826278816e-5
55.45	6.635	0.0001602218452856154
57.43	6.635	0.0
59.41	6.635	9.394325420477721e-5
61.39	6.635	0.00012019442926931974
63.37	6.635	0.0
65.35	6.635	0.0
67.33	6.635	0.3940637094755375
69.31	6.635	0.0
71.29	6.635	9.377358611627814e-5
73.27	6.635	0.00014838669202659217
75.25	6.635	0.0
77.23	6.635	8.247649164318993e-5
79.21	6.635	3.367659618816323e-5
81.19	6.635	0.5141723027569647
83.17	6.635	0.0002743777612616035
85.15	6.635	0.0
87.13	6.635	7.505840753231687e-5
89.11	6.635	0.0
91.09	6.635	0.0
93.07	6.635	0.0
95.05	6.635	0.0024462845002992673
97.03	6.635	0.1293764385265812
99.01	6.635	0.0
1.99	7.125	0.0
3.97	7.125	0.0
5.95	7.125	1.4625189096557621e-5
7.93	7.125	0.44047099028217884
9.91	7.125	0.0
11.89	7.125	0.0
13.87	7.125	0.38253113714109954
15.85	7.125	6.59854286942476e-5
17.83	7.125	0.0
19.81	7.125	0.0
21.79	7.125	0.0
23.77	7.125	6.31412357636982e-5
25.75	7.125	0.0
27.73	7.125	0.0
29.71	7.125	1.452235608962465e-5
31.69	7.125	0.0
33.67	7.125	1.055778364717351
35.65	7.125	3.2121328511766516e-5
37.63	7.125	0.42321200313403584
39.61	7.125	0.00014850247872604083
41.59	7.125	0.0
43.57	7.125	9.95343554341725e-7
45.55	7.125	0.00013091724574134075
47.53	7.125	0.00014658631380685112
49.51	7.125	0.00016511826297676728
51.49	7.125	0.00017471599086162234
53.47	7.125	0.0
55.45	7.125	0.0
57.43	7.125	0.0
59.41	7.125	0.0
61.39	7.125	0.0
63.37	7.125	0.0
65.35	7.125	3.601766760273051e-5
67.33	7.125	0.5619915095716457
69.31	7.125	2.0743538230602886e-5
71.29	7.125	4.660354951436876e-5
73.27	7.125	0.0
75.25	7.125	0.0
77.23	7.125	0.00024687834218708326
79.21	7.125	0.0
81.19	7.125	0.40496147863388954
83.17	7.125	0.0
85.15	7.125	1.2973280910511824e-5
87.13	7.125	0.00019895954518111807
89.11	7.125	0.0
91.09	7.125	0.0
93.07	7.125	1.906808115699216e-5
95.05	7.125	0.14833497431512677
97.03	7.125	0.07361780666076156
99.01	7.125	2.1997570913561614e-5
1.99	7.615	0.00013334908680839172
3.97	7.615	0.0
5.95	7.615	0.00018704984476527746
7.93	7.615	0.0
9.91	7.615	6.665073160180075e-5
11.89	7.615	0.0
13.87	7.615	0.0
15.85	7.615	0.0
17.83	7.615	0.0
19.81	7.615	0.0
21.79	7.615	0.0
23.77	7.615	2.9441944184534402e-5
25.75	7.615	0.6314187769606628
27.73	7.615	0.4228371539775819
29.71	7.615	1.147308463630405e-5
31.69	7.615	0.00013099707600462994
33.67	7.615	0.0
35.65	7.615	0.0
37.63	7.615	0.0
39.61	7.615	5.7867091074040684e-5
41.59	7.615	0.25794518121280563
43.57	7.615	3.6781880020382724e-6
45.55	7.615	0.0
47.53	7.615	0.0002497088544642548
49.51	7.615	0.0
51.49	7.615	0.0
53.47	7.615	0.5351129210344321
55.45	7.615	2.560434643887049e-5
57.43	7.615	9.510502252402203e-5
59.41	7.615	0.00016822373888721593
61.39	7.615	0.0
63.37	7.615	0.0
65.35	7.615	1.034254497721924
67.33	7.615	0.0
69.31	7.615	0.00013418735919370922
71.29	7.615	8.561727546098408e-5
73.27	7.615	6.6174388701726e-5
75.25	7.615	0.1899016245919385
77.23	7.615	8.665451701039447e-5
79.21	7.615	0.35971397640645075
81.19	7.615	0.0
83.17	7.615	0.0
85.15	7.615	6.3943557516027e-5
87.13	7.615	0.0
89.11	7.615	0.00021151359021317237
91.09	7.615	0.0
93.07	7.615	3.1328633684715014e-5
95.05	7.615	5.237597266677137e-5
97.03	7.615	0.0
99.01	7.615	0.00014876397107789716
1.99	8.105	0.5948136367956631
3.97	8.105	0.0
5.95	8.105	0.6959192685551225
7.93	8.105	0.0
9.91	8.105	0.3703879560867347
11.89	8.105	0.8019806253394224
13.87	8.105	0.0
15.85	8.105	4.032708917526406e-5
17.83	8.105	1.670903339527077e-5
19.81	8.105	9.869845314251933e-5
21.79	8.105	0.0
23.77	8.105	0.00016015752697817571
25.75	8.105	0.0
27.73	8.105	0.0
29.71	8.105	5.024421846781553e-5
31.69	8.105	0.0
33.67	8.105	1.8401703464487582e-6
35.65	8.105	2.8231166687760472e-5
37.63	8.105	0.0
39.61	8.105	0.0
41.59	8.105	0.00011847245596080138
43.57	8.105	0.0
45.55	8.105	2.1155142444351748e-5
47.53	8.105	0.47440994952849147
49.51	8.105	0.0
51.49	8.105	0.43263877424082287
53.47	8.105	0.0
55.45	8.105	0.00016327392160547232
57.43	8.105	0.0
59.41	8.105	0.0
61.39	8.105	4.4676215056574515e-5
63.37	8.105	0.25675732321389333
65.35	8.105	0.00011518963193676667
67.33	8.105	0.0
69.31	8.105	0.0
71.29	8.105	0.00012326804966120093
73.27	8.105	0.0
75.25	8.105	0.00017772514409208676
77.23	8.105	0.0
79.21	8.105	0.0
81.19	8.105	0.0
83.17	8.105	0.06523860836665651
85.15	8.105	4.156337252614575e-5
87.13	8.105	0.7311648299188769
89.11	8.105	0.0
91.09	8.105	0.2168803704150899
93.07	8.105	0.020329356880500526
95.05	8.105	0.0
97.03	8.105	0.0
99.01	8.105	1.6771939734850743e-5
1.99	8.595	0.0
3.97	8.595	0.20161918709144633
5.95	8.595	2.168696034566747e-5
7.93	8.595	0.0
9.91	8.595	0.0001572406170026357
11.89	8.595	2.486970376404146e-5
13.87	8.595	0.0001445284228996995
15.85	8.595	0.0
17.83	8.595	0.35709394393980176
19.81	8.595	6.74917540327883e-5
21.79	8.595	0.18045687105367225
23.77	8.595	0.0
25.75	8.595	0.0
27.73	8.595	0.0
29.71	8.595	0.17162978329138112
31.69	8.595	5.722989006096052e-5
33.67	8.595	0.0
35.65	8.595	0.00015113646451632158
37.63	8.595	0.0
39.61	8.595	9.969313809106276e-5
41.59	8.595	0.0
43.57	8.595	0.07620302082342567
45.55	8.595	0.020001757613095972
47.53	8.595	0.00015014257684918018
49.51	8.595	0.0
51.49	8.595	0.0
53.47	8.595	0.0
55.45	8.595	0.0
57.43	8.595	9.222916361811068e-5
59.41	8.595	4.671798635054708e-5
61.39	8.595	0.5697938640044315
63.37	8.595	0.0
65.35	8.595	5.6175312619766686e-5
67.33	8.595	0.00010036058901202526
69.31	8.595	0.27523723388071386
71.29	8.595	6.377852878582823e-5
73.27	8.595	0.08454413544919515
75.25	8.595	0.0
77.23	8.595	7.987590834899348e-6
79.21	8.595	0.00016036578734896832
81.19	8.595	0.00010509577097802399
83.17	8.595	0.00024402743296151962
85.15	8.595	0.0
87.13	8.595	8.676073399574942e-5
89.11	8.595	0.610999279510855
91.09	8.595	0.0
93.07	8.595	0.0
95.05	8.595	0.0
97.03	8.595	0.00020785445695525726
99.01	8.595	3.0635389226106566e-5
1.99	9.085	2.1817590026650637e-5
3.97	9.085	0.9405266771347471
5.95	9.085	3.5747628492817084e-5
7.93	9.085	0.00014700630330629952
9.91	9.085	0.0
11.89	9.085	0.0003115832865571015
13.87	9.085	0.00026507016417468736
15.85	9.085	0.0
17.83	9.085	0.5425218296764944
19.81	9.085	0.0
21.79	9.085	0.6485750854167347
23.77	9.085	0.0
25.75	9.085	0.0
27.73	9.085	0.0
29.71	9.085	0.40016164288944234
31.69	9.085	0.00011470303378356762
33.67	9.085	9.858591711964659e-5
35.65	9.085	0.0
37.63	9.085	0.0
39.61	9.085	0.00010400910024313008
41.59	9.085	8.206494973006936e-5
43.57	9.085	0.10057851612472035
45.55	9.085	0.7345388974556419
47.53	9.085	0.0
49.51	9.085	0.0
51.49	9.085	4.413776143177639e-5
53.47	9.085	0.0
55.45	9.085	0.0
57.43	9.085	0.0
59.41	9.085	0.0
61.39	9.085	0.2797384469947628
63.37	9.085	0.0
65.35	9.085	9.058559945750645e-5
67.33	9.085	0.0
69.31	9.085	1.0236098295934783
71.29	9.085	0.0
73.27	9.085	0.5795264636573831
75.25	9.085	7.278439946168975e-6
77.23	9.085	1.0811420037127793e-5
79.21	9.085	6.165838293507445e-5
81.19	9.085	0.0
83.17	9.085	0.00015619379721943185
85.15	9.085	0.0
87.13	9.085	5.744242800466782e-5
89.11	9.085	0.31089870354793503
91.09	9.085	0.00021413760853358738
93.07	9.085	0.0
95.05	9.085	0.0001083249142158986
97.03	9.085	0.0
99.01	9.085	3.9157979251947364e-5
1.99	9.575	0.00012437536620116924
3.97	9.575	1.835972540162421e-5
5.95	9.575	0.0
7.93	9.575	0.0
9.91	9.575	0.00027039404898049005
11.89	9.575	0.00011651431603019354
13.87	9.575	0.0
15.85	9.575	3.002855400803706e-6
17.83	9.575	0.0
19.81	9.575	9.324110150642865e-5
21.79	9.575	0.0
23.77	9.575	0.00011747895499206243
25.75	9.575	0.14850182269192969
27.73	9.575	0.5576470862259275
29.71	9.575	0.0
31.69	9.575	0.0
33.67	9.575	0.0
35.65	9.575	3.542478742202719e-5
37.63	9.575	0.0
39.61	9.575	0.0
41.59	9.575	0.4071399531734645
43.57	9.575	3.742720918187644e-5
45.55	9.575	0.0
47.53	9.575	0.0
49.51	9.575	6.387414863982409e-6
51.49	9.575	0.0001879411269448584
53.47	9.575	0.8788609886067915
55.45	9.575	0.0
57.43	9.575	0.0
59.41	9.575	0.0
61.39	9.575	2.8979428458868974e-6
63.37	9.575	0.0
65.35	9.575	0.11728869599136482
67.33	9.575	0.00011537103968805486
69.31	9.575	6.717683590933277e-5
71.29	9.575	7.854060703583782e-5
73.27	9.575	5.381190599444829e-6
75.25	9.575	0.5578491780498882
77.23	9.575	0.0
79.21	9.575	0.38216509755596606
81.19	9.575	3.367598727885525e-5
83.17	9.575	0.0
85.15	9.575	0.0
87.13	9.575	0.0001726822091941221
89.11	9.575	0.0
91.09	9.575	0.0
93.07	9.575	0.0
95.05	9.575	8.87126688658768e-5
97.03	9.575	0.0
99.01	9.575	0.0
1.99	10.065	0.0
3.97	10.065	0.0
5.95	10.065	0.0001476641509016832
7.93	10.065	2.730198910437464e-5
9.91	10.065	0.0
11.89	10.065	9.905678331320267e-5
13.87	10.065	4.228128222464827e-5
15.85	10.065	0.08463885015484296
17.83	10.065	7.443943454773156e-5
19.81	10.065	0.032287966558130377
21.79	10.065	0.00017457282090837687
23.77	10.065	0.39029300093082786
25.75	10.065	0.0
27.73	10.065	0.0
29.71	10.065	0.00010418828223441614
31.69	10.065	0.5957928489771087
33.67	10.065	4.2084610826984146e-5
35.65	10.065	0.12342469001092415
37.63	10.065	0.00017189621904866928
39.61	10.065	0.5390137893845386
41.59	10.065	2.5678219001132466e-5
43.57	10.065	0.0
45.55	10.065	7.026884885172329e-5
47.53	10.065	0.00020874763308679012
49.51	10.065	0.688517216331193
51.49	10.065	0.00018033203922112554
53.47	10.065	8.655981820848775e-5
55.45	10.065	0.7674995868144445
57.43	10.065	0.19434841675468872
59.41	10.065	0.37664849239620324
61.39	10.065	2.7201820967875803e-7
63.37	10.065	9.429628264773496e-5
65.35	10.065	1.1234979091626645e-5
67.33	10.065	3.536827546081609e-5
69.31	10.065	0.0
71.29	10.065	1.0120992062015335
73.27	10.065	0.0
75.25	10.065	7.639279354948389e-5
77.23	10.065	0.34767578428554424
79.21	10.065	0.0
81.19	10.065	0.0
83.17	10.065	0.0
85.15	10.065	0.28601969740834976
87.13	10.065	1.1220456007730568e-5
89.11	10.065	0.0
91.09	10.065	9.87320329605069e-5
93.07	10.065	3.982118957694105e-5
95.05	10.065	0.0
97.03	10.065	0.0
99.01	10.065	0.46278796145541
1.99	10.555	0.47188320538486916
3.97	10.555	0.0001711460958810644
5.95	10.555	0.5272157450325066
7.93	10.555	6.640651960630164e-5
9.91	10.555	0.5060066955687117
11.89	10.555	0.032771071104494176
13.87	10.555	0.0
15.85	10.555	0.0
17.83	10.555	0.00010148685100032365
19.81	10.555	2.0862721541507638e-5
21.79	10.555	0.0
23.77	10.555	0.0
25.75	10.555	0.000160026273052777
27.73	10.555	0.0
29.71	10.555	8.620679297401282e-5
31.69	10.555	0.0
33.67	10.555	0.00019025547737248362
35.65	10.555	0.0
37.63	10.555	0.0
39.61	10.555	7.531170290046892e-5
41.59	10.555	0.0001325137985832384
43.57	10.555	3.591400256715002e-5
45.55	10.555	0.0
47.53	10.555	0.7757670835696293
49.51	10.555	0.0
51.49	10.555	0.7365932030025131
53.47	10.555	0.00014577008151079245
55.45	10.555	0.0
57.43	10.555	7.917198333760587e-5
59.41	10.555	0.00018252675399287743
61.39	10.555	2.2069837188019825e-5
63.37	10.555	0.43286431623690325
65.35	10.555	0.0002069878706032208
67.33	10.555	0.0
69.31	10.555	0.0002106231043077123
71.29	10.555	5.27593640655989e-5
73.27	10.555	0.00030268643994788035
75.25	10.555	0.0
77.23	10.555	0.0001150969446618298
79.21	10.555	0.0
81.19	10.555	0.0
83.17	10.555	0.5180591660826992
85.15	10.555	0.0003411409668514203
87.13	10.555	0.42365228736019134
89.11	10.555	0.0
91.09	10.555	0.11447770494094067
93.07	10.555	0.37735710390816424
95.05	10.555	0.0
97.03	10.555	1.1508790450507902e-5
99.01	10.555	0.0
1.99	11.045	0.0
3.97	11.045	0.19047322734876548
5.95	11.045	3.471836713006299e-5
7.93	11.045	3.70608919864834e-5
9.91	11.045	6.210167583194808e-5
11.89	11.045	0.0
13.87	11.045	0.0
15.85	11.045	4.2815101968875525e-5
17.83	11.045	1.0474388204936202
19.81	11.045	0.00011368138961463175
21.79	11.045	0.15594597450683434
23.77	11.045	0.0
25.75	11.045	0.00011492734703399374
27.73	11.045	2.2663848294662457e-5
29.71	11.045	0.5201017666780272
31.69	11.045	0.00010182122093719488
33.67	11.045	4.8744239868242415e-5
35.65	11.045	0.0001226687710599437
37.63	11.045	0.00018825944432666544
39.61	11.045	8.3599290477753e-5
41.59	11.045	6.442894880459793e-5
43.57	11.045	0.21599128181231464
45.55	11.045	0.2833382213268023
47.53	11.045	0.0
49.51	11.045	0.0
51.49	11.045	0.0
53.47	11.045	8.178692828348932e-5
55.45	11.045	0.0
57.43	11.045	1.0382540220501169e-5
59.41	11.045	9.784127123160808e-5
61.39	11.045	0.3820863236950527
63.37	11.045	0.00020875097135733062
65.35	11.045	5.5057369937496216e-5
67.33	11.045	0.0
69.31	11.045	0.7838914340842003
71.29	11.045	0.0
73.27	11.045	0.43445685798479916
75.25	11.045	0.0
77.23	11.045	9.660575190813436e-5
79.21	11.045	0.0
81.19	11.045	3.4289659350081305e-5
83.17	11.045	0.0
85.15	11.045	0.000103410305586456
87.13	11.045	0.00017909414653078122
89.11	11.045	0.2599215366573051
91.09	11.045	0.0
93.07	11.045	0.0
95.05	11.045	0.0
97.03	11.045	0.0
99.01	11.045	0.0001742923053652368
1.99	11.535	0.00017952542525819334
3.97	11.535	0.00013278502620438316
5.95	11.535	0.0
7.93	11.535	0.1671362746994931
9.91	11.535	9.740106378524223e-6
11.89	11.535	0.0
13.87	11.535	0.13532564229401212
15.85	11.535	1.6474370473894592e-5
17.83	11.535	0.0
19.81	11.535	4.4087424684598896e-5
21.79	11.535	0.0
23.77	11.535	0.0
25.75	11.535	7.10820914405064e-5
27.73	11.535	0.0
29.71	11.535	0.0
31.69	11.535	0.0
33.67	11.535	0.22236792825641016
35.65	11.535	0.00011450389064125214
37.63	11.535	0.014951398825159057
39.61	11.535	3.9887807953493564e-5
41.59	11.535	3.405781041166873e-5
43.57	11.535	7.881699548396464e-5
45.55	11.535	0.00020521135171860347
47.53	11.535	8.353130794822123e-6
49.51	11.535	0.0
51.49	11.535	2.9794661052968895e-5
53.47	11.535	0.0
55.45	11.535	0.0
57.43	11.535	6.109370356968024e-5
59.41	11.535	5.183911769164726e-6
61.39	11.535	0.0
63.37	11.535	0.0
65.35	11.535	0.0
67.33	11.535	0.4219216689021219
69.31	11.535	0.0
71.29	11.535	0.0
73.27	11.535	0.0
75.25	11.535	7.861083915819127e-5
77.23	11.535	0.0001854406746265843
79.21	11.535	7.214608777063201e-5
81.19	11.535	0.3691980292496435
83.17	11.535	0.0
85.15	11.535	4.1960768311305214e-5
87.13	11.535	9.069372333510536e-5
89.11	11.535	3.8307706856377234e-5
91.09	11.535	0.0002183659236898375
93.07	11.535	0.0
95.05	11.535	0.06598551723808344
97.03	11.535	0.10729275675543137
99.01	11.535	0.00018916044755068262
1.99	12.025	2.2878911730231145e-6
3.97	12.025	2.5465441587483533e-5
5.95	12.025	0.0
7.93	12.025	0.08359477479326527
9.91	12.025	0.0
11.89	12.025	0.00014570506020151314
13.87	12.025	0.2946894982429864
15.85	12.025	0.0001397033602696182
17.83	12.025	0.0001733270647008597
19.81	12.025	0.00019898087792167074
21.79	12.025	5.256039448228656e-5
23.77	12.025	0.0
25.75	12.025	0.0002350173513091731
27.73	12.025	0.0
29.71	12.025	5.94855000930935e-5
31.69	12.025	0.0
33.67	12.025	0.24892830152865786
35.65	12.025	0.0
37.63	12.025	0.42577382964097066
39.61	12.025	5.486960416190582e-5
41.59	12.025	6.425565723784101e-5
43.57	12.025	0.0
45.55	12.025	0.00012424189526767334
47.53	12.025	0.00025082051581386895
49.51	12.025	0.0001307113433850433
51.49	12.025	8.272892473974538e-6
53.47	12.025	9.976821276815552e-5
55.45	12.025	7.915624923632105e-6
57.43	12.025	0.00011544776431913687
59.41	12.025	0.00010475968441712138
61.39	12.025	7.860691547159298e-5
63.37	12.025	8.835535065046826e-6
65.35	12.025	0.0
67.33	12.025	0.005207087819093292
69.31	12.025	5.493587297199134e-5
71.29	12.025	0.0001896052190584042
73.27	12.025	0.0
75.25	12.025	0.00012685139077475339
77.23	12.025	0.0
79.21	12.025	7.267697052154985e-5
81.19	12.025	0.21355740137359724
83.17	12.025	0.0
85.15	12.025	0.00019833053554543437
87.13	12.025	0.0
89.11	12.025	0.0
91.09	12.025	0.0
93.07	12.025	0.0
95.05	12.025	0.3019135547752654
97.03	12.025	0.2873866948657491
99.01	12.025	6.499319525384557e-5
1.99	12.515	0.0
3.97	12.515	0.36775537315823836
5.95	12.515	0.0
7.93	12.515	0.0
9.91	12.515	7.043573293364281e-6
11.89	12.515	0.0
13.87	12.515	0.00019331198367656183
15.85	12.515	0.000306580013351543
17.83	12.515	0.011986991585093865
19.81	12.515	6.283286365049034e-5
21.79	12.515	0.3703213340083398
23.77	12.515	0.0001258510408000318
25.75	12.515	0.0
27.73	12.515	0.0
29.71	12.515	1.3334121587977483
31.69	12.515	0.0
33.67	12.515	0.0
35.65	12.515	6.748630784912655e-6
37.63	12.515	8.469193578296547e-6
39.61	12.515	0.0
41.59	12.515	0.0
43.57	12.515	0.19850978956024457
45.55	12.515	0.6732615492853635
47.53	12.515	0.0
49.51	12.515	0.0
51.49	12.515	0.0
53.47	12.515	0.0
55.45	12.515	0.0001672017052486284
57.43	12.515	0.0
59.41	12.515	7.443626603040451e-5
61.39	12.515	0.2883321844095008
63.37	12.515	0.0
65.35	12.515	1.4218237537437555e-6
67.33	12.515	4.070267104391719e-5
69.31	12.515	0.4972721195286949
71.29	12.515	0.0
73.27	12.515	0.5882722144643866
75.25	12.515	0.0
77.23	12.515	8.228795197143275e-5
79.21	12.515	0.0
81.19	12.515	0.0
83.17	12.515	0.0
85.15	12.515	0.0
87.13	12.515	3.44194643682081e-5
89.11	12.515	0.40450848693959973
91.09	12.515	1.0267660163888357e-5
93.07	12.515	2.4462856660612006e-5
95.05	12.515	0.0
97.03	12.515	0.0
99.01	12.515	0.0
1.99	13.005	0.873302856258326
3.97	13.005	1.417103493959861e-6
5.95	13.005	0.7868389611814754
7.93	13.005	0.00010110380715276185
9.91	13.005	0.32927640073899633
11.89	13.005	0.5952015896588847
13.87	13.005	0.0
15.85	13.005	0.0
17.83	13.005	0.0
19.81	13.005	0.0
21.79	13.005	1.2760867762188576e-5
23.77	13.005	0.0
25.75	13.005	0.0
27.73	13.005	0.0001331272855841376
29.71	13.005	9.16381248359436e-5
31.69	13.005	0.0
33.67	13.005	4.479456165839009e-5
35.65	13.005	0.00012991925810844156
37.63	13.005	0.0
39.61	13.005	0.0
41.59	13.005	0.0
43.57	13.005	0.0
45.55	13.005	0.000329878590372402
47.53	13.005	0.4266043755261788
49.51	13.005	0.0
51.49	13.005	0.4012387904570107
53.47	13.005	2.4238440172155673e-5
55.45	13.005	0.0
57.43	13.005	3.380842010539104e-5
59.41	13.005	0.0
61.39	13.005	0.0
63.37	13.005	0.25966392577306463
65.35	13.005	0.0
67.33	13.005	0.0
69.31	13.005	6.769960536169296e-5
71.29	13.005	6.256038908633626e-6
73.27	13.005	0.0
75.25	13.005	0.00015597144954995466
77.23	13.005	0.0
79.21	13.005	5.826749558913304e-5
81.19	13.005	9.215511171211848e-5
83.17	13.005	0.42556865844993497
85.15	13.005	0.00011408241140502296
87.13	13.005	0.6435521850503259
89.11	13.005	0.0
91.09	13.005	0.5341990737001718
93.07	13.005	0.47901042124268645
95.05	13.005	0.0
97.03	13.005	2.1978902419676693e-5
99.01	13.005	4.1686323053799966e-5
1.99	13.495	0.1516392423868762
3.97	13.495	0.00013347774452010454
5.95	13.495	0.6287126529386968
7.93	13.495	1.085349150640785e-5
9.91	13.495	0.16994130688806308
11.89	13.495	0.2515232006472705
13.87	13.495	1.757969546349188e-5
15.85	13.495	0.0
17.83	13.495	2.2017759293350067e-6
19.81	13.495	0.0
21.79	13.495	0.0
23.77	13.495	0.0
25.75	13.495	2.843352930080626e-5
27.73	13.495	0.00010272308302537469
29.71	13.495	0.0
31.69	13.495	4.159051705142813e-5
33.67	13.495	0.0001284528366595849
35.65	13.495	0.0
37.63	13.495	0.0001772794952107049
39.61	13.495	0.0
41.59	13.495	0.0
43.57	13.495	0.0
45.55	13.495	0.0
47.53	13.495	0.6663575237546591
49.51	13.495	0.0
51.49	13.495	0.5036794319586702
53.47	13.495	0.00016418335848998548
55.45	13.495	0.0
57.43	13.495	0.0
59.41	13.495	0.0
61.39	13.495	0.0
63.37	13.495	0.7913087907345933
65.35	13.495	5.2038652172214384e-5
67.33	13.495	0.0
69.31	13.495	0.0001470556975709885
71.29	13.495	0.0
73.27	13.495	9.15465164839127e-5
75.25	13.495	0.0
77.23	13.495	0.0001726384159234952
79.21	13.495	0.0
81.19	13.495	9.265777754011844e-5
83.17	13.495	1.316416068495235
85.15	13.495	0.0
87.13	13.495	0.3661272076008433
89.11	13.495	0.00011094751147421706
91.09	13.495	0.2680712117104733
93.07	13.495	0.30748261018261425
95.05	13.495	0.0
97.03	13.495	0.0
99.01	13.495	0.0
1.99	13.985	0.1624536019698808
3.97	13.985	0.00022352692293886426
5.95	13.985	0.11131640945211507
7.93	13.985	0.00011908186826096991
9.91	13.985	0.23811846365993938
11.89	13.985	0.41951851640070825
13.87	13.985	0.0
15.85	13.985	0.0
17.83	13.985	0.0
19.81	13.985	0.000307657613369979
21.79	13.985	0.0
23.77	13.985	0.0
25.75	13.985	0.0
27.73	13.985	0.0
29.71	13.985	0.00014411085851966947
31.69	13.985	4.530875638686526e-5
33.67	13.985	0.0
35.65	13.985	5.419804053327132e-5
37.63	13.985	0.0
39.61	13.985	0.0
41.59	13.985	0.0
43.57	13.985	2.5510898436735935e-5
45.55	13.985	0.0
47.53	13.985	0.22747937466638768
49.51	13.985	0.0
51.49	13.985	0.31730050898366713
53.47	13.985	0.0002017264842440583
55.45	13.985	0.0
57.43	13.985	3.629020153101983e-5
59.41	13.985	2.8671026315978812e-5
61.39	13.985	0.00014167372445729264
63.37	13.985	0.5970664471385447
65.35	13.985	4.936844783733534e-7
67.33	13.985	3.824659285225546e-5
69.31	13.985	0.0
71.29	13.985	0.0001890434841638139
73.27	13.985	3.8128474149436624e-5
75.25	13.985	0.0
77.23	13.985	0.0
79.21	13.985	7.311666009434371e-5
81.19	13.985	0.0
83.17	13.985	0.30731159876791914
85.15	13.985	5.26992183681949e-5
87.13	13.985	0.33388425713801073
89.11	13.985	0.0
91.09	13.985	0.3543121007851022
93.07	13.985	0.9976154992904647
95.05	13.985	0.0
97.03	13.985	0.00017196903236202312
99.01	13.985	8.549682769066287e-5
1.99	14.475	0.0
3.97	14.475	7.454962696335384e-5
5.95	14.475	0.0
7.93	14.475	0.00014734572036932846
9.91	14.475	0.0
11.89	14.475	0.0
13.87	14.475	7.946231276881372e-5
15.85	14.475	0.3496175973922995
17.83	14.475	0.0001537923627293438
19.81	14.475	0.8285305800601166
21.79	14.475	0.00017031430555997535
23.77	14.475	0.07251651452805641
25.75	14.475	6.454011619171797e-5
27.73	14.475	0.0
29.71	14.475	0.00016011769939697776
31.69	14.475	0.5775767986148523
33.67	14.475	0.0
35.65	14.475	0.8866032513203553
37.63	14.475	0.0
39.61	14.475	0.0036888076228898115
41.59	14.475	0.0
43.57	14.475	0.0
45.55	14.475	2.4872450409676104e-5
47.53	14.475	4.1004061196355745e-5
49.51	14.475	0.48766108286190857
51.49	14.475	0.0002587165065177195
53.47	14.475	0.00015446633473284354
55.45	14.475	0.47396906206769795
57.43	14.475	0.05152785650994218
59.41	14.475	0.353363440870921
61.39	14.475	0.0
63.37	14.475	0.0
65.35	14.475	0.0
67.33	14.475	2.2806962385476834e-5
69.31	14.475	0.0
71.29	14.475	0.74918956614737
73.27	14.475	0.0
75.25	14.475	3.4615820659209466e-5
77.23	14.475	0.2200369680559513
79.21	14.475	0.0
81.19	14.475	0.0
83.17	14.475	0.00012178495763076318
85.15	14.475	0.652202739032923
87.13	14.475	0.0
89.11	14.475	0.0
91.09	14.475	0.00012751226610740207
93.07	14.475	0.0
95.05	14.475	0.00010368510940766451
97.03	14.475	0.0002654004048544336
99.01	14.475	0.08648509526443382
1.99	14.965	0.0
3.97	14.965	1.0486553416473763
5.95	14.965	4.913891792977394e-5
7.93	14.965	0.0
9.91	14.965	0.00013520317262300072
11.89	14.965	3.724055088554505e-5
13.87	14.965	0.00011194281732023258
15.85	14.965	0.0
17.83	14.965	0.27753884983126653
19.81	14.965	0.0
21.79	14.965	0.3442844172096886
23.77	14.965	0.00023747153386641126
25.75	14.965	0.0
27.73	14.965	0.0
29.71	14.965	0.42697257301133407
31.69	14.965	0.0
33.67	14.965	0.0
35.65	14.965	0.0002002782167513025
37.63	14.965	3.1576639298335445e-5
39.61	14.965	0.0
41.59	14.965	0.00013582652322236005
43.57	14.965	0.013314272881797429
45.55	14.965	0.2126429337554825
47.53	14.965	0.00022980230648303278
49.51	14.965	1.835789776072874e-5
51.49	14.965	0.00010630991168135961
53.47	14.965	0.00010973779022163987
55.45	14.965	0.0
57.43	14.965	0.00016498262014522742
59.41	14.965	0.0
61.39	14.965	0.3982039048976378
63.37	14.965	0.00022582436377799388
65.35	14.965	0.0
67.33	14.965	7.331979558727125e-5
69.31	14.965	0.11065196658510379
71.29	14.965	8.727043196304381e-5
73.27	14.965	0.29320414227782265
75.25	14.965	5.0584887770274966e-5
77.23	14.965	2.6909926425056213e-5
79.21	14.965	0.0
81.19	14.965	0.0
83.17	14.965	0.00012179915123024915
85.15	14.965	0.0
87.13	14.965	0.0
89.11	14.965	0.6402008348443005
91.09	14.965	7.824424871630789e-5
93.07	14.965	2.913746650748018e-5
95.05	14.965	0.0
97.03	14.965	9.777638181463902e-5
99.01	14.965	0.00023262010636386453
1.99	15.455	0.0
3.97	15.455	0.32997854923048253
5.95	15.455	0.0
7.93	15.455	0.00029059290060159346
9.91	15.455	0.0002912452837485265
11.89	15.455	0.00019058411107859076
13.87	15.455	2.3793844554567832e-5
15.85	15.455	0.00010963928331791311
17.83	15.455	0.2536753875064166
19.81	15.455	0.0
21.79	15.455	0.09013487661813491
23.77	15.455	6.40749929001078e-5
25.75	15.455	0.0
27.73	15.455	2.394482660692222e-5
29.71	15.455	0.13727246522072445
31.69	15.455	0.00013391899781322578
33.67	15.455	5.310072407112438e-5
35.65	15.455	0.0
37.63	15.455	0.0
39.61	15.455	0.0
41.59	15.455	0.0
43.57	15.455	0.1277197387354052
45.55	15.455	1.03014004119736
47.53	15.455	6.453029393658949e-5
49.51	15.455	0.00019131185066366264
51.49	15.455	0.0
53.47	15.455	0.0
55.45	15.455	6.909653073933762e-6
57.43	15.455	3.5551898865957204e-5
59.41	15.455	0.0
61.39	15.455	0.3368667405175345
63.37	15.455	4.192691281721762e-5
65.35	15.455	0.0
67.33	15.455	6.834085333590294e-5
69.31	15.455	0.10403788337555087
71.29	15.455	0.00012374485496362747
73.27	15.455	0.7467673810926398
75.25	15.455	5.05303172113888e-5
77.23	15.455	2.427032151694475e-5
79.21	15.455	7.769722129560395e-5
81.19	15.455	2.859814331714063e-5
83.17	15.455	0.0
85.15	15.455	0.0
87.13	15.455	5.7725408987752635e-5
89.11	15.455	0.7951229764187528
91.09	15.455	0.0
93.07	15.455	0.0
95.05	15.455	7.552234850821603e-5
97.03	15.455	0.00023241296654870932
99.01	15.455	0.0
1.99	15.945	0.00020123667533224055
3.97	15.945	0.00023732409818439922
5.95	15.945	0.00019331685700868273
7.93	15.945	0.00010125224014151381
9.91	15.945	0.0
11.89	15.945	0.0
13.87	15.945	0.0
15.85	15.945	0.0
17.83	15.945	0.0
19.81	15.945	0.00018627364694131805
21.79	15.945	5.3419229646357436e-5
23.77	15.945	7.835634959352899e-5
25.75	15.945	0.047020717654032484
27.73	15.945	0.5279332096204856
29.71	15.945	0.0
31.69	15.945	0.0
33.67	15.945	0.00012233963578935815
35.65	15.945	4.308840791855598e-6
37.63	15.945	0.0
39.61	15.945	0.0001460504313647014
41.59	15.945	0.2897618369748425
43.57	15.945	3.944841588393242e-5
45.55	15.945	0.0
47.53	15.945	0.00018259878297088313
49.51	15.945	7.990060988647045e-5
51.49	15.945	0.0
53.47	15.945	0.8913729342923458
55.45	15.945	0.00017301154506117525
57.43	15.945	0.0
59.41	15.945	0.0
61.39	15.945	0.0
63.37	15.945	0.00010943613827491284
65.35	15.945	0.5955431795531152
67.33	15.945	0.0
69.31	15.945	0.0
71.29	15.945	1.6659283859650508e-5
73.27	15.945	5.262543091878646e-5
75.25	15.945	0.5308467872591143
77.23	15.945	0.0
79.21	15.945	0.1921806664665624
81.19	15.945	0.0
83.17	15.945	6.0846785124595254e-5
85.15	15.945	0.0001126909926535325
87.13	15.945	0.0
89.11	15.945	0.0
91.09	15.945	0.0
93.07	15.945	0.00020175417127296516
95.05	15.945	0.00011215501376358824
97.03	15.945	0.0
99.01	15.945	6.951213261919555e-5
1.99	16.435	2.4935686537660015e-5
3.97	16.435	0.0
5.95	16.435	0.0001128148719126153
7.93	16.435	0.5245092375512561
9.91	16.435	0.00010328359150087829
11.89	16.435	0.0
13.87	16.435	0.12200141830647926
15.85	16.435	6.685969143715575e-5
17.83	16.435	0.0
19.81	16.435	4.047897155613698e-5
21.79	16.435	0.0
23.77	16.435	0.0002006540151887262
25.75	16.435	0.0
27.73	16.435	0.0001933385207491039
29.71	16.435	0.0
31.69	16.435	4.5069446482829005e-5
33.67	16.435	0.5118795239975649
35.65	16.435	0.0
37.63	16.435	0.002187448938393066
39.61	16.435	0.0
41.59	16.435	0.0
43.57	16.435	0.00020390953346696822
45.55	16.435	0.0001184880254972646
47.53	16.435	0.0
49.51	16.435	0.0
51.49	16.435	0.0
53.47	16.435	0.0
55.45	16.435	0.00019125637707327769
57.43	16.435	0.0
59.41	16.435	0.0
61.39	16.435	0.0
63.37	16.435	0.0
65.35	16.435	0.00022177642436375963
67.33	16.435	0.013342582956124005
69.31	16.435	0.00011020684256104796
71.29	16.435	0.00020966189249766077
73.27	16.435	6.882360844185933e-5
75.25	16.435	0.0
77.23	16.435	0.0
79.21	16.435	4.388803912139864e-5
81.19	16.435	0.16579130659137853
83.17	16.435	1.2810925974792498e-5
85.15	16.435	0.0
87.13	16.435	7.39639816991367e-5
89.11	16.435	3.1991406124398216e-5
91.09	16.435	3.759346740587819e-5
93.07	16.435	1.5315568075937905e-5
95.05	16.435	0.25405244031846164
97.03	16.435	0.2111637132862796
99.01	16.435	5.6995063534734927e-5
1.99	16.925	0.0
3.97	16.925	7.804135040141079e-5
5.95	16.925	0.00010717606929093642
7.93	16.925	0.0
9.91	16.925	0.0001572146016203951
11.89	16.925	0.0
13.87	16.925	0.0001817805894679714
15.85	16.925	0.0
17.83	16.925	3.416494101922757e-5
19.81	16.925	0.000251478097728104
21.79	16.925	0.0002659718130726288
23.77	16.925	0.0
25.75	16.925	0.6511220439584816
27.73	16.925	0.26107137882444653
29.71	16.925	0.00016007884687671664
31.69	16.925	9.075925083824064e-5
33.67	16.925	6.536604073482264e-5
35.65	16.925	0.0
37.63	16.925	0.0
39.61	16.925	7.592897813619215e-5
41.59	16.925	0.9988721057496059
43.57	16.925	0.0
45.55	16.925	0.0
47.53	16.925	9.378255543289089e-6
49.51	16.925	0.00010190473331532462
51.49	16.925	5.500298877123263e-5
53.47	16.925	0.10795690526977175
55.45	16.925	5.212414591004744e-6
57.43	16.925	0.00016646509814216185
59.41	16.925	0.00011360248834436782
61.39	16.925	7.516814288229674e-6
63.37	16.925	0.0
65.35	16.925	0.1275031746808435
67.33	16.925	5.431057049042074e-5
69.31	16.925	0.00011474228766020254
71.29	16.925	9.922015009586234e-5
73.27	16.925	0.0
75.25	16.925	0.36508264980332505
77.23	16.925	0.0
79.21	16.925	0.4514719116446124
81.19	16.925	4.9184318691103945e-5
83.17	16.925	0.00013491529749022458
85.15	16.925	0.0
87.13	16.925	0.0
89.11	16.925	0.00011474429368459459
91.09	16.925	0.00016177161419931639
93.07	16.925	0.0
95.05	16.925	5.5089655326940093e-5
97.03	16.925	0.0
99.01	16.925	0.0
1.99	17.415	0.0
3.97	17.415	0.06370416099511189
5.95	17.415	0.0
7.93	17.415	2.328484895836699e-5
9.91	17.415	5.197762033968111e-5
11.89	17.415	7.664515918864655e-5
13.87	17.415	1.9830209255044947e-5
15.85	17.415	0.0
17.83	17.415	0.03700192218908116
19.81	17.415	4.331365855703304e-5
21.79	17.415	0.25207514684514365
23.77	17.415	0.0
25.75	17.415	0.0
27.73	17.415	5.656634092715418e-6
29.71	17.415	0.5020495703966379
31.69	17.415	1.5370571824645618e-5
33.67	17.415	0.0001326804632014004
35.65	17.415	0.00012644522860991844
37.63	17.415	0.0
39.61	17.415	0.0
41.59	17.415	0.0
43.57	17.415	0.5950515157974465
45.55	17.415	0.5540987488261839
47.53	17.415	0.0
49.51	17.415	4.9032543820264625e-5
51.49	17.415	0.0
53.47	17.415	6.0849765701499384e-5
55.45	17.415	0.00021023049533907618
57.43	17.415	0.0
59.41	17.415	0.0
61.39	17.415	0.4641391735954339
63.37	17.415	0.0
65.35	17.415	4.2438223524470176e-5
67.33	17.415	4.590026102900002e-5
69.31	17.415	0.8891510754115566
71.29	17.415	0.0
73.27	17.415	0.4297852049144173
75.25	17.415	0.0
77.23	17.415	0.0
79.21	17.415	3.2785684088622316e-5
81.19	17.415	0.00010614593865507596
83.17	17.415	9.307817483664858e-5
85.15	17.415	0.00019323015327926465
87.13	17.415	0.0
89.11	17.415	0.02121512998914843
91.09	17.415	0.00012113892716502064
93.07	17.415	0.0
95.05	17.415	6.058656390570036e-6
97.03	17.415	0.000152311473650824
99.01	17.415	0.0003084792743001043
1.99	17.905	0.1272682308620765
3.97	17.905	0.00011234301985755521
5.95	17.905	0.363989185859797
7.93	17.905	0.0002435030830326502
9.91	17.905	0.12868920757289048
11.89	17.905	0.18773490377665825
13.87	17.905	0.0
15.85	17.905	0.0
17.83	17.905	0.0
19.81	17.905	0.0
21.79	17.905	0.0
23.77	17.905	0.0
25.75	17.905	0.0
27.73	17.905	8.689421329404589e-5
29.71	17.905	0.00014794688647190568
31.69	17.905	0.00018837812007523258
33.67	17.905	4.169780058319985e-5
35.65	17.905	6.32525221630794e-6
37.63	17.905	0.0002531893266660285
39.61	17.905	0.00017339538327879508
41.59	17.905	9.487643946318515e-5
43.57	17.905	2.5264717095479694e-5
45.55	17.905	0.0
47.53	17.905	1.2095791511266076
49.51	17.905	0.0
51.49	17.905	0.3478523190518916
53.47	17.905	7.673244202458799e-5
55.45	17.905	0.0
57.43	17.905	7.140507362830232e-6
59.41	17.905	0.0
61.39	17.905	0.00017906619502572332
63.37	17.905	0.41076296108535226
65.35	17.905	2.4855547369293146e-5
67.33	17.905	0.0
69.31	17.905	0.00015702010425609276
71.29	17.905	5.512176484632535e-5
73.27	17.905	0.0
75.25	17.905	0.00011199769707534838
77.23	17.905	0.0
79.21	17.905	0.0
81.19	17.905	0.0
83.17	17.905	0.7917423159792798
85.15	17.905	0.0
87.13	17.905	0.6733899039393383
89.11	17.905	0.0
91.09	17.905	0.0618608226178341
93.07	17.905	0.3310993609128472
95.05	17.905	0.0
97.03	17.905	0.0
99.01	17.905	0.0
1.99	18.395	0.7599985561496507
3.97	18.395	0.0
5.95	18.395	0.160976548839312
7.93	18.395	4.772108833265793e-5
9.91	18.395	0.28532567571067213
11.89	18.395	0.24642878990906492
13.87	18.395	0.0
15.85	18.395	0.0001132315112155674
17.83	18.395	0.00023234799587877524
19.81	18.395	0.0
21.79	18.395	0.0
23.77	18.395	2.3270733037632062e-5
25.75	18.395	0.0
27.73	18.395	0.0
29.71	18.395	0.0
31.69	18.395	0.0
33.67	18.395	0.0
35.65	18.395	4.5954726036003805e-6
37.63	18.395	0.0
39.61	18.395	0.0
41.59	18.395	0.0
43.57	18.395	0.0
45.55	18.395	7.608041005956467e-6
47.53	18.395	0.039165500007734666
49.51	18.395	0.0
51.49	18.395	0.2511002355299401
53.47	18.395	0.0
55.45	18.395	0.00011764691856190016
57.43	18.395	0.00020822763523324912
59.41	18.395	0.0
61.39	18.395	0.0
63.37	18.395	0.6179153513162485
65.35	18.395	0.00022171617088360298
67.33	18.395	0.0
69.31	18.395	0.0001465747875748054
71.29	18.395	0.0
73.27	18.395	0.00020036253983286275
75.25	18.395	0.0
77.23	18.395	0.0
79.21	18.395	6.838515727974517e-5
81.19	18.395	4.055691775525855e-5
83.17	18.395	0.6119874674103776
85.15	18.395	0.0
87.13	18.395	0.4861184060527206
89.11	18.395	6.612611323984609e-5
91.09	18.395	0.3550118089416925
93.07	18.395	0.02326553718803792
95.05	18.395	1.5224799379953565e-5
97.03	18.395	0.0
99.01	18.395	0.0
1.99	18.885	5.775518477027575e-5
3.97	18.885	0.4780544131846205
5.95	18.885	9.40981552908551e-5
7.93	18.885	1.2876396176463131e-5
9.91	18.885	0.00012825098298309035
11.89	18.885	5.093578002833102e-5
13.87	18.885	0.0
15.85	18.885	8.443071152141269e-5
17.83	18.885	0.2549287156398661
19.81	18.885	0.0
21.79	18.885	0.18421651478694034
23.77	18.885	0.00014456412775812536
25.75	18.885	7.928269911397977e-5
27.73	18.885	0.00026140753853800885
29.71	18.885	0.16592343859291514
31.69	18.885	0.0
33.67	18.885	0.0
35.65	18.885	3.963342826226058e-6
37.63	18.885	5.484868340794691e-5
39.61	18.885	3.775944722047834e-5
41.59	18.885	0.0
43.57	18.885	0.17591870903400575
45.55	18.885	0.26080237059295897
47.53	18.885	0.0
49.51	18.885	0.00023804418582224976
51.49	18.885	9.911693384138011e-5
53.47	18.885	0.0
55.45	18.885	0.00021139777106017236
57.43	18.885	0.0
59.41	18.885	0.0
61.39	18.885	1.0337234754758367
63.37	18.885	0.0
65.35	18.885	0.00010169341120822894
67.33	18.885	7.963573077992342e-5
69.31	18.885	0.2257635604396273
71.29	18.885	0.00015456232635541824
73.27	18.885	0.20308237005369278
75.25	18.885	0.00011380598981750564
77.23	18.885	0.0
79.21	18.885	2.805139883701778e-6
81.19	18.885	8.745278012502524e-5
83.17	18.885	0.0
85.15	18.885	0.0
87.13	18.885	0.000186703949628163
89.11	18.885	0.7753746638021122
91.09	18.885	0.0
93.07	18.885	9.109474234478098e-5
95.05	18.885	0.0
97.03	18.885	0.0
99.01	18.885	0.0002903286313470116
1.99	19.375	0.00015586253878056668
3.97	19.375	0.0
5.95	19.375	0.00011543052899815592
7.93	19.375	5.118543937630422e-5
9.91	19.375	0.0
11.89	19.375	0.0
13.87	19.375	9.009627237463847e-5
15.85	19.375	2.4566673247187696e-5
17.83	19.375	0.0
19.81	19.375	0.0
21.79	19.375	0.0
23.77	19.375	9.89618487050317e-5
25.75	19.375	0.4985002622266118
27.73	19.375	0.767768602146156
29.71	19.375	0.00011658071306012303
31.69	19.375	5.1592631218152796e-5
33.67	19.375	0.0
35.65	19.375	7.766960347960845e-5
37.63	19.375	0.0
39.61	19.375	0.0
41.59	19.375	0.03749173792446281
43.57	19.375	0.0
45.55	19.375	0.0
47.53	19.375	9.460954888381386e-5
49.51	19.375	0.00015225153887619383
51.49	19.375	6.442872585134889e-5
53.47	19.375	0.10815877699523524
55.45	19.375	8.493452983247138e-5
57.43	19.375	0.0
59.41	19.375	0.0
61.39	19.375	4.6534011375437835e-5
63.37	19.375	0.0001775091235288442
65.35	19.375	0.25571988335345663
67.33	19.375	0.0
69.31	19.375	7.157981153211884e-5
71.29	19.375	0.0
73.27	19.375	0.0
75.25	19.375	0.6330593185814553
77.23	19.375	0.0
79.21	19.375	0.3191673911462538
81.19	19.375	0.0
83.17	19.375	9.286622362590896e-5
85.15	19.375	0.0
87.13	19.375	0.0003457028965387465
89.11	19.375	9.92976325240314e-6
91.09	19.375	0.00010202674991838942
93.07	19.375	0.0
95.05	19.375	0.0
97.03	19.375	0.00016826724543878002
99.01	19.375	0.0
1.99	19.865	0.4208511315052357
3.97	19.865	0.0
5.95	19.865	0.43649645672651527
7.93	19.865	5.3602886646786305e-5
9.91	19.865	0.09010146135478703
11.89	19.865	0.662283639325993
13.87	19.865	0.0
15.85	19.865	0.0
17.83	19.865	0.0
19.81	19.865	0.0
21.79	19.865	5.838157932103654e-5
23.77	19.865	0.0
25.75	19.865	0.0
27.73	19.865	0.0001558977405359736
29.71	19.865	0.0
31.69	19.865	0.0
33.67	19.865	4.147323362411606e-5
35.65	19.865	8.514119836833223e-5
37.63	19.865	0.0
39.61	19.865	0.0001596557951118344
41.59	19.865	9.058586208181891e-5
43.57	19.865	6.547714348738111e-5
45.55	19.865	1.8359048071629107e-5
47.53	19.865	0.474126282924096
49.51	19.865	0.0
51.49	19.865	0.5984097038341996
53.47	19.865	2.9972067895467528e-5
55.45	19.865	5.159328706655941e-5
57.43	19.865	0.0002057561078792498
59.41	19.865	0.00020116279142707227
61.39	19.865	0.00017256449796651605
63.37	19.865	0.9456198659129056
65.35	19.865	0.0
67.33	19.865	0.0
69.31	19.865	0.0
71.29	19.865	6.71121378554778e-5
73.27	19.865	6.980037783701442e-5
75.25	19.865	0.00012841530308074987
77.23	19.865	2.0133837860003337e-5
79.21	19.865	0.0
81.19	19.865	8.793235460383319e-5
83.17	19.865	0.1951638634608992
85.15	19.865	0.0
87.13	19.865	0.18702145963385952
89.11	19.865	3.663489068980187e-5
91.09	19.865	0.006929256155399965
93.07	19.865	0.22692951655842686
95.05	19.865	0.0
97.03	19.865	0.00017631327943229744
99.01	19.865	0.0
1.99	20.355	0.0
3.97	20.355	0.18345571831887852
5.95	20.355	0.00027072306451463496
7.93	20.355	9.834696582984833e-5
9.91	20.355	7.868838857106748e-5
11.89	20.355	0.0
13.87	20.355	8.630060869901221e-5
15.85	20.355	2.100582372389477e-5
17.83	20.355	0.43506318257662224
19.81	20.355	0.0
21.79	20.355	1.2927051973605026
23.77	20.355	0.0
25.75	20.355	8.266122898662767e-5
27.73	20.355	5.956126081554404e-5
29.71	20.355	0.1780192666195175
31.69	20.355	0.0
33.67	20.355	0.0
35.65	20.355	0.0
37.63	20.355	0.0
39.61	20.355	0.00011854822829422751
41.59	20.355	0.0
43.57	20.355	0.2697918407767228
45.55	20.355	0.11703104365979566
47.53	20.355	6.0481906206805355e-5
49.51	20.355	2.0933582128582406e-5
51.49	20.355	0.00010413838959066542
53.47	20.355	0.0
55.45	20.355	0.0
57.43	20.355	0.0
59.41	20.355	0.0001904132482095463
61.39	20.355	0.0015813069622048204
63.37	20.355	0.00011959244709482503
65.35	20.355	0.0
67.33	20.355	0.0
69.31	20.355	0.14779420579647629
71.29	20.355	0.0
73.27	20.355	0.5665807713574802
75.25	20.355	0.0
77.23	20.355	0.0
79.21	20.355	0.0
81.19	20.355	9.608820637923462e-5
83.17	20.355	0.0
85.15	20.355	0.0
87.13	20.355	0.00010326788853542209
89.11	20.355	0.4988580383581036
91.09	20.355	0.00011791903989957868
93.07	20.355	0.0
95.05	20.355	1.0589511972676715e-5
97.03	20.355	3.709694980026942e-5
99.01	20.355	9.600612581901808e-5
1.99	20.845	0.00013548812984757742
3.97	20.845	0.00010955229642244814
5.95	20.845	0.00029064848006350947
7.93	20.845	0.0
9.91	20.845	6.699714333857474e-5
11.89	20.845	0.0
13.87	20.845	0.0001361221270166005
15.85	20.845	0.24738249381517452
17.83	20.845	6.7621501043844e-6
19.81	20.845	0.040441067241471895
21.79	20.845	0.0
23.77	20.845	0.3590429314462751
25.75	20.845	0.0
27.73	20.845	2.0289245715129028e-5
29.71	20.845	4.31837169010188e-6
31.69	20.845	0.49184939318936016
33.67	20.845	0.00015669041382876498
35.65	20.845	0.04418725214326413
37.63	20.845	0.0
39.61	20.845	0.3737175805002051
41.59	20.845	0.0
43.57	20.845	7.404995646584355e-5
45.55	20.845	7.242340842852122e-5
47.53	20.845	4.966872250720341e-5
49.51	20.845	0.32246510588264776
51.49	20.845	7.917144196735007e-5
53.47	20.845	0.0
55.45	20.845	0.35933189065287063
57.43	20.845	0.10874021487963015
59.41	20.845	0.20832307572158837
61.39	20.845	0.0
63.37	20.845	0.0
65.35	20.845	0.0
67.33	20.845	0.0
69.31	20.845	5.3587280910151924e-5
71.29	20.845	0.4804477281605968
73.27	20.845	0.0
75.25	20.845	0.0
77.23	20.845	0.7062563036332392
79.21	20.845	2.8253285302302543e-6
81.19	20.845	0.0
83.17	20.845	0.0
85.15	20.845	0.3907554306589436
87.13	20.845	0.0
89.11	20.845	1.2257439515249004e-5
91.09	20.845	0.0
93.07	20.845	0.0001480618011826729
95.05	20.845	0.0
97.03	20.845	0.0002306017942917505
99.01	20.845	0.05112066879419386
1.99	21.335	0.0
3.97	21.335	0.47131207825618127
5.95	21.335	0.00011453630033221601
7.93	21.335	4.889096657081764e-5
9.91	21.335	0.0
11.89	21.335	6.13393845589056e-5
13.87	21.335	1.5234101961037214e-5
15.85	21.335	7.553276478807066e-5
17.83	21.335	1.105862477170989
19.81	21.335	5.1894853227923056e-5
21.79	21.335	0.5039927151022594
23.77	21.335	0.0
25.75	21.335	2.1569370951534423e-5
27.73	21.335	5.195453286443929e-5
29.71	21.335	0.0608329766966198
31.69	21.335	1.545037005244273e-5
33.67	21.335	0.0
35.65	21.335	0.0
37.63	21.335	7.00440209882007e-5
39.61	21.335	0.0
41.59	21.335	0.00018811999847373167
43.57	21.335	0.5393900769419906
45.55	21.335	0.8155380506289434
47.53	21.335	0.0
49.51	21.335	1.420085509764999e-5
51.49	21.335	0.0
53.47	21.335	0.0
55.45	21.335	0.0
57.43	21.335	7.265101281903722e-5
59.41	21.335	0.0
61.39	21.335	0.22808983441008546
63.37	21.335	0.0
65.35	21.335	8.128737842574976e-6
67.33	21.335	0.0
69.31	21.335	0.3413162517972481
71.29	21.335	0.0
73.27	21.335	0.7043521627854705
75.25	21.335	0.00018359677057583397
77.23	21.335	0.0
79.21	21.335	0.0
81.19	21.335	0.0
83.17	21.335	3.535901730287252e-5
85.15	21.335	1.2220295531158402e-5
87.13	21.335	0.0
89.11	21.335	0.045732439028921656
91.09	21.335	0.0
93.07	21.335	0.00010625382305629207
95.05	21.335	0.00023775429605275448
97.03	21.335	2.4523374844343515e-5
99.01	21.335	0.0
1.99	21.825	0.0
3.97	21.825	8.893161311786998e-5
5.95	21.825	8.8705041429571e-5
7.93	21.825	0.0
9.91	21.825	0.0
11.89	21.825	0.0
13.87	21.825	6.208456442583038e-5
15.85	21.825	0.42741453924972905
17.83	21.825	0.0
19.81	21.825	0.06177079024009213
21.79	21.825	0.0001468863419173617
23.77	21.825	0.44886461504217623
25.75	21.825	0.00019942883522149196
27.73	21.825	0.0
29.71	21.825	0.00014204015902075288
31.69	21.825	0.47889613872540515
33.67	21.825	3.2574968647733174e-5
35.65	21.825	0.044615140479183246
37.63	21.825	4.5204113909654146e-5
39.61	21.825	0.310180390787719
41.59	21.825	0.0003210382470492032
43.57	21.825	2.800852104556413e-5
45.55	21.825	4.162246185166399e-5
47.53	21.825	0.0
49.51	21.825	0.27252771191146863
51.49	21.825	0.0
53.47	21.825	3.8443210764513235e-5
55.45	21.825	0.6118724948009482
57.43	21.825	0.1302877058533327
59.41	21.825	0.3154302364889183
61.39	21.825	3.376369353589955e-5
63.37	21.825	0.0
65.35	21.825	0.0
67.33	21.825	0.0
69.31	21.825	0.00025894635006896684
71.29	21.825	0.5673106810553753
73.27	21.825	0.0
75.25	21.825	0.00013418640123854446
77.23	21.825	0.3637593651518314
79.21	21.825	0.00012615753680509143
81.19	21.825	4.267429456259247e-5
83.17	21.825	0.0
85.15	21.825	0.3183705616213659
87.13	21.825	0.0
89.11	21.825	7.820946110336722e-5
91.09	21.825	0.0
93.07	21.825	0.0
95.05	21.825	0.00015635319612256494
97.03	21.825	0.0
99.01	21.825	0.08013510608731345
1.99	22.315	0.0
3.97	22.315	0.0001447828356746835
5.95	22.315	2.9552101081111954e-5
7.93	22.315	0.1256516321798573
9.91	22.315	1.218976597802428e-5
11.89	22.315	6.900826598933523e-5
13.87	22.315	0.22592406179579827
15.85	22.315	5.1305482176338175e-5
17.83	22.315	2.4908290199984736e-5
19.81	22.315	0.0
21.79	22.315	2.6109674860547748e-5
23.77	22.315	4.3659596235682215e-5
25.75	22.315	0.0
27.73	22.315	0.0
29.71	22.315	0.0
31.69	22.315	0.0
33.67	22.315	0.15453642002308543
35.65	22.315	0.00012990867402501246
37.63	22.315	0.0324265527898292
39.61	22.315	0.000152010442167002
41.59	22.315	0.0
43.57	22.315	8.16133790315016e-5
45.55	22.315	2.4780254011314976e-5
47.53	22.315	0.0
49.51	22.315	0.0
51.49	22.315	0.0002246643920659257
53.47	22.315	0.0
55.45	22.315	0.00013167784691775787
57.43	22.315	0.0
59.41	22.315	7.890742953373685e-5
61.39	22.315	0.0
63.37	22.315	0.0
65.35	22.315	0.0
67.33	22.315	0.27481760006820366
69.31	22.315	0.0
71.29	22.315	0.0
73.27	22.315	0.0
75.25	22.315	3.052344234559791e-5
77.23	22.315	0.0
79.21	22.315	1.6161999621375827e-5
81.19	22.315	0.8975596569084257
83.17	22.315	0.0003218249774277836
85.15	22.315	0.0
87.13	22.315	8.046159483662023e-5
89.11	22.315	6.142581073629235e-5
91.09	22.315	0.0
93.07	22.315	4.678601697573381e-5
95.05	22.315	0.7369427505912027
97.03	22.315	0.2957256554542873
99.01	22.315	8.507718940856739e-5
1.99	22.805	0.3220871629547717
3.97	22.805	4.028990124208797e-5
5.95	22.805	0.03405581901801735
7.93	22.805	0.0
9.91	22.805	0.36175981158681836
11.89	22.805	0.36553737186445767
13.87	22.805	0.0
15.85	22.805	0.00016914291219133004
17.83	22.805	0.00023741738457261835
19.81	22.805	0.0
21.79	22.805	0.00015808168142809775
23.77	22.805	0.0
25.75	22.805	2.421906119131305e-5
27.73	22.805	2.2366257142718677e-5
29.71	22.805	0.0
31.69	22.805	0.00017594793571546483
33.67	22.805	0.0
35.65	22.805	0.0
37.63	22.805	4.08540112163051e-5
39.61	22.805	0.00012137020227205048
41.59	22.805	0.0
43.57	22.805	0.0
45.55	22.805	0.0
47.53	22.805	0.10390392196485965
49.51	22.805	9.838133517376069e-5
51.49	22.805	0.09293672074675952
53.47	22.805	0.0
55.45	22.805	0.0
57.43	22.805	0.00020457378020728592
59.41	22.805	0.0
61.39	22.805	0.0
63.37	22.805	0.41497488242847513
65.35	22.805	0.0
67.33	22.805	0.0
69.31	22.805	0.0
71.29	22.805	0.0
73.27	22.805	0.0
75.25	22.805	0.0
77.23	22.805	0.0
79.21	22.805	0.0003601999037141309
81.19	22.805	0.0
83.17	22.805	0.6424241511749855
85.15	22.805	2.811233472674525e-7
87.13	22.805	0.25926298177464613
89.11	22.805	0.0
91.09	22.805	0.023214102958776017
93.07	22.805	0.4752861847648666
95.05	22.805	0.0
97.03	22.805	0.0
99.01	22.805	2.8861173380796215e-5
1.99	23.295	3.6726686062912095e-5
3.97	23.295	0.47040521685557035
5.95	23.295	0.0
7.93	23.295	5.096132211962991e-5
9.91	23.295	0.0
11.89	23.295	0.0
13.87	23.295	0.0
15.85	23.295	0.0
17.83	23.295	0.32067930449827253
19.81	23.295	0.0002540052605841727
21.79	23.295	0.9218276670170633
23.77	23.295	0.0
25.75	23.295	7.675125658521644e-5
27.73	23.295	9.256760727820955e-5
29.71	23.295	0.4648160522717113
31.69	23.295	0.00021559280160092758
33.67	23.295	2.4366609797413133e-5
35.65	23.295	0.0
37.63	23.295	5.124926215924722e-5
39.61	23.295	0.0
41.59	23.295	0.0
43.57	23.295	0.315345186675027
45.55	23.295	1.1771830552331628
47.53	23.295	0.0
49.51	23.295	0.0
51.49	23.295	0.0
53.47	23.295	0.00012510343868106158
55.45	23.295	0.0
57.43	23.295	3.884986170811677e-5
59.41	23.295	0.0
61.39	23.295	0.7411358216589765
63.37	23.295	1.3259324684647518e-5
65.35	23.295	0.00016938230222415712
67.33	23.295	0.0
69.31	23.295	0.1158502997220896
71.29	23.295	5.921505153014924e-5
73.27	23.295	0.402207170676923
75.25	23.295	1.4296053180838424e-5
77.23	23.295	0.0
79.21	23.295	0.0
81.19	23.295	0.0
83.17	23.295	0.0
85.15	23.295	0.0
87.13	23.295	0.0
89.11	23.295	0.2011700411261984
91.09	23.295	1.5843027043959083e-5
93.07	23.295	0.0
95.05	23.295	0.00026468730255825975
97.03	23.295	0.0
99.01	23.295	0.00011330026368674642
1.99	23.785	2.16093429749351e-5
3.97	23.785	0.13382751160463435
5.95	23.785	0.0
7.93	23.785	0.0
9.91	23.785	0.0
11.89	23.785	1.1134228772534547e-5
13.87	23.785	0.00020947153418877026
15.85	23.785	0.0001610819503994188
17.83	23.785	0.03547301156669169
19.81	23.785	0.0
21.79	23.785	0.47060062285542825
23.77	23.785	5.357857686228649e-6
25.75	23.785	7.374089565297226e-5
27.73	23.785	6.401997678945253e-5
29.71	23.785	0.08143093759494713
31.69	23.785	0.0
33.67	23.785	0.0
35.65	23.785	0.0
37.63	23.785	0.0
39.61	23.785	0.0
41.59	23.785	0.0
43.57	23.785	0.382763357231213
45.55	23.785	0.048164697804251144
47.53	23.785	4.470256901070319e-5
49.51	23.785	0.0
51.49	23.785	0.0001162576590007494
53.47	23.785	0.0
55.45	23.785	8.680836135080895e-5
57.43	23.785	0.0
59.41	23.785	0.0002322562539433777
61.39	23.785	0.931249924441266
63.37	23.785	2.3186686624556753e-5
65.35	23.785	2.4973697238781403e-5
67.33	23.785	9.302845752232308e-5
69.31	23.785	0.0315341377353513
71.29	23.785	0.0003466443041104637
73.27	23.785	0.07334385599434867
75.25	23.785	0.0
77.23	23.785	0.0
79.21	23.785	0.0
81.19	23.785	0.0
83.17	23.785	9.651259531387078e-5
85.15	23.785	0.0
87.13	23.785	0.0
89.11	23.785	0.17039488812436598
91.09	23.785	0.0
93.07	23.785	7.026518878160919e-5
95.05	23.785	2.7120000752022486e-5
97.03	23.785	0.00010087999998349187
99.01	23.785	0.0
1.99	24.275	3.412479877436537e-5
3.97	24.275	0.2920751030367721
5.95	24.275	9.660207123399235e-5
7.93	24.275	4.559161693281185e-5
9.91	24.275	2.1449730390214975e-5
11.89	24.275	5.250399860132876e-5
13.87	24.275	0.0
15.85	24.275	0.0
17.83	24.275	0.8931453724655798
19.81	24.275	2.6369989512978918e-5
21.79	24.275	0.031191104940576864
23.77	24.275	0.0
25.75	24.275	0.0
27.73	24.275	0.0
29.71	24.275	0.5764592007790585
31.69	24.275	0.0
33.67	24.275	0.0
35.65	24.275	6.698230465807941e-6
37.63	24.275	8.293090414372813e-5
39.61	24.275	0.0
41.59	24.275	0.0
43.57	24.275	0.4493641829626236
45.55	24.275	0.6576796463025865
47.53	24.275	0.00020490226491113285
49.51	24.275	4.662073213733668e-5
51.49	24.275	0.0001342290885981005
53.47	24.275	0.0
55.45	24.275	5.36976085757081e-5
57.43	24.275	0.0
59.41	24.275	0.0
61.39	24.275	0.04142240697649102
63.37	24.275	0.0
65.35	24.275	0.0
67.33	24.275	0.00019701816482658085
69.31	24.275	0.325983598763278
71.29	24.275	0.000191786876662779
73.27	24.275	0.4050669611500628
75.25	24.275	0.0
77.23	24.275	0.0
79.21	24.275	6.446164059246543e-5
81.19	24.275	0.00017889004291210737
83.17	24.275	3.371588714030457e-5
85.15	24.275	3.6666152846679125e-5
87.13	24.275	9.818628921723452e-5
89.11	24.275	0.02485681340874779
91.09	24.275	0.00013911030508340715
93.07	24.275	0.0
95.05	24.275	9.230308925458224e-5
97.03	24.275	5.418607085847547e-5
99.01	24.275	0.00021329580449617964
1.99	24.765	0.0
3.97	24.765	0.000171927908390055
5.95	24.765	3.3214509317454365e-5
7.93	24.765	0.0001534312203363986
9.91	24.765	0.0
11.89	24.765	0.0
13.87	24.765	0.0
15.85	24.765	9.481411777111272e-5
17.83	24.765	0.0
19.81	24.765	0.0
21.79	24.765	0.0
23.77	24.765	1.760672230839405e-5
25.75	24.765	0.3881422145001151
27.73	24.765	0.046929314483367124
29.71	24.765	6.365234134242044e-5
31.69	24.765	5.2656405052083134e-5
33.67	24.765	0.0
35.65	24.765	0.00015560065583453697
37.63	24.765	0.0
39.61	24.765	0.0
41.59	24.765	0.5804710720443765
43.57	24.765	0.00012894438203327012
45.55	24.765	0.0001605360776240621
47.53	24.765	8.992689794662272e-5
49.51	24.765	0.0
51.49	24.765	0.0
53.47	24.765	0.8881014208209053
55.45	24.765	3.8588138182685384e-5
57.43	24.765	0.0
59.41	24.765	8.398456457420893e-5
61.39	24.765	0.0
63.37	24.765	0.0
65.35	24.765	0.33476337596321715
67.33	24.765	0.0
69.31	24.765	0.0
71.29	24.765	0.00014728216255209192
73.27	24.765	0.0
75.25	24.765	0.7925996249127905
77.23	24.765	4.344864535404084e-5
79.21	24.765	0.3068958426639383
81.19	24.765	0.00019427874261025284
83.17	24.765	0.0002782058467903317
85.15	24.765	0.0
87.13	24.765	0.0
89.11	24.765	0.00038743595613845123
91.09	24.765	0.0001899485175549693
93.07	24.765	0.0
95.05	24.765	9.426011215181329e-5
97.03	24.765	0.00014494741395424827
99.01	24.765	0.0
1.99	25.255	0.00016440365729532755
3.97	25.255	0.00017622493438676352
5.95	25.255	4.4432013170736224e-7
7.93	25.255	0.0
9.91	25.255	0.00010248667051655383
11.89	25.255	2.287681582059415e-6
13.87	25.255	0.0
15.85	25.255	0.0
17.83	25.255	2.536136033035449e-5
19.81	25.255	0.0
21.79	25.255	0.0
23.77	25.255	1.186840363263352e-5
25.75	25.255	0.3022409037277871
27.73	25.255	0.34685117294470236
29.71	25.255	0.0
31.69	25.255	3.705506904612827e-5
33.67	25.255	9.983172177103344e-5
35.65	25.255	0.0
37.63	25.255	0.0
39.61	25.255	8.867918450651193e-5
41.59	25.255	0.46721381729158074
43.57	25.255	0.0
45.55	25.255	0.0
47.53	25.255	0.0
49.51	25.255	0.0
51.49	25.255	0.0
53.47	25.255	0.16362140237762812
55.45	25.255	0.0001190327415517068
57.43	25.255	0.0
59.41	25.255	2.6447954361422303e-5
61.39	25.255	0.0
63.37	25.255	0.0
65.35	25.255	0.3591315368973431
67.33	25.255	1.6310897315059012e-5
69.31	25.255	0.0
71.29	25.255	0.0
73.27	25.255	6.133218504893588e-6
75.25	25.255	0.6687084814115298
77.23	25.255	3.9423539578098726e-5
79.21	25.255	0.10610657413574875
81.19	25.255	0.0
83.17	25.255	0.00011797636283241545
85.15	25.255	0.0
87.13	25.255	0.00017209906344232365
89.11	25.255	9.454549194934278e-6
91.09	25.255	0.00011526003448477005
93.07	25.255	4.392412592619954e-6
95.05	25.255	0.0
97.03	25.255	0.0
99.01	25.255	0.0
1.99	25.745	8.34005535761421e-5
3.97	25.745	0.00010215583946901078
5.95	25.745	0.0
7.93	25.745	0.6236380857371273
9.91	25.745	0.0
11.89	25.745	4.391407749256047e-6
13.87	25.745	0.15610116697108278
15.85	25.745	8.980981655597566e-6
17.83	25.745	0.00020859111658404013
19.81	25.745	7.02773924176981e-5
21.79	25.745	0.0
23.77	25.745	0.0
25.75	25.745	0.0
27.73	25.745	0.00015059240168728292
29.71	25.745	0.0
31.69	25.745	0.0
33.67	25.745	0.5199500399358845
35.65	25.745	0.0
37.63	25.745	0.6212175393761779
39.61	25.745	7.734872944904977e-5
41.59	25.745	0.0
43.57	25.745	0.00013781240898544785
45.55	25.745	0.0
47.53	25.745	0.0001457240001628185
49.51	25.745	0.0
51.49	25.745	0.0
53.47	25.745	0.0
55.45	25.745	0.0
57.43	25.745	4.896894374665807e-5
59.41	25.745	0.0
61.39	25.745	0.00023832631446613526
63.37	25.745	0.0001517923461315606
65.35	25.745	6.0155378100148436e-5
67.33	25.745	0.0688105240215755
69.31	25.745	9.405539906222919e-5
71.29	25.745	0.0
73.27	25.745	0.00015748435226020736
75.25	25.745	0.00010069557423541048
77.23	25.745	0.0
79.21	25.745	0.0
81.19	25.745	0.482528033423649
83.17	25.745	0.0
85.15	25.745	0.00013701947206723534
87.13	25.745	4.0359824480838505e-5
89.11	25.745	0.0
91.09	25.745	0.0
93.07	25.745	9.787030787334793e-5
95.05	25.745	0.5681531374978537
97.03	25.745	0.5041936181543576
99.01	25.745	0.0
1.99	26.235	0.930898536928225
3.97	26.235	0.0
5.95	26.235	0.2259038735127583
7.93	26.235	0.0
9.91	26.235	0.0033849362883060508
11.89	26.235	0.5574100600593261
13.87	26.235	4.78752898020478e-5
15.85	26.235	8.073036944916423e-6
17.83	26.235	0.0
19.81	26.235	7.439296188021907e-5
21.79	26.235	0.00011897819229478387
23.77	26.235	0.0
25.75	26.235	0.0
27.73	26.235	0.00012871373127006254
29.71	26.235	6.412949648669388e-5
31.69	26.235	0.00020455042889455473
33.67	26.235	9.126757455740757e-5
35.65	26.235	0.0
37.63	26.235	0.0
39.61	26.235	8.283407407474008e-5
41.59	26.235	0.0
43.57	26.235	0.0
45.55	26.235	1.7001024654156933e-5
47.53	26.235	0.608311791544619
49.51	26.235	0.0
51.49	26.235	0.0591916922278406
53.47	26.235	8.143700154056374e-5
55.45	26.235	0.00013327680727538894
57.43	26.235	0.0002579026899206524
59.41	26.235	7.013073677925633e-5
61.39	26.235	0.0
63.37	26.235	0.653966953941779
65.35	26.235	0.00011454902033630869
67.33	26.235	0.0
69.31	26.235	0.0
71.29	26.235	1.4096822860993247e-5
73.27	26.235	0.00011242071139521147
75.25	26.235	0.0
77.23	26.235	0.0002695622519616976
79.21	26.235	0.0
81.19	26.235	0.0
83.17	26.235	0.791708495665177
85.15	26.235	0.0
87.13	26.235	0.15845051711543867
89.11	26.235	9.678191213643222e-5
91.09	26.235	0.4079970886866322
93.07	26.235	0.12366517045781755
95.05	26.235	0.0001131501191718646
97.03	26.235	0.0
99.01	26.235	0.0
1.99	26.725	0.0
3.97	26.725	0.0
5.95	26.725	0.0
7.93	26.725	0.16683980165499035
9.91	26.725	0.0
11.89	26.725	4.7386654429597254e-6
13.87	26.725	0.318174099647929
15.85	26.725	0.0001726415023408679
17.83	26.725	0.0
19.81	26.725	7.819272391234415e-6
21.79	26.725	0.0
23.77	26.725	6.65329539386011e-6
25.75	26.725	0.0
27.73	26.725	0.0
29.71	26.725	2.4888057649805675e-5
31.69	26.725	0.0
33.67	26.725	0.8072385864613425
35.65	26.725	0.0001763482273119978
37.63	26.725	0.5383249342921844
39.61	26.725	0.0
41.59	26.725	0.0
43.57	26.725	1.648035900212942e-5
45.55	26.725	0.00015520621262984103
47.53	26.725	0.0
49.51	26.725	0.00013734055814880325
51.49	26.725	0.0
53.47	26.725	0.00011718788558392617
55.45	26.725	0.0
57.43	26.725	0.0
59.41	26.725	0.0
61.39	26.725	4.606814133290154e-5
63.37	26.725	7.582789401825591e-5
65.35	26.725	0.0
67.33	26.725	0.4805267579620791
69.31	26.725	1.3084309927584428e-5
71.29	26.725	0.0
73.27	26.725	1.8694436814594862e-6
75.25	26.725	0.00011795686318858643
77.23	26.725	0.00012128882975920748
79.21	26.725	0.0
81.19	26.725	0.076052906902361
83.17	26.725	0.00020889197810797951
85.15	26.725	0.0
87.13	26.725	4.771572089786248e-5
89.11	26.725	0.0
91.09	26.725	0.0
93.07	26.725	0.0
95.05	26.725	0.3348847294585684
97.03	26.725	0.23170063321955725
99.01	26.725	0.0001358569437768688
1.99	27.215	0.16771896038446554
3.97	27.215	0.00021138658966471255
5.95	27.215	0.19580025642631793
7.93	27.215	0.0
9.91	27.215	0.4441208989630838
11.89	27.215	0.07238889363123446
13.87	27.215	0.0
15.85	27.215	5.840403541787055e-5
17.83	27.215	5.727167768964662e-7
19.81	27.215	0.0
21.79	27.215	0.00012585674533763748
23.77	27.215	7.986409623324213e-5
25.75	27.215	0.00016557647429693817
27.73	27.215	0.0
29.71	27.215	0.0
31.69	27.215	0.0
33.67	27.215	0.0
35.65	27.215	0.0
37.63	27.215	0.00018899784873800733
39.61	27.215	0.00014346052626444325
41.59	27.215	0.0
43.57	27.215	3.293331333647889e-5
45.55	27.215	0.000112456111984105
47.53	27.215	0.302743075178074
49.51	27.215	0.0
51.49	27.215	0.255748845857255
53.47	27.215	3.155825990210909e-5
55.45	27.215	0.0
57.43	27.215	0.0
59.41	27.215	0.00011089801803973711
61.39	27.215	0.0
63.37	27.215	0.656926356068098
65.35	27.215	9.067370325773914e-5
67.33	27.215	0.0001378921884494958
69.31	27.215	0.0
71.29	27.215	0.0
73.27	27.215	0.0
75.25	27.215	9.709017357842502e-5
77.23	27.215	0.0
79.21	27.215	0.0
81.19	27.215	0.0
83.17	27.215	0.40870157087773284
85.15	27.215	3.123322265453273e-5
87.13	27.215	0.44692487881816767
89.11	27.215	0.0002221695288275592
91.09	27.215	0.25576655279148985
93.07	27.215	0.027287174158186822
95.05	27.215	0.0
97.03	27.215	0.0
99.01	27.215	0.00029136013959903844
1.99	27.705	0.0
3.97	27.705	0.008455751507750797
5.95	27.705	0.0
7.93	27.705	0.0
9.91	27.705	0.0
11.89	27.705	0.0
13.87	27.705	8.401701393211205e-5
15.85	27.705	0.0
17.83	27.705	0.2604461466403669
19.81	27.705	0.0
21.79	27.705	0.2782860933851543
23.77	27.705	0.0
25.75	27.705	0.0
27.73	27.705	9.275684199459055e-5
29.71	27.705	1.2781654627456287
31.69	27.705	0.00026327784094025674
33.67	27.705	0.0
35.65	27.705	0.0
37.63	27.705	0.0
39.61	27.705	8.221052635982132e-5
41.59	27.705	1.0157578808587534e-5
43.57	27.705	0.6237164708443061
45.55	27.705	0.011237362363242909
47.53	27.705	0.0
49.51	27.705	0.0
51.49	27.705	3.812238796038529e-5
53.47	27.705	0.00013126900837938816
55.45	27.705	0.0
57.43	27.705	3.608667994175078e-5
59.41	27.705	0.0
61.39	27.705	0.1619683922699635
63.37	27.705	0.0
65.35	27.705	9.870830730842247e-5
67.33	27.705	0.00016513367172251133
69.31	27.705	0.16854882045247055
71.29	27.705	0.0
73.27	27.705	0.2486635402441033
75.25	27.705	0.00012036491115659492
77.23	27.705	0.0
79.21	27.705	0.0
81.19	27.705	0.00011186476070578924
83.17	27.705	9.182446181343255e-5
85.15	27.705	0.0002010691649800291
87.13	27.705	9.989246339681773e-5
89.11	27.705	0.015656247472313867
91.09	27.705	0.0
93.07	27.705	0.0
95.05	27.705	0.00012637389944087081
97.03	27.705	0.0
99.01	27.705	5.726311319281201e-5
1.99	28.195	0.0
3.97	28.195	0.0
5.95	28.195	0.00012748927439196415
7.93	28.195	0.5571060901477725
9.91	28.195	0.0001268343574114199
11.89	28.195	0.0001975292711212681
13.87	28.195	0.3239020858355697
15.85	28.195	5.496976300154846e-5
17.83	28.195	8.59718507336817e-5
19.81	28.195	0.00013860480045151916
21.79	28.195	0.0
23.77	28.195	0.0
25.75	28.195	0.0
27.73	28.195	0.0
29.71	28.195	0.0
31.69	28.195	0.0
33.67	28.195	0.3735677761613516
35.65	28.195	0.0001541673414079497
37.63	28.195	0.3501778635111362
39.61	28.195	0.00019344802859068853
41.59	28.195	1.9978978475725605e-5
43.57	28.195	1.313434039980996e-6
45.55	28.195	0.00021133078559251668
47.53	28.195	0.0
49.51	28.195	7.703199298070389e-5
51.49	28.195	0.0
53.47	28.195	8.490066986099163e-5
55.45	28.195	0.0
57.43	28.195	0.0
59.41	28.195	0.0001421932425069564
61.39	28.195	0.0
63.37	28.195	0.00011411553234040918
65.35	28.195	0.0
67.33	28.195	0.6425249449453769
69.31	28.195	5.018965518981894e-5
71.29	28.195	0.0
73.27	28.195	7.9399627315759e-5
75.25	28.195	0.0
77.23	28.195	0.0
79.21	28.195	0.00021073324380076883
81.19	28.195	0.6537385166428566
83.17	28.195	0.0
85.15	28.195	4.745915278101929e-5
87.13	28.195	0.0
89.11	28.195	0.0
91.09	28.195	5.5690256531373845e-5
93.07	28.195	0.0
95.05	28.195	0.40904535792741825
97.03	28.195	0.4807752595409638
99.01	28.195	0.00019842761322632588
1.99	28.685	0.0001427106213482618
3.97	28.685	5.432782644475016e-5
5.95	28.685	0.0
7.93	28.685	5.909874021226585e-5
9.91	28.685	3.087062542622077e-5
11.89	28.685	5.083302069735629e-5
13.87	28.685	5.035299772835888e-5
15.85	28.685	4.495532683761192e-5
17.83	28.685	0.0
19.81	28.685	0.0
21.79	28.685	0.0002457072622530999
23.77	28.685	0.0
25.75	28.685	0.39076491146884285
27.73	28.685	0.023514358257549217
29.71	28.685	0.0
31.69	28.685	0.0
33.67	28.685	0.0
35.65	28.685	0.00013692594099362694
37.63	28.685	6.525987672365116e-5
39.61	28.685	7.278306074066065e-5
41.59	28.685	0.061560559004216975
43.57	28.685	0.0
45.55	28.685	0.00012383723894546895
47.53	28.685	0.00010479361681886005
49.51	28.685	0.0
51.49	28.685	0.0
53.47	28.685	0.25537231534654836
55.45	28.685	0.0
57.43	28.685	0.0
59.41	28.685	5.589555864295622e-5
61.39	28.685	0.0
63.37	28.685	0.00017572072918687018
65.35	28.685	0.2614757780688719
67.33	28.685	0.0
69.31	28.685	0.0
71.29	28.685	1.243075735116545e-5
73.27	28.685	0.00018690662028740375
75.25	28.685	0.1930720924047722
77.23	28.685	0.0
79.21	28.685	0.3268446136189742
81.19	28.685	4.404772434838788e-5
83.17	28.685	5.247574576564505e-5
85.15	28.685	0.0
87.13	28.685	0.00012145530996035959
89.11	28.685	0.0
91.09	28.685	0.0
93.07	28.685	7.094330004177276e-5
95.05	28.685	0.0001224175836587945
97.03	28.685	0.0
99.01	28.685	0.00018440310861615443
1.99	29.175	0.00014476712296821882
3.97	29.175	0.0
5.95	29.175	0.00021795629806266006
7.93	29.175	0.034519141884787
9.91	29.175	0.0
11.89	29.175	0.00017560366506433152
13.87	29.175	0.34165803845268794
15.85	29.175	8.693356624099832e-5
17.83	29.175	0.0
19.81	29.175	0.00021670936516774526
21.79	29.175	0.00020947440223852026
23.77	29.175	0.0
25.75	29.175	0.0
27.73	29.175	2.2333504344415808e-6
29.71	29.175	0.0
31.69	29.175	3.446993759653641e-5
33.67	29.175	0.5029184479396935
35.65	29.175	9.366361233259347e-6
37.63	29.175	0.006159063500606132
39.61	29.175	0.0
41.59	29.175	3.716222425605544e-6
43.57	29.175	0.0
45.55	29.175	0.0
47.53	29.175	0.00016445874294853568
49.51	29.175	1.5494273740152485e-5
51.49	29.175	0.0
53.47	29.175	0.0001832730410425633
55.45	29.175	5.8897457424798494e-5
57.43	29.175	0.0
59.41	29.175	0.00016530636537805736
61.39	29.175	5.4745857819370053e-5
63.37	29.175	0.0
65.35	29.175	0.0
67.33	29.175	0.03511073616750782
69.31	29.175	0.0
71.29	29.175	0.0
73.27	29.175	0.0
75.25	29.175	0.00019907164917377988
77.23	29.175	0.00013207353524649333
79.21	29.175	4.178222133047573e-5
81.19	29.175	1.155168597219053
83.17	29.175	0.0
85.15	29.175	0.0
87.13	29.175	6.156058065177215e-5
89.11	29.175	0.0
91.09	29.175	2.065938718955706e-5
93.07	29.175	4.7391174043151894e-5
95.05	29.175	0.4496738526329005
97.03	29.175	0.097530820326313
99.01	29.175	0.0
1.99	29.665	0.0
3.97	29.665	0.0
5.95	29.665	1.1822499140370294e-6
7.93	29.665	1.1667639571731549e-5
9.91	29.665	0.00012529443201867317
11.89	29.665	0.0
13.87	29.665	2.3361317506945535e-5
15.85	29.665	0.08255809395993019
17.83	29.665	0.0
19.81	29.665	0.03108994484065486
21.79	29.665	2.904506021730402e-5
23.77	29.665	0.2516657274786378
25.75	29.665	0.0
27.73	29.665	0.0
29.71	29.665	0.0
31.69	29.665	0.23484633757802587
33.67	29.665	2.2056112322038762e-5
35.65	29.665	0.6466643906951336
37.63	29.665	0.0001491641271616088
39.61	29.665	0.40830374441915596
41.59	29.665	9.741023992945592e-5
43.57	29.665	8.213780188176119e-5
45.55	29.665	0.0
47.53	29.665	0.0
49.51	29.665	0.5544067009270717
51.49	29.665	0.0
53.47	29.665	4.903873303375626e-5
55.45	29.665	0.2800111370034528
57.43	29.665	0.03609029138164699
59.41	29.665	0.2357457498634028
61.39	29.665	1.7602202937161326e-5
63.37	29.665	3.400013581741944e-5
65.35	29.665	0.0001760375697614618
67.33	29.665	0.0
69.31	29.665	0.0
71.29	29.665	0.8374553196843221
73.27	29.665	8.242120397177539e-5
75.25	29.665	0.0
77.23	29.665	0.4240602632732009
79.21	29.665	1.1010004951571686e-5
81.19	29.665	5.988091765698398e-6
83.17	29.665	0.0
85.15	29.665	0.8845463331878506
87.13	29.665	1.3602518067622814e-6
89.11	29.665	0.0001925813813095996
91.09	29.665	0.00014706154200305697
93.07	29.665	0.00023616153835285807
95.05	29.665	5.989934815918044e-5
97.03	29.665	0.0
99.01	29.665	0.33559784605950727
1.99	30.155	0.0
3.97	30.155	0.31005748471039807
5.95	30.155	0.0
7.93	30.155	0.0001390658731244688
9.91	30.155	0.0
11.89	30.155	3.246157392772897e-5
13.87	30.155	0.0
15.85	30.155	6.236289074639426e-5
17.83	30.155	0.20629126307242762
19.81	30.155	0.00013999484939371061
21.79	30.155	1.3657229661024153
23.77	30.155	0.0
25.75	30.155	0.0
27.73	30.155	9.467482422987848e-5
29.71	30.155	0.06827304755318009
31.69	30.155	0.00011629709707968656
33.67	30.155	5.771004821633203e-5
35.65	30.155	0.0
37.63	30.155	3.4528013021517e-5
39.61	30.155	4.423450066075495e-5
41.59	30.155	7.680459629223302e-5
43.57	30.155	0.3848911098270824
45.55	30.155	0.11778036922992774
47.53	30.155	0.0002426591113692778
49.51	30.155	0.0
51.49	30.155	0.0
53.47	30.155	0.0
55.45	30.155	0.0
57.43	30.155	0.00010814047025565663
59.41	30.155	3.079329534839003e-5
61.39	30.155	0.4793906993234476
63.37	30.155	3.033522129990632e-5
65.35	30.155	1.6689818573151373e-5
67.33	30.155	0.0
69.31	30.155	0.5768296256523155
71.29	30.155	0.0
73.27	30.155	0.810145911300971
75.25	30.155	0.0
77.23	30.155	0.0
79.21	30.155	0.0
81.19	30.155	0.0
83.17	30.155	0.0
85.15	30.155	2.3129014376310003e-5
87.13	30.155	1.4818748527206253e-5
89.11	30.155	0.47522845669402036
91.09	30.155	0.0
93.07	30.155	0.0
95.05	30.155	3.817677460512842e-6
97.03	30.155	0.0
99.01	30.155	0.00024338524167056872
1.99	30.645	0.0
3.97	30.645	0.604835746704385
5.95	30.645	4.550541802398037e-5
7.93	30.645	0.0
9.91	30.645	0.0001822467096996688
11.89	30.645	0.0
13.87	30.645	6.637924751738007e-5
15.85	30.645	0.0001806905761271676
17.83	30.645	0.13635644136017033
19.81	30.645	0.00022654370045238498
21.79	30.645	0.7622474952264984
23.77	30.645	0.00012656309544947423
25.75	30.645	0.0
27.73	30.645	0.00012967551955312678
29.71	30.645	0.5050294240880544
31.69	30.645	0.0
33.67	30.645	0.0
35.65	30.645	0.0
37.63	30.645	4.163048660106456e-5
39.61	30.645	0.0
41.59	30.645	0.0
43.57	30.645	0.6178915986335078
45.55	30.645	0.0434016602694407
47.53	30.645	0.0
49.51	30.645	0.00027652855994050163
51.49	30.645	0.00021784049135788818
53.47	30.645	0.0
55.45	30.645	0.0
57.43	30.645	6.229254059004038e-5
59.41	30.645	0.0
61.39	30.645	0.7185512038745911
63.37	30.645	0.0
65.35	30.645	0.0
67.33	30.645	0.0
69.31	30.645	0.0697137340773657
71.29	30.645	0.00013826557814154266
73.27	30.645	0.5172016360266984
75.25	30.645	0.0
77.23	30.645	0.00014088030218503
79.21	30.645	0.0
81.19	30.645	0.0
83.17	30.645	1.2096289638495685e-5
85.15	30.645	0.00015437024720915527
87.13	30.645	0.0
89.11	30.645	0.998651659110305
91.09	30.645	0.0
93.07	30.645	0.0
95.05	30.645	0.0
97.03	30.645	0.0
99.01	30.645	7.236743879232713e-5
1.99	31.135	0.00017821381750588868
3.97	31.135	0.0
5.95	31.135	0.0
7.93	31.135	0.17242250769334388
9.91	31.135	0.0
11.89	31.135	4.8861185643509034e-5
13.87	31.135	0.15039394601025702
15.85	31.135	5.811393416965436e-5
17.83	31.135	5.550907582826965e-5
19.81	31.135	2.083754845105069e-5
21.79	31.135	0.0
23.77	31.135	0.0
25.75	31.135	0.00011042213930367838
27.73	31.135	0.0
29.71	31.135	9.418494767114729e-5
31.69	31.135	0.0
33.67	31.135	0.5653852652535329
35.65	31.135	0.0
37.63	31.135	0.5011867071086864
39.61	31.135	0.00016896480692681098
41.59	31.135	6.243967894688561e-5
43.57	31.135	0.0
45.55	31.135	0.00030305189095107093
47.53	31.135	0.0
49.51	31.135	0.0
51.49	31.135	2.32488119414284e-6
53.47	31.135	0.00010716950982747308
55.45	31.135	0.0
57.43	31.135	0.0
59.41	31.135	0.00017447978176384654
61.39	31.135	5.085693691430647e-5
63.37	31.135	0.0
65.35	31.135	0.0001242105424584788
67.33	31.135	0.02705055572670778
69.31	31.135	0.0001442737542418964
71.29	31.135	5.112045116353501e-5
73.27	31.135	0.0
75.25	31.135	1.1461609541162452e-5
77.23	31.135	0.00010474705055578425
79.21	31.135	0.0
81.19	31.135	0.18376759169111478
83.17	31.135	0.00014931195443083868
85.15	31.135	0.0
87.13	31.135	5.0847518201040254e-5
89.11	31.135	0.0
91.09	31.135	6.957310158041389e-5
93.07	31.135	3.5592752569936525e-5
95.05	31.135	0.3784685714895857
97.03	31.135	0.03203556946735331
99.01	31.135	0.0
1.99	31.625	0.0
3.97	31.625	0.7802292428507567
5.95	31.625	0.0
7.93	31.625	0.0001880234588551644
9.91	31.625	8.097694712909357e-5
11.89	31.625	0.00023484723830539703
13.87	31.625	0.0
15.85	31.625	0.0001303487868252688
17.83	31.625	1.3010640980593529
19.81	31.625	4.8893000671552665e-5
21.79	31.625	0.12402555526222292
23.77	31.625	0.00014213851252739047
25.75	31.625	0.00020492294644682238
27.73	31.625	0.0001393799101255802
29.71	31.625	0.3978435193511658
31.69	31.625	3.157663767583584e-5
33.67	31.625	0.0
35.65	31.625	0.0
37.63	31.625	7.056632345469344e-5
39.61	31.625	0.00017107316226628178
41.59	31.625	0.0
43.57	31.625	0.22045441829825552
45.55	31.625	0.009624435836112166
47.53	31.625	0.0001917126962314309
49.51	31.625	0.0
51.49	31.625	0.0
53.47	31.625	8.4234506380386e-5
55.45	31.625	0.0
57.43	31.625	6.165182491953556e-5
59.41	31.625	0.0
61.39	31.625	0.9120444961275458
63.37	31.625	0.0
65.35	31.625	0.0
67.33	31.625	0.0
69.31	31.625	0.15253012175063407
71.29	31.625	0.00011208382516293405
73.27	31.625	0.38969716455906367
75.25	31.625	0.0
77.23	31.625	0.0
79.21	31.625	6.341446453244726e-5
81.19	31.625	0.0
83.17	31.625	0.0
85.15	31.625	0.00012134761087749345
87.13	31.625	0.0
89.11	31.625	0.8174466547155518
91.09	31.625	0.0001989305549248527
93.07	31.625	0.0
95.05	31.625	3.4756581524162975e-5
97.03	31.625	2.0212432932488744e-6
99.01	31.625	0.0
1.99	32.115	1.0679679574539529e-5
3.97	32.115	9.441408773897689e-5
5.95	32.115	0.0
7.93	32.115	0.0
9.91	32.115	0.0
11.89	32.115	0.0
13.87	32.115	0.0
15.85	32.115	0.22940222927183784
17.83	32.115	0.0
19.81	32.115	0.26494423888852936
21.79	32.115	0.00012622848561382797
23.77	32.115	0.38696695216775345
25.75	32.115	0.0
27.73	32.115	1.6252154041717017e-5
29.71	32.115	0.0
31.69	32.115	0.20674367029755114
33.67	32.115	6.406933239891239e-5
35.65	32.115	0.03399640988212427
37.63	32.115	0.0001456766605972293
39.61	32.115	0.3335302383976513
41.59	32.115	0.0
43.57	32.115	0.0
45.55	32.115	0.0
47.53	32.115	0.0001301596984118716
49.51	32.115	0.6163478922168524
51.49	32.115	0.0
53.47	32.115	0.00023411157456253772
55.45	32.115	0.7456009572032456
57.43	32.115	0.21000574395073812
59.41	32.115	0.1818891712977917
61.39	32.115	0.0
63.37	32.115	0.0
65.35	32.115	0.0
67.33	32.115	0.0
69.31	32.115	0.0001101331994441863
71.29	32.115	0.18722992027027296
73.27	32.115	0.0
75.25	32.115	0.0
77.23	32.115	0.0036734133243658817
79.21	32.115	0.0
81.19	32.115	0.0
83.17	32.115	0.0
85.15	32.115	0.13395633727733836
87.13	32.115	3.9178916068174506e-5
89.11	32.115	4.2307555221785364e-5
91.09	32.115	0.0
93.07	32.115	9.268564218977495e-5
95.05	32.115	0.00025372046776674204
97.03	32.115	2.2372679065761367e-5
99.01	32.115	0.7729221517176725
1.99	32.605	9.155780317865507e-5
3.97	32.605	0.00010297155474823579
5.95	32.605	0.0
7.93	32.605	0.0
9.91	32.605	6.470449366769301e-5
11.89	32.605	0.00029143227126652476
13.87	32.605	0.0
15.85	32.605	0.4985561470864801
17.83	32.605	5.74468597022055e-5
19.81	32.605	0.5120746762194217
21.79	32.605	2.5643840823819297e-5
23.77	32.605	0.30756428971266647
25.75	32.605	0.00013976809634765844
27.73	32.605	0.0
29.71	32.605	0.0
31.69	32.605	0.21886775596751495
33.67	32.605	0.0
35.65	32.605	0.20407479386705163
37.63	32.605	5.568259195560789e-5
39.61	32.605	0.02885527791859621
41.59	32.605	0.0
43.57	32.605	5.54533084610522e-5
45.55	32.605	0.0003165202268220677
47.53	32.605	0.0
49.51	32.605	0.4176241283520534
51.49	32.605	0.0
53.47	32.605	0.0
55.45	32.605	0.2650711745099956
57.43	32.605	0.06807482052531011
59.41	32.605	1.0940911369597284
61.39	32.605	0.0
63.37	32.605	1.0921082462927267e-5
65.35	32.605	7.234190599983817e-5
67.33	32.605	1.7720950101376496e-5
69.31	32.605	7.136484485283995e-5
71.29	32.605	0.8443906700354789
73.27	32.605	0.0
75.25	32.605	0.0
77.23	32.605	0.4010931820671937
79.21	32.605	0.0
81.19	32.605	9.479802051163774e-5
83.17	32.605	0.0
85.15	32.605	1.4471707143425898
87.13	32.605	0.0
89.11	32.605	0.00012553069474659267
91.09	32.605	0.0
93.07	32.605	0.00019572501941516948
95.05	32.605	0.0
97.03	32.605	0.0
99.01	32.605	0.2978299644576219
1.99	33.095	7.770188221806918e-5
3.97	33.095	2.1370960549543776e-6
5.95	33.095	0.0002583795017623306
7.93	33.095	0.00018163242302678473
9.91	33.095	0.0001355577624426432
11.89	33.095	0.0
13.87	33.095	9.287021566947552e-5
15.85	33.095	3.603257139255929e-5
17.83	33.095	0.0
19.81	33.095	0.0
21.79	33.095	0.0
23.77	33.095	0.0
25.75	33.095	0.7652813395518885
27.73	33.095	1.0336843418329296
29.71	33.095	9.588494132049447e-5
31.69	33.095	0.0
33.67	33.095	0.0
35.65	33.095	0.0
37.63	33.095	0.0
39.61	33.095	0.0
41.59	33.095	0.8990009134455088
43.57	33.095	4.393179778939878e-5
45.55	33.095	0.0
47.53	33.095	0.0
49.51	33.095	0.0
51.49	33.095	0.0
53.47	33.095	0.3826245991259367
55.45	33.095	7.199217087958647e-5
57.43	33.095	2.4146192445629953e-6
59.41	33.095	9.597775488151375e-5
61.39	33.095	3.305564804880222e-5
63.37	33.095	1.5717173061280235e-6
65.35	33.095	0.6481355004802998
67.33	33.095	0.0
69.31	33.095	0.0
71.29	33.095	0.00011632662148559827
73.27	33.095	0.0
75.25	33.095	0.5993614778480896
77.23	33.095	0.0
79.21	33.095	0.8085964813081334
81.19	33.095	0.0
83.17	33.095	0.0
85.15	33.095	0.0
87.13	33.095	0.0
89.11	33.095	2.1953089357821227e-5
91.09	33.095	0.0
93.07	33.095	2.971270539113402e-5
95.05	33.095	3.993366896482863e-5
97.03	33.095	0.0
99.01	33.095	1.5001077479571447e-5
1.99	33.585	4.3527784605267785e-5
3.97	33.585	0.0
5.95	33.585	0.00019381875184605588
7.93	33.585	0.0
9.91	33.585	0.0
11.89	33.585	0.0
13.87	33.585	0.0
15.85	33.585	0.717065486134504
17.83	33.585	0.00011909582255523791
19.81	33.585	0.05175416869013616
21.79	33.585	0.00012334102018722213
23.77	33.585	0.7713843761934951
25.75	33.585	6.563058748190048e-5
27.73	33.585	0.00015227583138787063
29.71	33.585	0.0002733729931923027
31.69	33.585	0.009100797108344105
33.67	33.585	0.00010180831309354452
35.65	33.585	0.416365820018729
37.63	33.585	0.0
39.61	33.585	0.5268842204998261
41.59	33.585	0.00025637612552893973
43.57	33.585	0.00015652262991159085
45.55	33.585	0.0
47.53	33.585	0.0
49.51	33.585	0.4557293545874923
51.49	33.585	0.0
53.47	33.585	0.0
55.45	33.585	0.692248003883355
57.43	33.585	0.7462686610151548
59.41	33.585	0.30585454338758766
61.39	33.585	6.514825467047742e-5
63.37	33.585	0.00019758103453909753
65.35	33.585	0.0
67.33	33.585	0.00012380539615098476
69.31	33.585	0.00019110930593758515
71.29	33.585	0.23021977397952642
73.27	33.585	0.00016079142145350705
75.25	33.585	3.649341797572366e-5
77.23	33.585	0.37339980749967916
79.21	33.585	0.00011819295186908434
81.19	33.585	0.00030917441270962424
83.17	33.585	0.0
85.15	33.585	0.30359871715426756
87.13	33.585	0.0
89.11	33.585	0.0
91.09	33.585	0.0
93.07	33.585	0.0
95.05	33.585	0.0
97.03	33.585	0.0
99.01	33.585	0.33617475358828
1.99	34.075	0.039456509552582286
3.97	34.075	0.0
5.95	34.075	0.0740744216058733
7.93	34.075	3.52541988702938e-6
9.91	34.075	0.45949702807159776
11.89	34.075	0.5780479550622561
13.87	34.075	8.06325370738473e-5
15.85	34.075	8.165691960596136e-5
17.83	34.075	3.02895555763545e-5
19.81	34.075	0.00012246810177522917
21.79	34.075	0.00013602879938222484
23.77	34.075	0.0
25.75	34.075	0.0
27.73	34.075	0.0
29.71	34.075	0.0
31.69	34.075	0.0
33.67	34.075	0.0
35.65	34.075	1.681508236038971e-5
37.63	34.075	0.0
39.61	34.075	1.8616776807595332e-5
41.59	34.075	8.808483574125378e-7
43.57	34.075	0.0
45.55	34.075	0.00013131619490499384
47.53	34.075	0.4200800051395843
49.51	34.075	0.0
51.49	34.075	0.03668449444713007
53.47	34.075	1.8444268307894943e-5
55.45	34.075	0.0
57.43	34.075	2.4523273219465707e-5
59.41	34.075	0.00012991947139260763
61.39	34.075	0.00010077091941751264
63.37	34.075	0.48498454588983586
65.35	34.075	0.00016814884161588095
67.33	34.075	1.0782006200134869e-5
69.31	34.075	0.0
71.29	34.075	0.00012307097573956746
73.27	34.075	1.961397691108177e-5
75.25	34.075	0.0
77.23	34.075	0.0001315555348355965
79.21	34.075	0.0
81.19	34.075	9.192734403528826e-5
83.17	34.075	0.29160581686078535
85.15	34.075	0.0
87.13	34.075	1.0663260551775247
89.11	34.075	0.0
91.09	34.075	0.1786948953618459
93.07	34.075	0.7488966864193591
95.05	34.075	1.6669948976902647e-5
97.03	34.075	0.000199291207523468
99.01	34.075	0.0002007840990545333
1.99	34.565	0.0
3.97	34.565	2.316083831406509e-5
5.95	34.565	0.00034966211944884403
7.93	34.565	5.3259592751857404e-5
9.91	34.565	0.0
11.89	34.565	0.00011581613446547767
13.87	34.565	0.00025053736651783014
15.85	34.565	0.1329541377594321
17.83	34.565	4.2975920191451304e-5
19.81	34.565	0.1663293907082286
21.79	34.565	0.00015214400864211824
23.77	34.565	0.3854977484676074
25.75	34.565	0.0
27.73	34.565	0.0
29.71	34.565	0.0
31.69	34.565	0.7083211517476573
33.67	34.565	0.0
35.65	34.565	0.34958665351382745
37.63	34.565	0.0
39.61	34.565	0.24804680292856762
41.59	34.565	0.0
43.57	34.565	1.6935590737568762e-5
45.55	34.565	0.0
47.53	34.565	0.0
49.51	34.565	0.6005389615147054
51.49	34.565	0.0
53.47	34.565	0.00012432107210166488
55.45	34.565	0.14357011370096018
57.43	34.565	0.5523891751074301
59.41	34.565	0.03359842866082041
61.39	34.565	7.23815110113377e-5
63.37	34.565	0.0
65.35	34.565	0.0001036905867326023
67.33	34.565	7.322877077864803e-5
69.31	34.565	4.784587072452845e-5
71.29	34.565	0.962063230662288
73.27	34.565	0.0
75.25	34.565	0.0
77.23	34.565	0.014789432172784167
79.21	34.565	0.0
81.19	34.565	0.00013758661670992435
83.17	34.565	0.00024377334992610022
85.15	34.565	0.6957859498328332
87.13	34.565	5.724947726724669e-5
89.11	34.565	0.0001982113542548554
91.09	34.565	0.0
93.07	34.565	1.5863255985231334e-5
95.05	34.565	0.0
97.03	34.565	0.0
99.01	34.565	0.30994399842605524
1.99	35.055	0.0001246193065366997
3.97	35.055	0.00010417251090849446
5.95	35.055	0.0
7.93	35.055	0.6776634623910365
9.91	35.055	6.159283181425039e-5
11.89	35.055	0.0
13.87	35.055	0.11755476917064867
15.85	35.055	0.0
17.83	35.055	6.421776830474933e-5
19.81	35.055	0.0
21.79	35.055	0.0001454852783412388
23.77	35.055	0.0
25.75	35.055	0.0
27.73	35.055	4.909797921319894e-5
29.71	35.055	5.28164633486375e-5
31.69	35.055	0.00011005516080268191
33.67	35.055	0.23764112059721176
35.65	35.055	0.0
37.63	35.055	0.7007334163351946
39.61	35.055	9.187212958988982e-5
41.59	35.055	5.6076125609764706e-5
43.57	35.055	0.0
45.55	35.055	0.0
47.53	35.055	8.408847120625307e-5
49.51	35.055	0.00015183324521823762
51.49	35.055	0.0
53.47	35.055	8.02549047431101e-6
55.45	35.055	0.0
57.43	35.055	0.00011479118737328923
59.41	35.055	7.603978459333348e-5
61.39	35.055	0.00012032500257337493
63.37	35.055	0.0
65.35	35.055	0.00025326560119601145
67.33	35.055	0.47513599156461606
69.31	35.055	0.0
71.29	35.055	0.0001188369418248323
73.27	35.055	0.0001606763919983283
75.25	35.055	0.0
77.23	35.055	9.676603960021604e-5
79.21	35.055	0.0
81.19	35.055	0.9379734991824553
83.17	35.055	0.0
85.15	35.055	0.0
87.13	35.055	6.099439921279932e-5
89.11	35.055	0.00010960708847337404
91.09	35.055	7.681587538839948e-5
93.07	35.055	2.5263371516631717e-5
95.05	35.055	0.6555243820848164
97.03	35.055	0.884592405949427
99.01	35.055	3.9353597839430915e-6
1.99	35.545	0.00017534059493707209
3.97	35.545	1.367474897922288e-5
5.95	35.545	0.0
7.93	35.545	0.0
9.91	35.545	0.0
11.89	35.545	3.852873407282972e-8
13.87	35.545	0.0
15.85	35.545	0.13651755649783626
17.83	35.545	9.750946100378126e-5
19.81	35.545	0.3340456205275424
21.79	35.545	5.123270338166143e-5
23.77	35.545	0.33576027703959843
25.75	35.545	9.731747029775514e-5
27.73	35.545	0.00016675133246067737
29.71	35.545	0.0
31.69	35.545	0.522234801387579
33.67	35.545	0.0
35.65	35.545	0.8146896181932123
37.63	35.545	0.0
39.61	35.545	0.7612893554329587
41.59	35.545	4.9645785580719484e-5
43.57	35.545	0.00011639344980100591
45.55	35.545	7.408870418097445e-5
47.53	35.545	0.00011161244810156847
49.51	35.545	0.46053589690038454
51.49	35.545	0.0
53.47	35.545	4.1126654695122165e-6
55.45	35.545	0.06408503009969735
57.43	35.545	0.7370655853735166
59.41	35.545	0.29753256375059167
61.39	35.545	7.218276096022216e-5
63.37	35.545	0.0
65.35	35.545	0.00018231856203627968
67.33	35.545	8.218642969934554e-5
69.31	35.545	8.146052560590264e-5
71.29	35.545	0.490633462820497
73.27	35.545	0.0
75.25	35.545	0.0
77.23	35.545	0.3406115880908218
79.21	35.545	0.0
81.19	35.545	1.3540041033804405e-5
83.17	35.545	8.691746309986336e-5
85.15	35.545	0.19953180380158386
87.13	35.545	0.00018283620462696828
89.11	35.545	4.63337114820249e-5
91.09	35.545	0.0
93.07	35.545	2.834175658122508e-5
95.05	35.545	0.0
97.03	35.545	0.0
99.01	35.545	0.2425057648461948
1.99	36.035	0.14387189857237725
3.97	36.035	0.0
5.95	36.035	0.7024280954345445
7.93	36.035	9.325402594174382e-6
9.91	36.035	0.062276689699511056
11.89	36.035	0.49320464234863914
13.87	36.035	0.0
15.85	36.035	0.0
17.83	36.035	0.00019314740723002654
19.81	36.035	0.0
21.79	36.035	0.00013058469949293557
23.77	36.035	0.0
25.75	36.035	0.0
27.73	36.035	0.0
29.71	36.035	0.0
31.69	36.035	6.747215675157557e-5
33.67	36.035	0.0
35.65	36.035	2.4424418906121958e-5
37.63	36.035	0.0
39.61	36.035	0.0
41.59	36.035	0.0
43.57	36.035	0.00021033732820992425
45.55	36.035	0.0
47.53	36.035	0.44725013376285605
49.51	36.035	7.808110372416833e-5
51.49	36.035	0.38236502373313996
53.47	36.035	3.103505273584712e-5
55.45	36.035	6.365117399272423e-5
57.43	36.035	0.0
59.41	36.035	0.0
61.39	36.035	0.0
63.37	36.035	0.02929354975158649
65.35	36.035	0.00021728615810126875
67.33	36.035	0.00016180275381872885
69.31	36.035	0.0
71.29	36.035	1.4469124126529378e-5
73.27	36.035	0.0
75.25	36.035	0.0
77.23	36.035	0.00021150300792294784
79.21	36.035	0.00011581459441685112
81.19	36.035	0.0
83.17	36.035	0.23636588387547364
85.15	36.035	0.00020784806737830455
87.13	36.035	0.8800868961135726
89.11	36.035	0.0
91.09	36.035	0.405777278047172
93.07	36.035	0.24958906181790597
95.05	36.035	0.0
97.03	36.035	0.0
99.01	36.035	0.0001641808990078204
1.99	36.525	0.0
3.97	36.525	0.00012440822744194324
5.95	36.525	1.5849873733320012e-5
7.93	36.525	0.0
9.91	36.525	0.0
11.89	36.525	0.0
13.87	36.525	2.2308427321465946e-6
15.85	36.525	0.00012396313333085405
17.83	36.525	0.0
19.81	36.525	7.529752432679453e-5
21.79	36.525	0.0
23.77	36.525	0.0
25.75	36.525	0.11948308486060433
27.73	36.525	0.021195152683180174
29.71	36.525	0.0
31.69	36.525	0.0
33.67	36.525	0.0
35.65	36.525	9.583480720167805e-7
37.63	36.525	0.0
39.61	36.525	0.0
41.59	36.525	0.3585873046855449
43.57	36.525	0.0
45.55	36.525	0.00012778252790022126
47.53	36.525	0.0
49.51	36.525	0.0
51.49	36.525	0.000131194766796967
53.47	36.525	0.22604964080380974
55.45	36.525	9.143541414897664e-5
57.43	36.525	0.0
59.41	36.525	0.0
61.39	36.525	0.0003607214347278025
63.37	36.525	0.0
65.35	36.525	0.3401114655021731
67.33	36.525	0.0
69.31	36.525	5.148049526628703e-5
71.29	36.525	7.512174287210959e-5
73.27	36.525	0.00012027820067931319
75.25	36.525	0.5397496956996255
77.23	36.525	0.0
79.21	36.525	0.2045359806545075
81.19	36.525	0.0001914531416403059
83.17	36.525	0.0
85.15	36.525	0.0
87.13	36.525	0.0
89.11	36.525	1.8035920878271742e-5
91.09	36.525	5.691594138825742e-5
93.07	36.525	0.0
95.05	36.525	0.0
97.03	36.525	0.0
99.01	36.525	0.0
1.99	37.015	0.0
3.97	37.015	0.0
5.95	37.015	0.0
7.93	37.015	0.00015398518625951282
9.91	37.015	0.0
11.89	37.015	0.0
13.87	37.015	0.0
15.85	37.015	0.34977932141939627
17.83	37.015	1.6601423397899978e-5
19.81	37.015	0.1812243941986531
21.79	37.015	0.0
23.77	37.015	0.3646999440002836
25.75	37.015	0.00016561144255279717
27.73	37.015	8.551540460089375e-5
29.71	37.015	0.0
31.69	37.015	0.1891826975435038
33.67	37.015	0.00013062683313447198
35.65	37.015	0.181949407628626
37.63	37.015	0.0
39.61	37.015	0.36696862036928524
41.59	37.015	5.484314863555538e-6
43.57	37.015	0.00014252639935521667
45.55	37.015	0.0
47.53	37.015	9.532576317998377e-5
49.51	37.015	0.07980199332767413
51.49	37.015	0.0
53.47	37.015	0.0002387563253355293
55.45	37.015	0.6063366528906236
57.43	37.015	1.152775075766428
59.41	37.015	0.47520940683199187
61.39	37.015	0.000108570891259115
63.37	37.015	0.0
65.35	37.015	0.00022432371327647997
67.33	37.015	0.00022706274298701207
69.31	37.015	0.0
71.29	37.015	0.26788083049399347
73.27	37.015	0.0
75.25	37.015	0.0
77.23	37.015	0.90427680070137
79.21	37.015	0.00010231864631808651
81.19	37.015	0.00014081302008021358
83.17	37.015	0.0001810825892922385
85.15	37.015	0.03736517236854686
87.13	37.015	0.0
89.11	37.015	0.0
91.09	37.015	0.0001637258262201789
93.07	37.015	0.0
95.05	37.015	4.5311154560707854e-5
97.03	37.015	0.0
99.01	37.015	0.4348555502456777
1.99	37.505	8.731866966112936e-5
3.97	37.505	0.7187566791985756
5.95	37.505	0.00010646043623723407
7.93	37.505	0.0
9.91	37.505	0.00021220598747219232
11.89	37.505	0.00016383053205904058
13.87	37.505	0.0
15.85	37.505	0.0
17.83	37.505	0.1301078305873955
19.81	37.505	0.0
21.79	37.505	0.18606584402662119
23.77	37.505	0.0
25.75	37.505	0.0
27.73	37.505	0.00016911131391402206
29.71	37.505	0.05281499779480736
31.69	37.505	7.569678873579575e-5
33.67	37.505	5.663375943497862e-5
35.65	37.505	0.00011166920817896158
37.63	37.505	0.0
39.61	37.505	0.0
41.59	37.505	0.0
43.57	37.505	0.13458969238340868
45.55	37.505	0.267245648973351
47.53	37.505	3.751945685919696e-5
49.51	37.505	1.5072175723494953e-5
51.49	37.505	1.0234272994408777e-6
53.47	37.505	0.0001205905930605493
55.45	37.505	0.0
57.43	37.505	0.0
59.41	37.505	0.0
61.39	37.505	0.08701033869335983
63.37	37.505	0.00020757895284151363
65.35	37.505	0.00026120824643015474
67.33	37.505	2.298213844783506e-5
69.31	37.505	0.5043706209147103
71.29	37.505	2.923444612733614e-5
73.27	37.505	0.9212093016579921
75.25	37.505	0.0
77.23	37.505	4.4193384166611305e-5
79.21	37.505	0.0
81.19	37.505	0.00020918756825864752
83.17	37.505	2.31755065716396e-5
85.15	37.505	0.0
87.13	37.505	0.0001296986729111547
89.11	37.505	0.17648436025075565
91.09	37.505	0.00015111875723996593
93.07	37.505	0.0
95.05	37.505	9.583596663825057e-5
97.03	37.505	9.812291718161796e-5
99.01	37.505	1.9289314385473615e-5
1.99	37.995	3.1920068123777425e-5
3.97	37.995	0.0
5.95	37.995	0.0
7.93	37.995	0.000109069847875954
9.91	37.995	2.4135751468802094e-5
11.89	37.995	0.0
13.87	37.995	1.430906246524641e-5
15.85	37.995	4.21058336367558e-5
17.83	37.995	0.0
19.81	37.995	0.00011172118286742994
21.79	37.995	7.797142789402623e-5
23.77	37.995	0.0
25.75	37.995	0.549805029517233
27.73	37.995	0.325824550924418
29.71	37.995	0.0
31.69	37.995	0.0
33.67	37.995	0.0
35.65	37.995	0.00010603456079403776
37.63	37.995	7.319637692163977e-5
39.61	37.995	0.0
41.59	37.995	0.8411524310039769
43.57	37.995	0.00019436474856040549
45.55	37.995	0.00015864088148480392
47.53	37.995	0.00016986047403101757
49.51	37.995	0.0
51.49	37.995	0.00012543673524816043
53.47	37.995	0.35176832280629133
55.45	37.995	0.0
57.43	37.995	0.0
59.41	37.995	0.00025003976961580974
61.39	37.995	0.0
63.37	37.995	6.190353393620468e-5
65.35	37.995	0.6437801226361066
67.33	37.995	0.0
69.31	37.995	0.0
71.29	37.995	0.00010068314573058529
73.27	37.995	0.0
75.25	37.995	0.1751521062449246
77.23	37.995	0.0
79.21	37.995	0.227766809891077
81.19	37.995	6.5957786392337e-5
83.17	37.995	0.0
85.15	37.995	0.0001488852771795389
87.13	37.995	7.875871575009727e-5
89.11	37.995	0.0
91.09	37.995	3.145532782822207e-5
93.07	37.995	0.0001268194773781425
95.05	37.995	0.0
97.03	37.995	0.0001903369818029608
99.01	37.995	8.56829451106769e-5
1.99	38.485	0.0
3.97	38.485	0.00018488824422457714
5.95	38.485	6.271630062314357e-5
7.93	38.485	9.028021947947166e-5
9.91	38.485	0.0
11.89	38.485	0.0
13.87	38.485	0.00010434106336320377
15.85	38.485	7.719621420848406e-5
17.83	38.485	7.837687884774636e-5
19.81	38.485	0.0
21.79	38.485	0.0
23.77	38.485	0.0
25.75	38.485	0.2748295909390057
27.73	38.485	0.15519248354000847
29.71	38.485	0.00023017712921822138
31.69	38.485	0.00022296956303911728
33.67	38.485	0.0
35.65	38.485	8.850997277484335e-5
37.63	38.485	0.0
39.61	38.485	0.0
41.59	38.485	0.4338238520246931
43.57	38.485	0.0
45.55	38.485	0.0
47.53	38.485	3.4396598402156556e-5
49.51	38.485	0.0
51.49	38.485	0.0
53.47	38.485	0.0691088862828968
55.45	38.485	9.07572442668828e-5
57.43	38.485	0.00012009103347896953
59.41	38.485	0.0
61.39	38.485	0.0
63.37	38.485	0.0
65.35	38.485	0.6796978307674992
67.33	38.485	6.743065588006441e-5
69.31	38.485	0.0
71.29	38.485	0.0
73.27	38.485	0.0
75.25	38.485	0.5086638557836514
77.23	38.485	0.0
79.21	38.485	0.29883139220786825
81.19	38.485	0.0
83.17	38.485	0.0
85.15	38.485	5.631487109388133e-5
87.13	38.485	0.0
89.11	38.485	0.0
91.09	38.485	0.00013531384505207546
93.07	38.485	7.561769867579473e-5
95.05	38.485	0.0
97.03	38.485	0.0
99.01	38.485	0.00011968611622516432
1.99	38.975	0.0
3.97	38.975	0.31087571318129203
5.95	38.975	4.0794293934307845e-5
7.93	38.975	4.2737325107963785e-5
9.91	38.975	0.0
11.89	38.975	0.0
13.87	38.975	0.0001483498374697541
15.85	38.975	4.742844109576145e-5
17.83	38.975	0.5124384722542676
19.81	38.975	4.026525962027316e-5
21.79	38.975	0.01909477586294095
23.77	38.975	0.0001608571113603499
25.75	38.975	2.2227481395777122e-5
27.73	38.975	0.0
29.71	38.975	0.4580895292779188
31.69	38.975	0.0
33.67	38.975	0.0
35.65	38.975	0.0
37.63	38.975	0.00015789650092294923
39.61	38.975	0.0
41.59	38.975	1.707510258948977e-5
43.57	38.975	0.22304290561242768
45.55	38.975	1.0281526638016176
47.53	38.975	0.0
49.51	38.975	0.0
51.49	38.975	5.937259726585627e-5
53.47	38.975	0.00012856436291985995
55.45	38.975	0.0
57.43	38.975	0.0
59.41	38.975	0.00011838147551054375
61.39	38.975	0.059058895182261706
63.37	38.975	0.0
65.35	38.975	0.0
67.33	38.975	0.0
69.31	38.975	0.20203546717398413
71.29	38.975	6.146021756385292e-5
73.27	38.975	0.28002449025814125
75.25	38.975	0.0
77.23	38.975	0.0
79.21	38.975	0.0
81.19	38.975	0.0
83.17	38.975	8.099097956597572e-5
85.15	38.975	0.00015610434174638543
87.13	38.975	0.0
89.11	38.975	0.5634981903120496
91.09	38.975	0.0002877112598454156
93.07	38.975	0.00011393419652305519
95.05	38.975	0.0
97.03	38.975	0.0
99.01	38.975	0.0
1.99	39.465	0.0
3.97	39.465	0.16480224165308233
5.95	39.465	0.0002907287811892083
7.93	39.465	1.0941651099298841e-5
9.91	39.465	2.4469540425865858e-5
11.89	39.465	0.0001234297533738616
13.87	39.465	0.0
15.85	39.465	0.0
17.83	39.465	0.69339595398205
19.81	39.465	0.00011911794786971336
21.79	39.465	0.13065463726498816
23.77	39.465	0.00010497839980674726
25.75	39.465	0.00011194759236769917
27.73	39.465	0.00011659821405224876
29.71	39.465	0.633035152338556
31.69	39.465	0.0
33.67	39.465	5.2133406922332504e-5
35.65	39.465	2.328265103551935e-6
37.63	39.465	6.079796723873894e-5
39.61	39.465	0.000436505802887633
41.59	39.465	2.451924625118302e-5
43.57	39.465	0.408703682879864
45.55	39.465	0.9138610956572568
47.53	39.465	5.8867468262069674e-5
49.51	39.465	0.0
51.49	39.465	0.0
53.47	39.465	0.0
55.45	39.465	0.0
57.43	39.465	1.4701944288178133e-5
59.41	39.465	9.215559814114461e-5
61.39	39.465	0.963974650033117
63.37	39.465	0.00012387843652915154
65.35	39.465	5.4896392553513666e-5
67.33	39.465	0.0
69.31	39.465	1.34666676744837
71.29	39.465	0.0
73.27	39.465	0.31361561228216184
75.25	39.465	0.0
77.23	39.465	6.913002572675189e-5
79.21	39.465	0.00020697461337564738
81.19	39.465	1.0525211707072075e-5
83.17	39.465	0.0
85.15	39.465	0.0
87.13	39.465	0.0
89.11	39.465	0.07317456311245929
91.09	39.465	0.00011932285096190632
93.07	39.465	3.98743350660895e-5
95.05	39.465	0.0
97.03	39.465	0.0
99.01	39.465	0.0
1.99	39.955	0.6571031207560931
3.97	39.955	7.650263873049632e-5
5.95	39.955	0.06051458585826763
7.93	39.955	0.0
9.91	39.955	0.559733685400309
11.89	39.955	0.041232363269441796
13.87	39.955	9.274287126821875e-5
15.85	39.955	0.0
17.83	39.955	5.0088607224984046e-5
19.81	39.955	0.00010994073410091865
21.79	39.955	0.0
23.77	39.955	0.0
25.75	39.955	2.848453676326564e-5
27.73	39.955	0.00031794826425225156
29.71	39.955	1.550828249457812e-5
31.69	39.955	5.3580128524741026e-5
33.67	39.955	0.0
35.65	39.955	0.0
37.63	39.955	0.0
39.61	39.955	0.0
41.59	39.955	0.00014589550786414925
43.57	39.955	0.0
45.55	39.955	0.00010701868711584131
47.53	39.955	0.39926458415479693
49.51	39.955	0.0
51.49	39.955	0.2570891932366157
53.47	39.955	3.100361888371743e-6
55.45	39.955	0.0
57.43	39.955	0.0
59.41	39.955	0.0
61.39	39.955	6.83467101928867e-5
63.37	39.955	0.06246472774056144
65.35	39.955	0.00019959573815474095
67.33	39.955	0.0
69.31	39.955	0.00022600167700420636
71.29	39.955	0.00012101109688037815
73.27	39.955	0.00011509479702035631
75.25	39.955	0.0
77.23	39.955	0.0
79.21	39.955	1.771483092957748e-5
81.19	39.955	0.0
83.17	39.955	0.7707738169624325
85.15	39.955	0.0
87.13	39.955	0.2831546333453052
89.11	39.955	0.0
91.09	39.955	0.25679901216601686
93.07	39.955	0.21171156444887207
95.05	39.955	0.0
97.03	39.955	0.0
99.01	39.955	2.690301062609085e-5
1.99	40.445	1.066526041532529
3.97	40.445	0.0
5.95	40.445	0.40627254004685187
7.93	40.445	0.00011507017034451849
9.91	40.445	0.129901559575603
11.89	40.445	0.1423473159172075
13.87	40.445	5.284682337087109e-5
15.85	40.445	0.00014712920497591308
17.83	40.445	0.0
19.81	40.445	3.5279021225113584e-6
21.79	40.445	0.00020239991462254147
23.77	40.445	0.0
25.75	40.445	0.0
27.73	40.445	0.00019863255228646818
29.71	40.445	0.0
31.69	40.445	0.0
33.67	40.445	0.0
35.65	40.445	0.0
37.63	40.445	0.0
39.61	40.445	0.0
41.59	40.445	0.0
43.57	40.445	0.0
45.55	40.445	0.00019022369461992573
47.53	40.445	0.5975804469232986
49.51	40.445	7.861806998064897e-5
51.49	40.445	0.9101481335754111
53.47	40.445	5.3138942328223135e-5
55.45	40.445	0.0
57.43	40.445	0.0001527372641146964
59.41	40.445	1.94619603217254e-5
61.39	40.445	0.00013208984881968156
63.37	40.445	0.10256015961369691
65.35	40.445	0.0
67.33	40.445	4.670456551075607e-5
69.31	40.445	0.0
71.29	40.445	0.0
73.27	40.445	0.0
75.25	40.445	0.0
77.23	40.445	0.0
79.21	40.445	8.812927910547188e-5
81.19	40.445	3.8686094825664534e-5
83.17	40.445	0.36372535393304384
85.15	40.445	9.167352695576343e-6
87.13	40.445	0.06499154413060015
89.11	40.445	0.0
91.09	40.445	0.28384174730828704
93.07	40.445	0.7301078090348407
95.05	40.445	5.4264383589151586e-5
97.03	40.445	0.0
99.01	40.445	3.5824525182288826e-5
1.99	40.935	0.0001355643955432582
3.97	40.935	0.0
5.95	40.935	0.0
7.93	40.935	0.9885042231884915
9.91	40.935	0.0
11.89	40.935	0.0001501537385249317
13.87	40.935	0.193306902490316
15.85	40.935	0.00012680364211599843
17.83	40.935	2.1273340849942473e-5
19.81	40.935	0.0002013725464890833
21.79	40.935	5.708803131163857e-5
23.77	40.935	4.607916291665299e-5
25.75	40.935	0.0
27.73	40.935	1.557689551921519e-5
29.71	40.935	0.0
31.69	40.935	2.6516430896735568e-5
33.67	40.935	0.3573447713927971
35.65	40.935	0.00019940651485527867
37.63	40.935	0.053234026788765654
39.61	40.935	7.697998656267969e-5
41.59	40.935	4.282141173749231e-6
43.57	40.935	0.0
45.55	40.935	3.7893236319153595e-5
47.53	40.935	3.505639564865078e-5
49.51	40.935	3.0283991442452566e-6
51.49	40.935	0.00010708145447318474
53.47	40.935	0.0
55.45	40.935	0.0
57.43	40.935	1.5076748567248628e-5
59.41	40.935	0.0
61.39	40.935	0.0
63.37	40.935	0.0
65.35	40.935	0.0
67.33	40.935	0.35514597448591134
69.31	40.935	0.0
71.29	40.935	0.00020475549401006223
73.27	40.935	6.602319247053413e-5
75.25	40.935	0.0
77.23	40.935	0.00021675175304811185
79.21	40.935	0.0
81.19	40.935	0.6006194520165322
83.17	40.935	0.0
85.15	40.935	1.7840707984985598e-5
87.13	40.935	1.4244378529654349e-5
89.11	40.935	0.0
91.09	40.935	0.0
93.07	40.935	0.0
95.05	40.935	0.0014430098507565159
97.03	40.935	0.2388909702541946
99.01	40.935	8.136281258628397e-5
1.99	41.425	0.0
3.97	41.425	1.0222774546686508e-5
5.95	41.425	6.327765244900654e-5
7.93	41.425	0.5236722312234425
9.91	41.425	0.0
11.89	41.425	0.00022844300948260778
13.87	41.425	0.3450174709204967
15.85	41.425	5.3432373124791046e-5
17.83	41.425	0.0
19.81	41.425	0.0
21.79	41.425	2.7326519642640772e-5
23.77	41.425	0.0
25.75	41.425	0.00010070950253309019
27.73	41.425	0.0
29.71	41.425	0.0001544301349009715
31.69	41.425	0.0001424802238782083
33.67	41.425	0.8043783296474327
35.65	41.425	0.0
37.63	41.425	0.05117956230837639
39.61	41.425	0.0001816414868669963
41.59	41.425	0.0
43.57	41.425	7.875627626028016e-5
45.55	41.425	0.00016731047884445342
47.53	41.425	0.0
49.51	41.425	0.0
51.49	41.425	0.0
53.47	41.425	3.065204437557739e-5
55.45	41.425	7.382799629904047e-5
57.43	41.425	0.00017690298462105653
59.41	41.425	1.1808641084292183e-5
61.39	41.425	0.0
63.37	41.425	2.0485642748517365e-5
65.35	41.425	0.0
67.33	41.425	0.361674769140091
69.31	41.425	0.0
71.29	41.425	0.0
73.27	41.425	0.0
75.25	41.425	9.426153448136472e-5
77.23	41.425	5.617731212156779e-6
79.21	41.425	0.0
81.19	41.425	0.6957095013373977
83.17	41.425	9.769692602324434e-5
85.15	41.425	9.868146746360957e-5
87.13	41.425	9.289357409769604e-5
89.11	41.425	4.372095096595679e-6
91.09	41.425	0.0
93.07	41.425	0.0
95.05	41.425	0.48080930925447407
97.03	41.425	0.016262534139927176
99.01	41.425	0.00018907585784167218
1.99	41.915	0.0
3.97	41.915	1.7543139022480032e-5
5.95	41.915	1.7004557893873234e-5
7.93	41.915	0.0
9.91	41.915	0.0001495308568074989
11.89	41.915	0.00018977368104329938
13.87	41.915	7.986899256750753e-5
15.85	41.915	0.427079345185418
17.83	41.915	0.0
19.81	41.915	0.0400557614389041
21.79	41.915	0.0
23.77	41.915	0.2338952422607159
25.75	41.915	0.0001180126084374626
27.73	41.915	7.126570664912183e-5
29.71	41.915	0.0
31.69	41.915	0.5817879466661835
33.67	41.915	0.0
35.65	41.915	0.22501198646179166
37.63	41.915	0.00019934675367997212
39.61	41.915	0.6250274602184538
41.59	41.915	0.0
43.57	41.915	0.00014641693597205929
45.55	41.915	0.0
47.53	41.915	1.4255030915081538e-5
49.51	41.915	0.0998281083696193
51.49	41.915	0.0
53.47	41.915	0.00012759680379898584
55.45	41.915	1.2079604873280205
57.43	41.915	0.5683821830453399
59.41	41.915	0.6946996625744564
61.39	41.915	6.192686711648853e-7
63.37	41.915	0.0
65.35	41.915	0.0
67.33	41.915	0.00010595509455965015
69.31	41.915	0.0
71.29	41.915	0.19594388190287337
73.27	41.915	7.661774566471185e-5
75.25	41.915	0.0
77.23	41.915	0.09315488075684142
79.21	41.915	0.0
81.19	41.915	0.0
83.17	41.915	0.0
85.15	41.915	0.18086092578064672
87.13	41.915	0.0
89.11	41.915	0.0
91.09	41.915	7.53161595516483e-5
93.07	41.915	3.4334790598124064e-5
95.05	41.915	2.4089204770369188e-6
97.03	41.915	0.0
99.01	41.915	0.21858001979952268
1.99	42.405	6.87484143856435e-5
3.97	42.405	0.0
5.95	42.405	0.00019988108539809298
7.93	42.405	6.59387430296431e-5
9.91	42.405	0.0001113508309589396
11.89	42.405	0.0
13.87	42.405	0.0
15.85	42.405	0.19267396318592045
17.83	42.405	0.00016584472904746498
19.81	42.405	0.36879214796997806
21.79	42.405	0.0
23.77	42.405	0.29945203132134335
25.75	42.405	0.0
27.73	42.405	0.0001181015171693724
29.71	42.405	0.0
31.69	42.405	0.5776714865816275
33.67	42.405	0.0
35.65	42.405	0.21674192106198353
37.63	42.405	0.0
39.61	42.405	1.1461220902848088
41.59	42.405	0.0
43.57	42.405	0.0
45.55	42.405	0.0
47.53	42.405	0.0001166518057458118
49.51	42.405	0.16374193820479332
51.49	42.405	0.0
53.47	42.405	0.0001793247709571745
55.45	42.405	0.5114662572979818
57.43	42.405	0.37967829114443186
59.41	42.405	0.9776696259781174
61.39	42.405	0.0001549538805415682
63.37	42.405	7.769095133992972e-6
65.35	42.405	9.280392526750969e-6
67.33	42.405	0.0
69.31	42.405	0.0
71.29	42.405	0.8086317905797777
73.27	42.405	0.0
75.25	42.405	0.0
77.23	42.405	0.20018688574890886
79.21	42.405	0.0
81.19	42.405	0.0
83.17	42.405	0.0
85.15	42.405	0.17521214803502383
87.13	42.405	2.3431193656840696e-6
89.11	42.405	0.0001075969593214689
91.09	42.405	4.561965241061298e-5
93.07	42.405	0.0
95.05	42.405	5.254450753094655e-5
97.03	42.405	0.0
99.01	42.405	0.043243141742084656
1.99	42.895	0.0
3.97	42.895	0.0
5.95	42.895	4.338286448495452e-5
7.93	42.895	0.005565140187357542
9.91	42.895	0.00011218981577149145
11.89	42.895	0.00023860569715568534
13.87	42.895	0.2095107836222314
15.85	42.895	4.280857387137172e-5
17.83	42.895	2.128355425792367e-5
19.81	42.895	9.050721790419308e-5
21.79	42.895	0.0
23.77	42.895	0.0
25.75	42.895	0.0
27.73	42.895	0.00011423443580971307
29.71	42.895	0.00012636833156697415
31.69	42.895	0.0
33.67	42.895	0.38808644789224234
35.65	42.895	0.0
37.63	42.895	0.52168632214422
39.61	42.895	0.00014386771206432577
41.59	42.895	0.00012225021075186788
43.57	42.895	0.0001821012845906751
45.55	42.895	0.0
47.53	42.895	0.00011929688215530234
49.51	42.895	0.0
51.49	42.895	7.770156386514897e-5
53.47	42.895	2.6129667103505344e-5
55.45	42.895	6.18291904286302e-5
57.43	42.895	0.0
59.41	42.895	0.0
61.39	42.895	1.968211318556678e-5
63.37	42.895	0.0001439305302975136
65.35	42.895	6.958161525568537e-5
67.33	42.895	0.5864183061741213
69.31	42.895	0.0
71.29	42.895	0.00013665818332014962
73.27	42.895	0.0
75.25	42.895	0.0
77.23	42.895	0.0
79.21	42.895	0.00017903822196723362
81.19	42.895	0.13468978290136047
83.17	42.895	0.0
85.15	42.895	0.0
87.13	42.895	0.00012588119431296223
89.11	42.895	8.260266295940902e-5
91.09	42.895	0.00014300410567286997
93.07	42.895	0.0
95.05	42.895	1.1073110686393326
97.03	42.895	0.2365333470856592
99.01	42.895	9.755046251769355e-5
1.99	43.385	0.00017142006577283781
3.97	43.385	0.4169081765880249
5.95	43.385	0.0
7.93	43.385	0.0
9.91	43.385	0.0
11.89	43.385	7.793436890659341e-5
13.87	43.385	0.0
15.85	43.385	0.0002796757728419673
17.83	43.385	0.25670868678116143
19.81	43.385	7.29557838601834e-5
21.79	43.385	0.3733931030033837
23.77	43.385	0.0
25.75	43.385	0.0
27.73	43.385	0.0
29.71	43.385	0.41350881336537615
31.69	43.385	0.0001661012994329367
33.67	43.385	0.0
35.65	43.385	0.0
37.63	43.385	0.0
39.61	43.385	7.899596386452897e-6
41.59	43.385	0.00014493174491739147
43.57	43.385	0.1977102278860654
45.55	43.385	0.1363968134614244
47.53	43.385	0.0
49.51	43.385	8.149803072788657e-5
51.49	43.385	7.835431035181374e-5
53.47	43.385	0.00015361543402133717
55.45	43.385	0.0002236247877690736
57.43	43.385	0.0
59.41	43.385	7.480313658339545e-5
61.39	43.385	0.5191352785177656
63.37	43.385	0.0
65.35	43.385	3.2766847671024456e-5
67.33	43.385	0.0
69.31	43.385	0.07966945604740205
71.29	43.385	0.0
73.27	43.385	0.13986461957126473
75.25	43.385	5.847205402590055e-5
77.23	43.385	2.2737187325871695e-5
79.21	43.385	0.00010572074562442548
81.19	43.385	7.520320987973747e-5
83.17	43.385	0.0
85.15	43.385	0.0
87.13	43.385	0.00022437227029061975
89.11	43.385	0.06351451222586257
91.09	43.385	0.0
93.07	43.385	0.00019356285241526854
95.05	43.385	0.00032499720358633507
97.03	43.385	0.0
99.01	43.385	0.0
1.99	43.875	0.0
3.97	43.875	4.340855547904552e-5
5.95	43.875	0.00010095670519121528
7.93	43.875	0.7138330615519046
9.91	43.875	0.0
11.89	43.875	0.0
13.87	43.875	1.0571690608020532
15.85	43.875	0.0
17.83	43.875	4.200794456911491e-6
19.81	43.875	0.0
21.79	43.875	0.0
23.77	43.875	0.0
25.75	43.875	0.00012905430544120748
27.73	43.875	0.0
29.71	43.875	8.408434365497152e-5
31.69	43.875	0.00015708091766994595
33.67	43.875	0.4091272393081624
35.65	43.875	0.0
37.63	43.875	1.1700949430021217
39.61	43.875	0.0
41.59	43.875	0.0
43.57	43.875	5.446097796880692e-5
45.55	43.875	0.0
47.53	43.875	0.0
49.51	43.875	0.0
51.49	43.875	0.0
53.47	43.875	3.310648216072006e-5
55.45	43.875	0.0
57.43	43.875	0.0
59.41	43.875	2.5322770325438612e-5
61.39	43.875	8.545659159927814e-5
63.37	43.875	0.0
65.35	43.875	0.0
67.33	43.875	0.11500414433960726
69.31	43.875	0.00012557190502471963
71.29	43.875	2.471128064913195e-5
73.27	43.875	0.00017234963780334735
75.25	43.875	0.0
77.23	43.875	7.847541125856267e-5
79.21	43.875	0.00036692922713348167
81.19	43.875	1.2557500601987535
83.17	43.875	0.0
85.15	43.875	6.488464762519988e-5
87.13	43.875	0.00014544210549296928
89.11	43.875	0.0
91.09	43.875	0.0
93.07	43.875	0.0
95.05	43.875	0.47638398049657216
97.03	43.875	0.8505622852093553
99.01	43.875	1.688158653131094e-5
1.99	44.365	0.0
3.97	44.365	0.8351201303498779
5.95	44.365	0.0
7.93	44.365	1.5631843249711648e-5
9.91	44.365	8.971797315171668e-5
11.89	44.365	0.00021731186519981553
13.87	44.365	0.0
15.85	44.365	0.0
17.83	44.365	0.2463993437188865
19.81	44.365	0.0
21.79	44.365	0.2850382156348745
23.77	44.365	0.00015775497811669196
25.75	44.365	6.185406246968431e-5
27.73	44.365	6.138125044944389e-5
29.71	44.365	0.6826252475340486
31.69	44.365	3.435367619314148e-5
33.67	44.365	0.0
35.65	44.365	0.00013271533284390784
37.63	44.365	0.0
39.61	44.365	0.00040270002146289524
41.59	44.365	3.093665928722113e-5
43.57	44.365	0.4328663362828906
45.55	44.365	0.24647365161927492
47.53	44.365	8.396610448145347e-5
49.51	44.365	0.00012155923951543374
51.49	44.365	0.0
53.47	44.365	0.0
55.45	44.365	0.0
57.43	44.365	0.00020121343153967148
59.41	44.365	0.0
61.39	44.365	0.5446425479907058
63.37	44.365	0.00016588671743375692
65.35	44.365	6.803319161058302e-5
67.33	44.365	0.0
69.31	44.365	0.1859047667570366
71.29	44.365	3.970597559829568e-5
73.27	44.365	0.8591307847144181
75.25	44.365	2.2340235060435536e-5
77.23	44.365	0.0
79.21	44.365	0.00023726025770442447
81.19	44.365	1.538524918432205e-5
83.17	44.365	4.9373710009368325e-5
85.15	44.365	9.717829332449564e-5
87.13	44.365	5.8759673682051765e-5
89.11	44.365	0.06437618457483896
91.09	44.365	1.9143343964419782e-5
93.07	44.365	6.22851096779038e-5
95.05	44.365	0.0
97.03	44.365	0.00012546161841925225
99.01	44.365	4.440214978017293e-5
1.99	44.855	0.0
3.97	44.855	0.5014527984789141
5.95	44.855	0.00020787752878527937
7.93	44.855	1.1732408129343029e-5
9.91	44.855	0.0
11.89	44.855	0.0
13.87	44.855	0.0
15.85	44.855	6.0767437037114915e-5
17.83	44.855	0.11367554087503562
19.81	44.855	2.8951282494046364e-6
21.79	44.855	0.15270345876072655
23.77	44.855	0.0
25.75	44.855	5.264892558535785e-5
27.73	44.855	0.0
29.71	44.855	0.11205274199885595
31.69	44.855	0.0
33.67	44.855	0.0
35.65	44.855	0.0
37.63	44.855	8.7695669629211e-5
39.61	44.855	0.00011944908832446656
41.59	44.855	0.0
43.57	44.855	0.020709567038574184
45.55	44.855	0.24533805904208883
47.53	44.855	0.00023135402234526918
49.51	44.855	0.0
51.49	44.855	2.938991826074365e-5
53.47	44.855	0.0
55.45	44.855	0.0
57.43	44.855	0.0
59.41	44.855	0.0
61.39	44.855	0.08768843602515775
63.37	44.855	0.00015532611972577924
65.35	44.855	0.0
67.33	44.855	0.0
69.31	44.855	0.06811276173152714
71.29	44.855	0.00022186856134095753
73.27	44.855	0.027159170803663812
75.25	44.855	0.0003551364386195313
77.23	44.855	0.0
79.21	44.855	0.0
81.19	44.855	8.241538627093522e-5
83.17	44.855	0.0
85.15	44.855	0.0001396427450666153
87.13	44.855	0.0001621612621290569
89.11	44.855	0.5711645931583486
91.09	44.855	0.0
93.07	44.855	2.010600784390222e-7
95.05	44.855	0.00014943020463559854
97.03	44.855	0.0001895159215585747
99.01	44.855	5.90962039047607e-5
1.99	45.345	0.0
3.97	45.345	0.03720786367184159
5.95	45.345	0.0
7.93	45.345	0.00034449271643589207
9.91	45.345	0.0
11.89	45.345	0.00015359425655998355
13.87	45.345	0.0
15.85	45.345	0.0
17.83	45.345	0.7056853842356445
19.81	45.345	0.0
21.79	45.345	0.3010759958364453
23.77	45.345	0.0
25.75	45.345	0.00013386033430499248
27.73	45.345	0.0001912029042184133
29.71	45.345	0.4774948870856326
31.69	45.345	5.241189547731091e-5
33.67	45.345	0.0
35.65	45.345	0.00017784368319968667
37.63	45.345	0.0
39.61	45.345	3.639382897426791e-5
41.59	45.345	0.0
43.57	45.345	0.2243387784556996
45.55	45.345	0.012784160532118172
47.53	45.345	1.7371767176476182e-5
49.51	45.345	0.0
51.49	45.345	3.796941143913024e-6
53.47	45.345	0.00010230628544781746
55.45	45.345	5.1118165973151815e-5
57.43	45.345	0.0003217292581846212
59.41	45.345	0.00012972267924473804
61.39	45.345	0.7430968445601722
63.37	45.345	0.0
65.35	45.345	7.888744860354657e-5
67.33	45.345	0.0001694045629075144
69.31	45.345	0.24124164968656459
71.29	45.345	0.00034272975503660437
73.27	45.345	0.9138811932338964
75.25	45.345	0.0
77.23	45.345	0.0
79.21	45.345	0.0002540129186329394
81.19	45.345	0.0
83.17	45.345	0.0
85.15	45.345	0.0
87.13	45.345	0.0
89.11	45.345	0.3452161129930136
91.09	45.345	0.0
93.07	45.345	0.0
95.05	45.345	0.0
97.03	45.345	0.00018157876258560114
99.01	45.345	0.0
1.99	45.835	0.017362413358988693
3.97	45.835	0.0
5.95	45.835	0.20012434398179946
7.93	45.835	0.0
9.91	45.835	0.2209783960948215
11.89	45.835	1.1753073260666471
13.87	45.835	0.0
15.85	45.835	0.0
17.83	45.835	0.0001180542156052322
19.81	45.835	0.00010719656239465708
21.79	45.835	0.0
23.77	45.835	0.0
25.75	45.835	0.0
27.73	45.835	0.00025607574995198086
29.71	45.835	0.00010779110923639994
31.69	45.835	6.395772264047518e-5
33.67	45.835	0.0
35.65	45.835	0.0
37.63	45.835	0.0
39.61	45.835	0.0
41.59	45.835	0.0
43.57	45.835	0.0
45.55	45.835	0.0
47.53	45.835	0.5392995024885356
49.51	45.835	5.722308790921654e-6
51.49	45.835	0.004992503029285
53.47	45.835	0.0
55.45	45.835	0.0
57.43	45.835	0.0
59.41	45.835	2.0091978721562987e-5
61.39	45.835	0.0
63.37	45.835	0.006632346797557087
65.35	45.835	0.0
67.33	45.835	5.6965033057875696e-6
69.31	45.835	0.00021370865866765908
71.29	45.835	0.0
73.27	45.835	0.00020291682435176334
75.25	45.835	0.00016371914073023586
77.23	45.835	0.0
79.21	45.835	0.0
81.19	45.835	0.0
83.17	45.835	0.6761955215393969
85.15	45.835	0.0
87.13	45.835	0.8347798421326589
89.11	45.835	5.863423726595762e-5
91.09	45.835	0.09881098802782828
93.07	45.835	0.11323821164111925
95.05	45.835	7.774263991102781e-5
97.03	45.835	4.390728108993184e-5
99.01	45.835	0.0
1.99	46.325	5.4890019006449346e-5
3.97	46.325	0.14369088909998196
5.95	46.325	0.0
7.93	46.325	0.0
9.91	46.325	1.1043830417811246e-5
11.89	46.325	0.0
13.87	46.325	2.0738009146763195e-6
15.85	46.325	0.0
17.83	46.325	0.1878378781011807
19.81	46.325	0.0
21.79	46.325	0.14098868886228821
23.77	46.325	4.3736594931150753e-5
25.75	46.325	0.0
27.73	46.325	0.0002457735357167737
29.71	46.325	0.3136294833726576
31.69	46.325	0.0
33.67	46.325	8.082076997899361e-5
35.65	46.325	0.0
37.63	46.325	0.0
39.61	46.325	3.646418830622099e-5
41.59	46.325	3.8254790629036e-5
43.57	46.325	0.34428838863292777
45.55	46.325	0.2315583414680682
47.53	46.325	4.6483132438921465e-5
49.51	46.325	9.606356777306646e-5
51.49	46.325	5.3174156500456857e-5
53.47	46.325	0.0
55.45	46.325	0.00017645937380287354
57.43	46.325	0.0
59.41	46.325	0.0
61.39	46.325	0.013680609982273717
63.37	46.325	3.027086771459568e-5
65.35	46.325	0.0
67.33	46.325	0.0
69.31	46.325	0.0475345291776168
71.29	46.325	6.395925888332246e-5
73.27	46.325	0.38280856114021233
75.25	46.325	0.00010280249927002517
77.23	46.325	5.128090940024137e-5
79.21	46.325	0.0
81.19	46.325	0.00013051414163422028
83.17	46.325	0.0
85.15	46.325	0.0
87.13	46.325	1.2671557677182377e-5
89.11	46.325	0.8743447689622537
91.09	46.325	2.2811382321551858e-5
93.07	46.325	0.0
95.05	46.325	0.0
97.03	46.325	0.0
99.01	46.325	5.574302830276711e-5
1.99	46.815	0.0
3.97	46.815	7.314722527869125e-5
5.95	46.815	7.440427466182085e-5
7.93	46.815	0.0
9.91	46.815	0.0
11.89	46.815	0.00013756955040939125
13.87	46.815	9.96399102361116e-5
15.85	46.815	0.7225843224560295
17.83	46.815	0.0
19.81	46.815	0.48503507790140776
21.79	46.815	0.0
23.77	46.815	0.053107081685344726
25.75	46.815	0.0
27.73	46.815	0.00011711561055367516
29.71	46.815	0.0
31.69	46.815	0.582584990139076
33.67	46.815	0.00015250693458571232
35.65	46.815	0.10534622057551446
37.63	46.815	1.3250284945902037e-5
39.61	46.815	0.340546165376338
41.59	46.815	0.00015476257946085432
43.57	46.815	0.0
45.55	46.815	0.0
47.53	46.815	0.0
49.51	46.815	1.395866572461538
51.49	46.815	0.0
53.47	46.815	0.0
55.45	46.815	0.4434321553284595
57.43	46.815	0.04495460534169382
59.41	46.815	0.15913472661350925
61.39	46.815	0.0
63.37	46.815	0.0
65.35	46.815	0.0
67.33	46.815	0.0
69.31	46.815	0.00015639221495795925
71.29	46.815	0.4011196518565836
73.27	46.815	6.228190391429669e-5
75.25	46.815	0.00017145257943965424
77.23	46.815	0.09323172764197896
79.21	46.815	0.0001121308579703825
81.19	46.815	0.00017893225413009026
83.17	46.815	6.507850391936204e-5
85.15	46.815	0.5297812751654862
87.13	46.815	0.0001385023176387696
89.11	46.815	5.222235648220809e-5
91.09	46.815	3.467110188040797e-5
93.07	46.815	0.00011045983892738166
95.05	46.815	0.0
97.03	46.815	2.4791488380324405e-5
99.01	46.815	1.803118249939701
1.99	47.305	7.864598131204812e-5
3.97	47.305	5.5160039453593415e-5
5.95	47.305	8.702124106467375e-5
7.93	47.305	0.00022257686549123173
9.91	47.305	0.0
11.89	47.305	0.0
13.87	47.305	0.0
15.85	47.305	0.0
17.83	47.305	0.0
19.81	47.305	0.0
21.79	47.305	3.873769823834571e-5
23.77	47.305	0.00035952881678824784
25.75	47.305	1.1704260833944935
27.73	47.305	0.15803269396594422
29.71	47.305	0.0
31.69	47.305	2.3678084334000208e-5
33.67	47.305	0.0001031693877467798
35.65	47.305	0.0
37.63	47.305	0.00017802853266147924
39.61	47.305	0.0001817093999245764
41.59	47.305	0.711281708299278
43.57	47.305	0.0
45.55	47.305	0.0
47.53	47.305	0.00010552333770960242
49.51	47.305	0.00025277844674429265
51.49	47.305	6.287495508426556e-5
53.47	47.305	0.3309751389390847
55.45	47.305	0.00014829020137985965
57.43	47.305	0.0
59.41	47.305	6.066695172230967e-5
61.39	47.305	0.0
63.37	47.305	0.0
65.35	47.305	0.22325678712282793
67.33	47.305	0.00011077499070307313
69.31	47.305	0.0
71.29	47.305	0.0
73.27	47.305	0.0
75.25	47.305	0.1770259207512872
77.23	47.305	0.0
79.21	47.305	0.2263492047206026
81.19	47.305	4.146623672404263e-5
83.17	47.305	0.00031023222981781877
85.15	47.305	3.772945806410743e-5
87.13	47.305	0.0
89.11	47.305	0.0
91.09	47.305	0.00012725676500826782
93.07	47.305	6.586130240532772e-5
95.05	47.305	0.0
97.03	47.305	7.380545558442955e-6
99.01	47.305	8.200489322795805e-5
1.99	47.795	7.010440435925063e-6
3.97	47.795	4.304420471842793e-5
5.95	47.795	0.00019517762616852
7.93	47.795	0.0
9.91	47.795	0.0
11.89	47.795	0.0
13.87	47.795	0.0003620397048635231
15.85	47.795	0.08875818190565132
17.83	47.795	0.0
19.81	47.795	0.4312723101177648
21.79	47.795	2.592525726235527e-5
23.77	47.795	0.4378667174384232
25.75	47.795	0.0
27.73	47.795	4.074809210651977e-5
29.71	47.795	7.796100551317204e-5
31.69	47.795	0.5568141368874755
33.67	47.795	0.0
35.65	47.795	0.09757857166289263
37.63	47.795	0.0
39.61	47.795	0.5371506978343843
41.59	47.795	1.0915092733046199e-5
43.57	47.795	0.00015000665150626888
45.55	47.795	2.8167686877375703e-5
47.53	47.795	2.1056336197888e-5
49.51	47.795	0.10347875353508229
51.49	47.795	3.2644959701698913e-6
53.47	47.795	2.6184100633027233e-5
55.45	47.795	0.085104666528935
57.43	47.795	0.04631939930244089
59.41	47.795	0.2915260454936792
61.39	47.795	7.766467574520002e-5
63.37	47.795	6.707671953899741e-5
65.35	47.795	0.0
67.33	47.795	9.289230665244811e-5
69.31	47.795	0.0
71.29	47.795	0.07364162937565488
73.27	47.795	0.0
75.25	47.795	8.005023065825577e-5
77.23	47.795	0.11031699332375311
79.21	47.795	0.00014802217361504133
81.19	47.795	2.651708123271746e-5
83.17	47.795	0.0
85.15	47.795	0.1787116458786261
87.13	47.795	0.0
89.11	47.795	4.6571274729274844e-5
91.09	47.795	0.0
93.07	47.795	1.3250523474726977e-5
95.05	47.795	0.0
97.03	47.795	9.410019653428441e-6
99.01	47.795	0.22169417380792034
1.99	48.285	0.0
3.97	48.285	0.0
5.95	48.285	7.950292573432349e-5
7.93	48.285	2.8212251607530282e-5
9.91	48.285	0.0
11.89	48.285	0.0
13.87	48.285	9.996999640469205e-5
15.85	48.285	0.03832731383970245
17.83	48.285	3.235225863085626e-5
19.81	48.285	0.5601682566922401
21.79	48.285	0.0
23.77	48.285	0.21070180793821391
25.75	48.285	8.877094516614844e-5
27.73	48.285	0.0
29.71	48.285	0.0
31.69	48.285	0.6726239961792917
33.67	48.285	0.0
35.65	48.285	0.06240196037167334
37.63	48.285	0.0
39.61	48.285	0.22994558112199925
41.59	48.285	0.0
43.57	48.285	6.414914548053598e-5
45.55	48.285	4.3129027120602564e-5
47.53	48.285	1.3782718918187522e-5
49.51	48.285	0.16280144889452908
51.49	48.285	3.480576727964568e-5
53.47	48.285	2.418852159769445e-5
55.45	48.285	0.2141495837681533
57.43	48.285	0.24485496594785916
59.41	48.285	0.5208247471570959
61.39	48.285	6.510713490386772e-5
63.37	48.285	0.00010200174326206453
65.35	48.285	4.3848901023876364e-5
67.33	48.285	0.0
69.31	48.285	3.850500861841275e-5
71.29	48.285	0.8742373194283851
73.27	48.285	3.955760162952619e-5
75.25	48.285	0.00017455523607744282
77.23	48.285	1.4399828308708518
79.21	48.285	4.655416786066313e-5
81.19	48.285	0.00012066989166379352
83.17	48.285	0.00018293669019798592
85.15	48.285	0.017546795440925744
87.13	48.285	0.00019643806816209544
89.11	48.285	6.25647224905984e-5
91.09	48.285	4.631878365732273e-5
93.07	48.285	0.0
95.05	48.285	3.4968381949422334e-5
97.03	48.285	0.0
99.01	48.285	0.08828319563147158
1.99	48.775	6.406673278331738e-5
3.97	48.775	0.0
5.95	48.775	0.0
7.93	48.775	0.0
9.91	48.775	1.4260496790205635e-5
11.89	48.775	5.493734701924664e-5
13.87	48.775	0.0
15.85	48.775	0.3908851262937807
17.83	48.775	0.00020381303013428367
19.81	48.775	0.4045277930975121
21.79	48.775	0.0
23.77	48.775	0.22609925960005128
25.75	48.775	0.0
27.73	48.775	0.00017192452168107378
29.71	48.775	2.6167840387672014e-5
31.69	48.775	0.2607426545890159
33.67	48.775	3.443511153760191e-5
35.65	48.775	0.5609641385548216
37.63	48.775	0.0
39.61	48.775	1.1024783898339146
41.59	48.775	0.00013837280383528254
43.57	48.775	0.0
45.55	48.775	0.0
47.53	48.775	0.0
49.51	48.775	0.3634610289535689
51.49	48.775	8.249718210864325e-5
53.47	48.775	0.0
55.45	48.775	0.1378464003746087
57.43	48.775	0.1598252449383617
59.41	48.775	0.19749380441629283
61.39	48.775	0.00023303475347924112
63.37	48.775	0.00011910238401266669
65.35	48.775	0.0
67.33	48.775	8.327948514339249e-5
69.31	48.775	8.918861060147285e-5
71.29	48.775	0.21830527055655813
73.27	48.775	5.823432097656639e-5
75.25	48.775	2.8733703639253557e-5
77.23	48.775	0.263036469919788
79.21	48.775	0.0
81.19	48.775	5.828842982979768e-5
83.17	48.775	0.00015341051887620796
85.15	48.775	0.8662046687090749
87.13	48.775	0.0
89.11	48.775	7.555715527065709e-5
91.09	48.775	0.00013961769460155824
93.07	48.775	3.9329246709757945e-5
95.05	48.775	0.00014593420471914977
97.03	48.775	9.551479315295807e-5
99.01	48.775	0.010631590743937824
1.99	49.265	0.0
3.97	49.265	0.6414185572912627
5.95	49.265	6.391020668800999e-6
7.93	49.265	9.311197961289389e-5
9.91	49.265	0.00013711119894118466
11.89	49.265	0.00012840572442172636
13.87	49.265	9.535380156527208e-5
15.85	49.265	6.749481993194011e-5
17.83	49.265	0.5705710139179896
19.81	49.265	0.00016228979700498518
21.79	49.265	0.2492968803773039
23.77	49.265	7.934081012872433e-5
25.75	49.265	0.0
27.73	49.265	0.0
29.71	49.265	0.6605533403270021
31.69	49.265	0.0
33.67	49.265	0.0
35.65	49.265	0.0
37.63	49.265	4.370713825080828e-5
39.61	49.265	0.0
41.59	49.265	1.2198539291431259e-5
43.57	49.265	0.25371936252571126
45.55	49.265	0.14113462569377289
47.53	49.265	0.0
49.51	49.265	0.0
51.49	49.265	0.00026221827516455877
53.47	49.265	6.118137737880957e-5
55.45	49.265	2.3739863925423415e-5
57.43	49.265	0.0002532253722111878
59.41	49.265	0.0
61.39	49.265	0.38419795536475077
63.37	49.265	0.0
65.35	49.265	0.0
67.33	49.265	1.831162129531256e-5
69.31	49.265	0.1844897152335676
71.29	49.265	8.931470639443073e-5
73.27	49.265	0.22614725979306138
75.25	49.265	8.11633269611554e-5
77.23	49.265	7.96157994992835e-5
79.21	49.265	0.0
81.19	49.265	0.0
83.17	49.265	0.00019342315482325585
85.15	49.265	0.0001546448892653802
87.13	49.265	0.0
89.11	49.265	0.06657233888935732
91.09	49.265	7.676248303201969e-5
93.07	49.265	1.2501828322793015e-5
95.05	49.265	0.0
97.03	49.265	0.0
99.01	49.265	0.0
1.99	49.755	0.11963621931329826
3.97	49.755	0.0
5.95	49.755	0.9958751970654751
7.93	49.755	0.00015471397871076405
9.91	49.755	0.9242107472001972
11.89	49.755	0.49287427947106455
13.87	49.755	1.010971957137153e-5
15.85	49.755	0.0
17.83	49.755	0.0
19.81	49.755	0.0001015393554709413
21.79	49.755	0.000265447155919395
23.77	49.755	0.0
25.75	49.755	0.0
27.73	49.755	0.00010632749381147178
29.71	49.755	1.3560393736039877e-6
31.69	49.755	0.0
33.67	49.755	4.28025881829605e-5
35.65	49.755	0.0
37.63	49.755	0.0
39.61	49.755	0.0
41.59	49.755	0.0
43.57	49.755	0.0
45.55	49.755	0.0002240289667071483
47.53	49.755	0.24666333321430034
49.51	49.755	7.098621087384599e-5
51.49	49.755	0.16817549551751476
53.47	49.755	7.989928583703583e-5
55.45	49.755	0.0
57.43	49.755	0.0002242795045875555
59.41	49.755	2.4889271481409512e-5
61.39	49.755	2.4320941707812056e-5
63.37	49.755	0.19192230651882758
65.35	49.755	0.0
67.33	49.755	0.00019436885830837838
69.31	49.755	0.0
71.29	49.755	0.0
73.27	49.755	0.00013766057289865655
75.25	49.755	3.371263402912053e-5
77.23	49.755	0.0
79.21	49.755	0.0
81.19	49.755	0.0
83.17	49.755	0.7571355995321951
85.15	49.755	0.0
87.13	49.755	0.6030806916756415
89.11	49.755	0.0
91.09	49.755	0.07267432597639689
93.07	49.755	0.07005856526441945
95.05	49.755	0.0
97.03	49.755	0.0
99.01	49.755	0.00026947529385718655


==> figs/tmp_10000000000009.dat <==
x	y	data
1.0	1.0	0.0
2.0	1.0	0.0
3.0	1.0	0.0
4.0	1.0	0.0
5.0	1.0	0.0
6.0	1.0	0.0
7.0	1.0	0.0
8.0	1.0	0.0
9.0	1.0	0.0
10.0	1.0	0.0
11.0	1.0	0.0
12.0	1.0	0.0
13.0	1.0	0.0
14.0	1.0	0.0
15.0	1.0	0.0
16.0	1.0	0.0
17.0	1.0	0.0
18.0	1.0	0.0
19.0	1.0	0.0
20.0	1.0	0.0
21.0	1.0	0.0
22.0	1.0	0.0
23.0	1.0	0.0
24.0	1.0	0.0
25.0	1.0	0.0
26.0	1.0	0.0
27.0	1.0	0.0
28.0	1.0	0.0
1.0	2.0	0.0
2.0	2.0	0.0
3.0	2.0	0.0
4.0	2.0	0.0
5.0	2.0	0.0
6.0	2.0	0.0
7.0	2.0	0.0
8.0	2.0	0.0
9.0	2.0	0.0
10.0	2.0	0.0
11.0	2.0	0.0
12.0	2.0	0.0
13.0	2.0	0.0
14.0	2.0	0.0
15.0	2.0	0.0
16.0	2.0	0.0
17.0	2.0	0.0
18.0	2.0	0.0
19.0	2.0	0.0
20.0	2.0	0.0
21.0	2.0	0.0
22.0	2.0	0.0
23.0	2.0	0.0
24.0	2.0	0.0
25.0	2.0	0.0
26.0	2.0	0.0
27.0	2.0	0.0
28.0	2.0	0.0
1.0	3.0	0.0
2.0	3.0	0.0
3.0	3.0	0.0
4.0	3.0	0.0
5.0	3.0	0.0
6.0	3.0	0.0
7.0	3.0	0.0
8.0	3.0	0.0
9.0	3.0	0.0
10.0	3.0	0.0
11.0	3.0	0.0
12.0	3.0	0.0
13.0	3.0	0.0
14.0	3.0	0.0
15.0	3.0	0.0
16.0	3.0	0.0
17.0	3.0	0.0
18.0	3.0	0.0
19.0	3.0	0.0
20.0	3.0	0.0
21.0	3.0	0.0
22.0	3.0	0.0
23.0	3.0	0.0
24.0	3.0	0.0
25.0	3.0	0.0
26.0	3.0	0.0
27.0	3.0	0.0
28.0	3.0	0.0
1.0	4.0	0.0
2.0	4.0	0.0
3.0	4.0	0.0
4.0	4.0	0.0
5.0	4.0	0.0
6.0	4.0	0.0
7.0	4.0	0.0
8.0	4.0	0.0
9.0	4.0	0.0
10.0	4.0	0.0
11.0	4.0	0.0
12.0	4.0	0.0
13.0	4.0	0.01568627543747425
14.0	4.0	0.34117648005485535
15.0	4.0	0.658823549747467
16.0	4.0	0.007843137718737125
17.0	4.0	0.0
18.0	4.0	0.0
19.0	4.0	0.0
20.0	4.0	0.0
21.0	4.0	0.0
22.0	4.0	0.0
23.0	4.0	0.0
24.0	4.0	0.0
25.0	4.0	0.0
26.0	4.0	0.0
27.0	4.0	0.0
28.0	4.0	0.0
1.0	5.0	0.0
2.0	5.0	0.0
3.0	5.0	0.0
4.0	5.0	0.0
5.0	5.0	0.0
6.0	5.0	0.0
7.0	5.0	0.0
8.0	5.0	0.0
9.0	5.0	0.0
10.0	5.0	0.0
11.0	5.0	0.0
12.0	5.0	0.0
13.0	5.0	0.5686274766921997
14.0	5.0	0.843137264251709
15.0	5.0	0.9960784316062927
16.0	5.0	0.29019609093666077
17.0	5.0	0.0
18.0	5.0	0.0
19.0	5.0	0.0
20.0	5.0	0.0
21.0	5.0	0.0
22.0	5.0	0.0
23.0	5.0	0.0
24.0	5.0	0.0
25.0	5.0	0.0
26.0	5.0	0.0
27.0	5.0	0.0
28.0	5.0	0.0
1.0	6.0	0.0
2.0	6.0	0.0
3.0	6.0	0.0
4.0	6.0	0.0
5.0	6.0	0.0
6.0	6.0	0.0
7.0	6.0	0.0
8.0	6.0	0.0
9.0	6.0	0.0
10.0	6.0	0.0
11.0	6.0	0.0
12.0	6.0	0.0
13.0	6.0	0.6352941393852234
14.0	6.0	0.9960784316062927
15.0	6.0	0.6117647290229797
16.0	6.0	0.12941177189350128
17.0	6.0	0.0
18.0	6.0	0.0
19.0	6.0	0.0
20.0	6.0	0.0
21.0	6.0	0.0
22.0	6.0	0.0
23.0	6.0	0.0
24.0	6.0	0.0
25.0	6.0	0.0
26.0	6.0	0.0
27.0	6.0	0.0
28.0	6.0	0.0
1.0	7.0	0.0
2.0	7.0	0.0
3.0	7.0	0.0
4.0	7.0	0.0
5.0	7.0	0.0
6.0	7.0	0.0
7.0	7.0	0.0
8.0	7.0	0.0
9.0	7.0	0.0
10.0	7.0	0.0
11.0	7.0	0.0
12.0	7.0	0.0
13.0	7.0	0.6352941393852234
14.0	7.0	0.9960784316062927
15.0	7.0	0.3137255012989044
16.0	7.0	0.0
17.0	7.0	0.0
18.0	7.0	0.0
19.0	7.0	0.0
20.0	7.0	0.0
21.0	7.0	0.0
22.0	7.0	0.0
23.0	7.0	0.0
24.0	7.0	0.0
25.0	7.0	0.0
26.0	7.0	0.0
27.0	7.0	0.0
28.0	7.0	0.0
1.0	8.0	0.0
2.0	8.0	0.0
3.0	8.0	0.0
4.0	8.0	0.0
5.0	8.0	0.0
6.0	8.0	0.0
7.0	8.0	0.0
8.0	8.0	0.0
9.0	8.0	0.0
10.0	8.0	0.0
11.0	8.0	0.0
12.0	8.0	0.3764705955982208
13.0	8.0	0.8588235378265381
14.0	8.0	0.9960784316062927
15.0	8.0	0.3137255012989044
16.0	8.0	0.0
17.0	8.0	0.0
18.0	8.0	0.0
19.0	8.0	0.0
20.0	8.0	0.0
21.0	8.0	0.0
22.0	8.0	0.0
23.0	8.0	0.0
24.0	8.0	0.0
25.0	8.0	0.0
26.0	8.0	0.0
27.0	8.0	0.0
28.0	8.0	0.0
1.0	9.0	0.0
2.0	9.0	0.0
3.0	9.0	0.0
4.0	9.0	0.0
5.0	9.0	0.0
6.0	9.0	0.0
7.0	9.0	0.0
8.0	9.0	0.0
9.0	9.0	0.0
10.0	9.0	0.0
11.0	9.0	0.01568627543747425
12.0	9.0	0.6666666865348816
13.0	9.0	0.9960784316062927
14.0	9.0	0.9960784316062927
15.0	9.0	0.3137255012989044
16.0	9.0	0.0
17.0	9.0	0.0
18.0	9.0	0.0
19.0	9.0	0.0
20.0	9.0	0.0
21.0	9.0	0.0
22.0	9.0	0.0
23.0	9.0	0.0
24.0	9.0	0.0
25.0	9.0	0.0
26.0	9.0	0.0
27.0	9.0	0.0
28.0	9.0	0.0
1.0	10.0	0.0
2.0	10.0	0.0
3.0	10.0	0.0
4.0	10.0	0.0
5.0	10.0	0.0
6.0	10.0	0.0
7.0	10.0	0.0
8.0	10.0	0.0
9.0	10.0	0.0
10.0	10.0	0.0
11.0	10.0	0.09803921729326248
12.0	10.0	0.9960784316062927
13.0	10.0	0.9960784316062927
14.0	10.0	0.800000011920929
15.0	10.0	0.10980392247438431
16.0	10.0	0.0
17.0	10.0	0.0
18.0	10.0	0.0
19.0	10.0	0.0
20.0	10.0	0.0
21.0	10.0	0.0
22.0	10.0	0.0
23.0	10.0	0.0
24.0	10.0	0.0
25.0	10.0	0.0
26.0	10.0	0.0
27.0	10.0	0.0
28.0	10.0	0.0
1.0	11.0	0.0
2.0	11.0	0.0
3.0	11.0	0.0
4.0	11.0	0.0
5.0	11.0	0.0
6.0	11.0	0.0
7.0	11.0	0.0
8.0	11.0	0.0
9.0	11.0	0.0
10.0	11.0	0.0
11.0	11.0	0.19607843458652496
12.0	11.0	0.9960784316062927
13.0	11.0	0.9960784316062927
14.0	11.0	0.34117648005485535
15.0	11.0	0.0
16.0	11.0	0.0
17.0	11.0	0.0
18.0	11.0	0.0
19.0	11.0	0.0
20.0	11.0	0.0
21.0	11.0	0.0
22.0	11.0	0.0
23.0	11.0	0.0
24.0	11.0	0.0
25.0	11.0	0.0
26.0	11.0	0.0
27.0	11.0	0.0
28.0	11.0	0.0
1.0	12.0	0.0
2.0	12.0	0.0
3.0	12.0	0.0
4.0	12.0	0.0
5.0	12.0	0.0
6.0	12.0	0.0
7.0	12.0	0.0
8.0	12.0	0.0
9.0	12.0	0.0
10.0	12.0	0.0
11.0	12.0	0.5843137502670288
12.0	12.0	0.9960784316062927
13.0	12.0	0.9647058844566345
14.0	12.0	0.2666666805744171
15.0	12.0	0.0
16.0	12.0	0.0
17.0	12.0	0.0
18.0	12.0	0.0
19.0	12.0	0.0
20.0	12.0	0.0
21.0	12.0	0.0
22.0	12.0	0.0
23.0	12.0	0.0
24.0	12.0	0.20392157137393951
25.0	12.0	0.4627451002597809
26.0	12.0	0.4627451002597809
27.0	12.0	0.007843137718737125
28.0	12.0	0.0
1.0	13.0	0.0
2.0	13.0	0.0
3.0	13.0	0.0
4.0	13.0	0.0
5.0	13.0	0.0
6.0	13.0	0.0
7.0	13.0	0.0
8.0	13.0	0.0
9.0	13.0	0.0
10.0	13.0	0.019607843831181526
11.0	13.0	0.686274528503418
12.0	13.0	0.9960784316062927
13.0	13.0	0.729411780834198
14.0	13.0	0.0
15.0	13.0	0.0
16.0	13.0	0.0
17.0	13.0	0.0
18.0	13.0	0.0
19.0	13.0	0.0
20.0	13.0	0.0
21.0	13.0	0.0
22.0	13.0	0.21176470816135406
23.0	13.0	0.48627451062202454
24.0	13.0	0.929411768913269
25.0	13.0	0.9960784316062927
26.0	13.0	0.9960784316062927
27.0	13.0	0.0235294122248888
28.0	13.0	0.0
1.0	14.0	0.0
2.0	14.0	0.0
3.0	14.0	0.0
4.0	14.0	0.0
5.0	14.0	0.0
6.0	14.0	0.0
7.0	14.0	0.0
8.0	14.0	0.0
9.0	14.0	0.0
10.0	14.0	0.2078431397676468
11.0	14.0	0.9960784316062927
12.0	14.0	0.9960784316062927
13.0	14.0	0.364705890417099
14.0	14.0	0.0
15.0	14.0	0.0
16.0	14.0	0.0
17.0	14.0	0.0
18.0	14.0	0.0
19.0	14.0	0.0
20.0	14.0	0.0
21.0	14.0	0.6313725709915161
22.0	14.0	0.9647058844566345
23.0	14.0	0.9960784316062927
24.0	14.0	0.9960784316062927
25.0	14.0	0.9960784316062927
26.0	14.0	0.9960784316062927
27.0	14.0	0.0235294122248888
28.0	14.0	0.0
1.0	15.0	0.0
2.0	15.0	0.0
3.0	15.0	0.0
4.0	15.0	0.0
5.0	15.0	0.0
6.0	15.0	0.0
7.0	15.0	0.0
8.0	15.0	0.0
9.0	15.0	0.0
10.0	15.0	0.5607843399047852
11.0	15.0	0.9960784316062927
12.0	15.0	0.9607843160629272
13.0	15.0	0.25882354378700256
14.0	15.0	0.0
15.0	15.0	0.0
16.0	15.0	0.0
17.0	15.0	0.0
18.0	15.0	0.0
19.0	15.0	0.23137255012989044
20.0	15.0	0.6901960968971252
21.0	15.0	0.9607843160629272
22.0	15.0	0.9960784316062927
23.0	15.0	0.9960784316062927
24.0	15.0	0.4941176474094391
25.0	15.0	0.46666666865348816
26.0	15.0	0.239215686917305
27.0	15.0	0.007843137718737125
28.0	15.0	0.0
1.0	16.0	0.0
2.0	16.0	0.0
3.0	16.0	0.0
4.0	16.0	0.0
5.0	16.0	0.0
6.0	16.0	0.0
7.0	16.0	0.0
8.0	16.0	0.0
9.0	16.0	0.01568627543747425
10.0	16.0	0.7019608020782471
11.0	16.0	0.9960784316062927
12.0	16.0	0.7176470756530762
13.0	16.0	0.0
14.0	16.0	0.0
15.0	16.0	0.0
16.0	16.0	0.0
17.0	16.0	0.0
18.0	16.0	0.48627451062202454
19.0	16.0	0.8509804010391235
20.0	16.0	0.9960784316062927
21.0	16.0	0.843137264251709
22.0	16.0	0.7254902124404907
23.0	16.0	0.250980406999588
24.0	16.0	0.019607843831181526
25.0	16.0	0.0
26.0	16.0	0.0
27.0	16.0	0.0
28.0	16.0	0.0
1.0	17.0	0.0
2.0	17.0	0.0
3.0	17.0	0.0
4.0	17.0	0.0
5.0	17.0	0.0
6.0	17.0	0.0
7.0	17.0	0.0
8.0	17.0	0.0
9.0	17.0	0.05098039284348488
10.0	17.0	0.9960784316062927
11.0	17.0	0.9960784316062927
12.0	17.0	0.38823530077934265
13.0	17.0	0.0
14.0	17.0	0.0
15.0	17.0	0.0
16.0	17.0	0.16862745583057404
17.0	17.0	0.6117647290229797
18.0	17.0	0.95686274766922
19.0	17.0	0.9960784316062927
20.0	17.0	0.9960784316062927
21.0	17.0	0.22745098173618317
22.0	17.0	0.027450980618596077
23.0	17.0	0.0
24.0	17.0	0.0
25.0	17.0	0.0
26.0	17.0	0.0
27.0	17.0	0.0
28.0	17.0	0.0
1.0	18.0	0.0
2.0	18.0	0.0
3.0	18.0	0.0
4.0	18.0	0.0
5.0	18.0	0.0
6.0	18.0	0.0
7.0	18.0	0.0
8.0	18.0	0.0
9.0	18.0	0.47058823704719543
10.0	18.0	0.9960784316062927
11.0	18.0	0.9960784316062927
12.0	18.0	0.38823530077934265
13.0	18.0	0.0
14.0	18.0	0.18039216101169586
15.0	18.0	0.4941176474094391
16.0	18.0	0.7843137383460999
17.0	18.0	0.9607843160629272
18.0	18.0	0.9960784316062927
19.0	18.0	0.4745098054409027
20.0	18.0	0.239215686917305
21.0	18.0	0.027450980618596077
22.0	18.0	0.0
23.0	18.0	0.0
24.0	18.0	0.0
25.0	18.0	0.0
26.0	18.0	0.0
27.0	18.0	0.0
28.0	18.0	0.0
1.0	19.0	0.0
2.0	19.0	0.0
3.0	19.0	0.0
4.0	19.0	0.0
5.0	19.0	0.0
6.0	19.0	0.0
7.0	19.0	0.0
8.0	19.0	0.0
9.0	19.0	0.5372549295425415
10.0	19.0	0.9960784316062927
11.0	19.0	0.9960784316062927
12.0	19.0	0.5764706134796143
13.0	19.0	0.4901960790157318
14.0	19.0	0.772549033164978
15.0	19.0	0.9607843160629272
16.0	19.0	0.9960784316062927
17.0	19.0	0.8039215803146362
18.0	19.0	0.3333333432674408
19.0	19.0	0.027450980618596077
20.0	19.0	0.0
21.0	19.0	0.0
22.0	19.0	0.0
23.0	19.0	0.0
24.0	19.0	0.0
25.0	19.0	0.0
26.0	19.0	0.0
27.0	19.0	0.0
28.0	19.0	0.0
1.0	20.0	0.0
2.0	20.0	0.0
3.0	20.0	0.0
4.0	20.0	0.0
5.0	20.0	0.0
6.0	20.0	0.0
7.0	20.0	0.0
8.0	20.0	0.0117647061124444
9.0	20.0	0.729411780834198
10.0	20.0	1.0
11.0	20.0	1.0
12.0	20.0	0.9882352948188782
13.0	20.0	0.9647058844566345
14.0	20.0	0.9960784316062927
15.0	20.0	1.0
16.0	20.0	0.35686275362968445
17.0	20.0	0.05098039284348488
18.0	20.0	0.0235294122248888
19.0	20.0	0.0
20.0	20.0	0.0
21.0	20.0	0.0
22.0	20.0	0.0
23.0	20.0	0.0
24.0	20.0	0.0
25.0	20.0	0.0
26.0	20.0	0.0
27.0	20.0	0.0
28.0	20.0	0.0
1.0	21.0	0.0
2.0	21.0	0.0
3.0	21.0	0.0
4.0	21.0	0.0
5.0	21.0	0.0
6.0	21.0	0.0
7.0	21.0	0.0
8.0	21.0	0.027450980618596077
9.0	21.0	0.9960784316062927
10.0	21.0	0.9960784316062927
11.0	21.0	0.9960784316062927
12.0	21.0	0.9960784316062927
13.0	21.0	0.9960784316062927
14.0	21.0	0.7058823704719543
15.0	21.0	0.2235294133424759
16.0	21.0	0.0235294122248888
17.0	21.0	0.0
18.0	21.0	0.0
19.0	21.0	0.0
20.0	21.0	0.0
21.0	21.0	0.0
22.0	21.0	0.0
23.0	21.0	0.0
24.0	21.0	0.0
25.0	21.0	0.0
26.0	21.0	0.0
27.0	21.0	0.0
28.0	21.0	0.0
1.0	22.0	0.0
2.0	22.0	0.0
3.0	22.0	0.0
4.0	22.0	0.0
5.0	22.0	0.0
6.0	22.0	0.0
7.0	22.0	0.0
8.0	22.0	0.027450980618596077
9.0	22.0	0.9960784316062927
10.0	22.0	0.9960784316062927
11.0	22.0	0.9960784316062927
12.0	22.0	0.7686274647712708
13.0	22.0	0.46666666865348816
14.0	22.0	0.18431372940540314
15.0	22.0	0.0
16.0	22.0	0.0
17.0	22.0	0.0
18.0	22.0	0.0
19.0	22.0	0.0
20.0	22.0	0.0
21.0	22.0	0.0
22.0	22.0	0.0
23.0	22.0	0.0
24.0	22.0	0.0
25.0	22.0	0.0
26.0	22.0	0.0
27.0	22.0	0.0
28.0	22.0	0.0
1.0	23.0	0.0
2.0	23.0	0.0
3.0	23.0	0.0
4.0	23.0	0.0
5.0	23.0	0.0
6.0	23.0	0.0
7.0	23.0	0.0
8.0	23.0	0.01568627543747425
9.0	23.0	0.5333333611488342
10.0	23.0	0.7568627595901489
11.0	23.0	0.42352941632270813
12.0	23.0	0.0117647061124444
13.0	23.0	0.007843137718737125
14.0	23.0	0.0
15.0	23.0	0.0
16.0	23.0	0.0
17.0	23.0	0.0
18.0	23.0	0.0
19.0	23.0	0.0
20.0	23.0	0.0
21.0	23.0	0.0
22.0	23.0	0.0
23.0	23.0	0.0
24.0	23.0	0.0
25.0	23.0	0.0
26.0	23.0	0.0
27.0	23.0	0.0
28.0	23.0	0.0
1.0	24.0	0.0
2.0	24.0	0.0
3.0	24.0	0.0
4.0	24.0	0.0
5.0	24.0	0.0
6.0	24.0	0.0
7.0	24.0	0.0
8.0	24.0	0.0
9.0	24.0	0.0
10.0	24.0	0.0
11.0	24.0	0.0
12.0	24.0	0.0
13.0	24.0	0.0
14.0	24.0	0.0
15.0	24.0	0.0
16.0	24.0	0.0
17.0	24.0	0.0
18.0	24.0	0.0
19.0	24.0	0.0
20.0	24.0	0.0
21.0	24.0	0.0
22.0	24.0	0.0
23.0	24.0	0.0
24.0	24.0	0.0
25.0	24.0	0.0
26.0	24.0	0.0
27.0	24.0	0.0
28.0	24.0	0.0
1.0	25.0	0.0
2.0	25.0	0.0
3.0	25.0	0.0
4.0	25.0	0.0
5.0	25.0	0.0
6.0	25.0	0.0
7.0	25.0	0.0
8.0	25.0	0.0
9.0	25.0	0.0
10.0	25.0	0.0
11.0	25.0	0.0
12.0	25.0	0.0
13.0	25.0	0.0
14.0	25.0	0.0
15.0	25.0	0.0
16.0	25.0	0.0
17.0	25.0	0.0
18.0	25.0	0.0
19.0	25.0	0.0
20.0	25.0	0.0
21.0	25.0	0.0
22.0	25.0	0.0
23.0	25.0	0.0
24.0	25.0	0.0
25.0	25.0	0.0
26.0	25.0	0.0
27.0	25.0	0.0
28.0	25.0	0.0
1.0	26.0	0.0
2.0	26.0	0.0
3.0	26.0	0.0
4.0	26.0	0.0
5.0	26.0	0.0
6.0	26.0	0.0
7.0	26.0	0.0
8.0	26.0	0.0
9.0	26.0	0.0
10.0	26.0	0.0
11.0	26.0	0.0
12.0	26.0	0.0
13.0	26.0	0.0
14.0	26.0	0.0
15.0	26.0	0.0
16.0	26.0	0.0
17.0	26.0	0.0
18.0	26.0	0.0
19.0	26.0	0.0
20.0	26.0	0.0
21.0	26.0	0.0
22.0	26.0	0.0
23.0	26.0	0.0
24.0	26.0	0.0
25.0	26.0	0.0
26.0	26.0	0.0
27.0	26.0	0.0
28.0	26.0	0.0
1.0	27.0	0.0
2.0	27.0	0.0
3.0	27.0	0.0
4.0	27.0	0.0
5.0	27.0	0.0
6.0	27.0	0.0
7.0	27.0	0.0
8.0	27.0	0.0
9.0	27.0	0.0
10.0	27.0	0.0
11.0	27.0	0.0
12.0	27.0	0.0
13.0	27.0	0.0
14.0	27.0	0.0
15.0	27.0	0.0
16.0	27.0	0.0
17.0	27.0	0.0
18.0	27.0	0.0
19.0	27.0	0.0
20.0	27.0	0.0
21.0	27.0	0.0
22.0	27.0	0.0
23.0	27.0	0.0
24.0	27.0	0.0
25.0	27.0	0.0
26.0	27.0	0.0
27.0	27.0	0.0
28.0	27.0	0.0
1.0	28.0	0.0
2.0	28.0	0.0
3.0	28.0	0.0
4.0	28.0	0.0
5.0	28.0	0.0
6.0	28.0	0.0
7.0	28.0	0.0
8.0	28.0	0.0
9.0	28.0	0.0
10.0	28.0	0.0
11.0	28.0	0.0
12.0	28.0	0.0
13.0	28.0	0.0
14.0	28.0	0.0
15.0	28.0	0.0
16.0	28.0	0.0
17.0	28.0	0.0
18.0	28.0	0.0
19.0	28.0	0.0
20.0	28.0	0.0
21.0	28.0	0.0
22.0	28.0	0.0
23.0	28.0	0.0
24.0	28.0	0.0
25.0	28.0	0.0
26.0	28.0	0.0
27.0	28.0	0.0
28.0	28.0	0.0


==> figs/tmp_10000000000010.dat <==
x	y	data
1.0	1.0	0.0
2.0	1.0	0.0
3.0	1.0	0.0
4.0	1.0	0.0
5.0	1.0	0.0
6.0	1.0	0.0
7.0	1.0	0.0
8.0	1.0	0.0
9.0	1.0	0.0
10.0	1.0	0.0
11.0	1.0	0.0
12.0	1.0	0.0
13.0	1.0	0.0
14.0	1.0	0.0
15.0	1.0	0.0
16.0	1.0	0.0
17.0	1.0	0.0
18.0	1.0	0.0
19.0	1.0	0.0
20.0	1.0	0.0
21.0	1.0	0.0
22.0	1.0	0.0
23.0	1.0	0.0
24.0	1.0	0.0
25.0	1.0	0.0
26.0	1.0	0.0
27.0	1.0	0.0
28.0	1.0	0.0
1.0	2.0	0.0
2.0	2.0	0.0
3.0	2.0	0.0
4.0	2.0	0.0
5.0	2.0	0.0
6.0	2.0	0.0
7.0	2.0	0.0
8.0	2.0	0.0
9.0	2.0	0.0
10.0	2.0	0.0
11.0	2.0	0.0
12.0	2.0	0.0
13.0	2.0	0.0
14.0	2.0	0.0
15.0	2.0	0.0
16.0	2.0	0.0
17.0	2.0	0.0
18.0	2.0	0.0
19.0	2.0	0.0
20.0	2.0	0.0
21.0	2.0	0.0
22.0	2.0	0.0
23.0	2.0	0.0
24.0	2.0	0.0
25.0	2.0	0.0
26.0	2.0	0.0
27.0	2.0	0.0
28.0	2.0	0.0
1.0	3.0	0.0
2.0	3.0	0.0
3.0	3.0	0.0
4.0	3.0	0.0
5.0	3.0	0.0
6.0	3.0	0.0
7.0	3.0	0.0
8.0	3.0	0.0
9.0	3.0	0.0
10.0	3.0	0.0
11.0	3.0	0.0
12.0	3.0	0.0
13.0	3.0	0.0
14.0	3.0	0.0
15.0	3.0	0.0
16.0	3.0	0.0
17.0	3.0	0.0
18.0	3.0	0.0
19.0	3.0	0.0
20.0	3.0	0.0
21.0	3.0	0.0
22.0	3.0	0.0
23.0	3.0	0.0
24.0	3.0	0.0
25.0	3.0	0.0
26.0	3.0	0.0
27.0	3.0	0.0
28.0	3.0	0.0
1.0	4.0	0.0
2.0	4.0	0.0
3.0	4.0	0.0
4.0	4.0	0.0
5.0	4.0	0.0
6.0	4.0	0.0
7.0	4.0	0.0
8.0	4.0	0.0
9.0	4.0	0.0
10.0	4.0	0.0
11.0	4.0	0.0
12.0	4.0	0.0
13.0	4.0	0.0
14.0	4.0	0.0
15.0	4.0	0.0
16.0	4.0	0.0
17.0	4.0	0.0
18.0	4.0	0.0
19.0	4.0	0.0
20.0	4.0	0.0
21.0	4.0	0.0
22.0	4.0	0.0
23.0	4.0	0.0
24.0	4.0	0.0
25.0	4.0	0.0
26.0	4.0	0.0
27.0	4.0	0.0
28.0	4.0	0.0
1.0	5.0	0.0
2.0	5.0	0.0
3.0	5.0	0.0
4.0	5.0	0.0
5.0	5.0	0.0
6.0	5.0	0.0
7.0	5.0	0.0
8.0	5.0	0.0
9.0	5.0	0.0
10.0	5.0	0.0
11.0	5.0	0.0
12.0	5.0	0.0
13.0	5.0	0.0
14.0	5.0	0.0
15.0	5.0	0.0
16.0	5.0	0.0
17.0	5.0	0.0
18.0	5.0	0.0
19.0	5.0	0.0
20.0	5.0	0.0
21.0	5.0	0.0
22.0	5.0	0.0
23.0	5.0	0.0
24.0	5.0	0.0
25.0	5.0	0.0
26.0	5.0	0.0
27.0	5.0	0.0
28.0	5.0	0.0
1.0	6.0	0.0
2.0	6.0	0.0
3.0	6.0	0.0
4.0	6.0	0.0
5.0	6.0	0.0
6.0	6.0	0.0
7.0	6.0	0.0
8.0	6.0	0.0
9.0	6.0	0.0
10.0	6.0	0.0
11.0	6.0	0.0
12.0	6.0	0.0
13.0	6.0	0.0
14.0	6.0	0.0
15.0	6.0	0.0
16.0	6.0	0.0
17.0	6.0	0.0
18.0	6.0	0.0
19.0	6.0	0.0
20.0	6.0	0.0
21.0	6.0	0.0
22.0	6.0	0.0
23.0	6.0	0.0
24.0	6.0	0.0
25.0	6.0	0.0
26.0	6.0	0.0
27.0	6.0	0.0
28.0	6.0	0.0
1.0	7.0	0.0
2.0	7.0	0.0
3.0	7.0	0.0
4.0	7.0	0.0
5.0	7.0	0.0
6.0	7.0	0.0
7.0	7.0	0.0
8.0	7.0	0.0
9.0	7.0	0.0
10.0	7.0	0.0
11.0	7.0	0.0
12.0	7.0	0.0
13.0	7.0	0.0
14.0	7.0	0.0
15.0	7.0	0.0
16.0	7.0	0.0
17.0	7.0	0.0
18.0	7.0	0.0
19.0	7.0	0.0
20.0	7.0	0.0
21.0	7.0	0.0
22.0	7.0	0.0
23.0	7.0	0.0
24.0	7.0	0.0
25.0	7.0	0.0
26.0	7.0	0.0
27.0	7.0	0.0
28.0	7.0	0.0
1.0	8.0	0.0
2.0	8.0	0.0
3.0	8.0	0.0
4.0	8.0	0.0
5.0	8.0	0.0
6.0	8.0	0.0
7.0	8.0	0.0
8.0	8.0	0.0
9.0	8.0	0.0
10.0	8.0	0.0
11.0	8.0	0.0
12.0	8.0	0.0
13.0	8.0	0.0
14.0	8.0	0.0
15.0	8.0	0.0
16.0	8.0	0.0
17.0	8.0	0.0
18.0	8.0	0.0
19.0	8.0	0.0
20.0	8.0	0.0
21.0	8.0	0.0
22.0	8.0	0.0
23.0	8.0	0.0
24.0	8.0	0.0
25.0	8.0	0.0
26.0	8.0	0.0
27.0	8.0	0.0
28.0	8.0	0.0
1.0	9.0	0.0
2.0	9.0	0.0
3.0	9.0	0.0
4.0	9.0	0.0
5.0	9.0	0.0
6.0	9.0	0.0
7.0	9.0	0.0
8.0	9.0	0.0
9.0	9.0	0.0
10.0	9.0	0.43529412150382996
11.0	9.0	0.9490196108818054
12.0	9.0	0.250980406999588
13.0	9.0	0.0
14.0	9.0	0.0
15.0	9.0	0.0
16.0	9.0	0.0
17.0	9.0	0.0
18.0	9.0	0.0
19.0	9.0	0.0
20.0	9.0	0.0
21.0	9.0	0.0
22.0	9.0	0.0
23.0	9.0	0.0
24.0	9.0	0.0
25.0	9.0	0.0
26.0	9.0	0.0
27.0	9.0	0.0
28.0	9.0	0.0
1.0	10.0	0.0
2.0	10.0	0.0
3.0	10.0	0.0
4.0	10.0	0.0
5.0	10.0	0.0
6.0	10.0	0.0
7.0	10.0	0.0
8.0	10.0	0.0
9.0	10.0	0.0
10.0	10.0	0.7764706015586853
11.0	10.0	0.9921568632125854
12.0	10.0	0.4470588266849518
13.0	10.0	0.0
14.0	10.0	0.0
15.0	10.0	0.0
16.0	10.0	0.0
17.0	10.0	0.0
18.0	10.0	0.0
19.0	10.0	0.0
20.0	10.0	0.0
21.0	10.0	0.0
22.0	10.0	0.0
23.0	10.0	0.0
24.0	10.0	0.0
25.0	10.0	0.0
26.0	10.0	0.0
27.0	10.0	0.0
28.0	10.0	0.0
1.0	11.0	0.0
2.0	11.0	0.0
3.0	11.0	0.0
4.0	11.0	0.0
5.0	11.0	0.0
6.0	11.0	0.0
7.0	11.0	0.0
8.0	11.0	0.0
9.0	11.0	0.1764705926179886
10.0	11.0	0.9450980424880981
11.0	11.0	0.9921568632125854
12.0	11.0	0.4470588266849518
13.0	11.0	0.0
14.0	11.0	0.0
15.0	11.0	0.0
16.0	11.0	0.0
17.0	11.0	0.0
18.0	11.0	0.0
19.0	11.0	0.0
20.0	11.0	0.0
21.0	11.0	0.0
22.0	11.0	0.0
23.0	11.0	0.0
24.0	11.0	0.0
25.0	11.0	0.0
26.0	11.0	0.0
27.0	11.0	0.0
28.0	11.0	0.0
1.0	12.0	0.0
2.0	12.0	0.0
3.0	12.0	0.0
4.0	12.0	0.0
5.0	12.0	0.0
6.0	12.0	0.0
7.0	12.0	0.0
8.0	12.0	0.0
9.0	12.0	0.2235294133424759
10.0	12.0	0.9921568632125854
11.0	12.0	0.9921568632125854
12.0	12.0	0.05098039284348488
13.0	12.0	0.0
14.0	12.0	0.0
15.0	12.0	0.0
16.0	12.0	0.0
17.0	12.0	0.0
18.0	12.0	0.0
19.0	12.0	0.0
20.0	12.0	0.0
21.0	12.0	0.0
22.0	12.0	0.0
23.0	12.0	0.0
24.0	12.0	0.0
25.0	12.0	0.10196078568696976
26.0	12.0	0.09803921729326248
27.0	12.0	0.0
28.0	12.0	0.0
1.0	13.0	0.0
2.0	13.0	0.0
3.0	13.0	0.0
4.0	13.0	0.0
5.0	13.0	0.0
6.0	13.0	0.0
7.0	13.0	0.0
8.0	13.0	0.0
9.0	13.0	0.4745098054409027
10.0	13.0	0.9960784316062927
11.0	13.0	0.7490196228027344
12.0	13.0	0.0
13.0	13.0	0.0
14.0	13.0	0.0
15.0	13.0	0.0
16.0	13.0	0.0
17.0	13.0	0.0
18.0	13.0	0.0
19.0	13.0	0.0
20.0	13.0	0.01568627543747425
21.0	13.0	0.21176470816135406
22.0	13.0	0.5529412031173706
23.0	13.0	0.5529412031173706
24.0	13.0	0.8039215803146362
25.0	13.0	0.9960784316062927
26.0	13.0	0.9960784316062927
27.0	13.0	0.800000011920929
28.0	13.0	0.0
1.0	14.0	0.0
2.0	14.0	0.0
3.0	14.0	0.0
4.0	14.0	0.0
5.0	14.0	0.0
6.0	14.0	0.0
7.0	14.0	0.0
8.0	14.0	0.027450980618596077
9.0	14.0	0.7372549176216125
10.0	14.0	0.9921568632125854
11.0	14.0	0.45490196347236633
12.0	14.0	0.0
13.0	14.0	0.0
14.0	14.0	0.0
15.0	14.0	0.0
16.0	14.0	0.0
17.0	14.0	0.0
18.0	14.0	0.1764705926179886
19.0	14.0	0.2235294133424759
20.0	14.0	0.7058823704719543
21.0	14.0	0.9921568632125854
22.0	14.0	0.9921568632125854
23.0	14.0	0.9921568632125854
24.0	14.0	0.9960784316062927
25.0	14.0	0.9921568632125854
26.0	14.0	0.9921568632125854
27.0	14.0	0.8941176533699036
28.0	14.0	0.0
1.0	15.0	0.0
2.0	15.0	0.0
3.0	15.0	0.0
4.0	15.0	0.0
5.0	15.0	0.0
6.0	15.0	0.0
7.0	15.0	0.0
8.0	15.0	0.26274511218070984
9.0	15.0	0.9921568632125854
10.0	15.0	0.9921568632125854
11.0	15.0	0.10980392247438431
12.0	15.0	0.0
13.0	15.0	0.0
14.0	15.0	0.0
15.0	15.0	0.0
16.0	15.0	0.1882352977991104
17.0	15.0	0.6274510025978088
18.0	15.0	0.9450980424880981
19.0	15.0	0.9921568632125854
20.0	15.0	0.9960784316062927
21.0	15.0	0.9921568632125854
22.0	15.0	0.9921568632125854
23.0	15.0	0.6941176652908325
24.0	15.0	0.21960784494876862
25.0	15.0	0.3176470696926117
26.0	15.0	0.9215686321258545
27.0	15.0	0.40392157435417175
28.0	15.0	0.0
1.0	16.0	0.0
2.0	16.0	0.0
3.0	16.0	0.0
4.0	16.0	0.0
5.0	16.0	0.0
6.0	16.0	0.0
7.0	16.0	0.0
8.0	16.0	0.5529412031173706
9.0	16.0	0.9921568632125854
10.0	16.0	0.843137264251709
11.0	16.0	0.062745101749897
12.0	16.0	0.0
13.0	16.0	0.10196078568696976
14.0	16.0	0.5921568870544434
15.0	16.0	0.886274516582489
16.0	16.0	0.9490196108818054
17.0	16.0	0.9921568632125854
18.0	16.0	0.9921568632125854
19.0	16.0	0.9921568632125854
20.0	16.0	0.9490196108818054
21.0	16.0	0.45490196347236633
22.0	16.0	0.10980392247438431
23.0	16.0	0.0117647061124444
24.0	16.0	0.0
25.0	16.0	0.0
26.0	16.0	0.08627451211214066
27.0	16.0	0.0117647061124444
28.0	16.0	0.0
1.0	17.0	0.0
2.0	17.0	0.0
3.0	17.0	0.0
4.0	17.0	0.0
5.0	17.0	0.0
6.0	17.0	0.0
7.0	17.0	0.0
8.0	17.0	0.8039215803146362
9.0	17.0	0.9960784316062927
10.0	17.0	0.7019608020782471
11.0	17.0	0.30980393290519714
12.0	17.0	0.5568627715110779
13.0	17.0	0.8509804010391235
14.0	17.0	0.9960784316062927
15.0	17.0	0.9960784316062927
16.0	17.0	0.9882352948188782
17.0	17.0	0.7882353067398071
18.0	17.0	0.4470588266849518
19.0	17.0	0.4470588266849518
20.0	17.0	0.0
21.0	17.0	0.0
22.0	17.0	0.0
23.0	17.0	0.0
24.0	17.0	0.0
25.0	17.0	0.0
26.0	17.0	0.0
27.0	17.0	0.0
28.0	17.0	0.0
1.0	18.0	0.0
2.0	18.0	0.0
3.0	18.0	0.0
4.0	18.0	0.0
5.0	18.0	0.0
6.0	18.0	0.0
7.0	18.0	0.0
8.0	18.0	1.0
9.0	18.0	0.9921568632125854
10.0	18.0	0.9921568632125854
11.0	18.0	0.9921568632125854
12.0	18.0	0.9960784316062927
13.0	18.0	0.9921568632125854
14.0	18.0	0.9176470637321472
15.0	18.0	0.772549033164978
16.0	18.0	0.29411765933036804
17.0	18.0	0.0
18.0	18.0	0.0
19.0	18.0	0.0
20.0	18.0	0.0
21.0	18.0	0.0
22.0	18.0	0.0
23.0	18.0	0.0
24.0	18.0	0.0
25.0	18.0	0.0
26.0	18.0	0.0
27.0	18.0	0.0
28.0	18.0	0.0
1.0	19.0	0.0
2.0	19.0	0.0
3.0	19.0	0.0
4.0	19.0	0.0
5.0	19.0	0.0
6.0	19.0	0.0
7.0	19.0	0.0
8.0	19.0	1.0
9.0	19.0	0.9921568632125854
10.0	19.0	0.9921568632125854
11.0	19.0	0.9921568632125854
12.0	19.0	0.8117647171020508
13.0	19.0	0.5607843399047852
14.0	19.0	0.14509804546833038
15.0	19.0	0.0
16.0	19.0	0.0
17.0	19.0	0.0
18.0	19.0	0.0
19.0	19.0	0.0
20.0	19.0	0.0
21.0	19.0	0.0
22.0	19.0	0.0
23.0	19.0	0.0
24.0	19.0	0.0
25.0	19.0	0.0
26.0	19.0	0.0
27.0	19.0	0.0
28.0	19.0	0.0
1.0	20.0	0.0
2.0	20.0	0.0
3.0	20.0	0.0
4.0	20.0	0.0
5.0	20.0	0.0
6.0	20.0	0.0
7.0	20.0	0.0
8.0	20.0	0.6000000238418579
9.0	20.0	0.9921568632125854
10.0	20.0	0.6470588445663452
11.0	20.0	0.1568627506494522
12.0	20.0	0.05098039284348488
13.0	20.0	0.0
14.0	20.0	0.0
15.0	20.0	0.0
16.0	20.0	0.0
17.0	20.0	0.0
18.0	20.0	0.0
19.0	20.0	0.0
20.0	20.0	0.0
21.0	20.0	0.0
22.0	20.0	0.0
23.0	20.0	0.0
24.0	20.0	0.0
25.0	20.0	0.0
26.0	20.0	0.0
27.0	20.0	0.0
28.0	20.0	0.0
1.0	21.0	0.0
2.0	21.0	0.0
3.0	21.0	0.0
4.0	21.0	0.0
5.0	21.0	0.0
6.0	21.0	0.0
7.0	21.0	0.0
8.0	21.0	0.0
9.0	21.0	0.0
10.0	21.0	0.0
11.0	21.0	0.0
12.0	21.0	0.0
13.0	21.0	0.0
14.0	21.0	0.0
15.0	21.0	0.0
16.0	21.0	0.0
17.0	21.0	0.0
18.0	21.0	0.0
19.0	21.0	0.0
20.0	21.0	0.0
21.0	21.0	0.0
22.0	21.0	0.0
23.0	21.0	0.0
24.0	21.0	0.0
25.0	21.0	0.0
26.0	21.0	0.0
27.0	21.0	0.0
28.0	21.0	0.0
1.0	22.0	0.0
2.0	22.0	0.0
3.0	22.0	0.0
4.0	22.0	0.0
5.0	22.0	0.0
6.0	22.0	0.0
7.0	22.0	0.0
8.0	22.0	0.0
9.0	22.0	0.0
10.0	22.0	0.0
11.0	22.0	0.0
12.0	22.0	0.0
13.0	22.0	0.0
14.0	22.0	0.0
15.0	22.0	0.0
16.0	22.0	0.0
17.0	22.0	0.0
18.0	22.0	0.0
19.0	22.0	0.0
20.0	22.0	0.0
21.0	22.0	0.0
22.0	22.0	0.0
23.0	22.0	0.0
24.0	22.0	0.0
25.0	22.0	0.0
26.0	22.0	0.0
27.0	22.0	0.0
28.0	22.0	0.0
1.0	23.0	0.0
2.0	23.0	0.0
3.0	23.0	0.0
4.0	23.0	0.0
5.0	23.0	0.0
6.0	23.0	0.0
7.0	23.0	0.0
8.0	23.0	0.0
9.0	23.0	0.0
10.0	23.0	0.0
11.0	23.0	0.0
12.0	23.0	0.0
13.0	23.0	0.0
14.0	23.0	0.0
15.0	23.0	0.0
16.0	23.0	0.0
17.0	23.0	0.0
18.0	23.0	0.0
19.0	23.0	0.0
20.0	23.0	0.0
21.0	23.0	0.0
22.0	23.0	0.0
23.0	23.0	0.0
24.0	23.0	0.0
25.0	23.0	0.0
26.0	23.0	0.0
27.0	23.0	0.0
28.0	23.0	0.0
1.0	24.0	0.0
2.0	24.0	0.0
3.0	24.0	0.0
4.0	24.0	0.0
5.0	24.0	0.0
6.0	24.0	0.0
7.0	24.0	0.0
8.0	24.0	0.0
9.0	24.0	0.0
10.0	24.0	0.0
11.0	24.0	0.0
12.0	24.0	0.0
13.0	24.0	0.0
14.0	24.0	0.0
15.0	24.0	0.0
16.0	24.0	0.0
17.0	24.0	0.0
18.0	24.0	0.0
19.0	24.0	0.0
20.0	24.0	0.0
21.0	24.0	0.0
22.0	24.0	0.0
23.0	24.0	0.0
24.0	24.0	0.0
25.0	24.0	0.0
26.0	24.0	0.0
27.0	24.0	0.0
28.0	24.0	0.0
1.0	25.0	0.0
2.0	25.0	0.0
3.0	25.0	0.0
4.0	25.0	0.0
5.0	25.0	0.0
6.0	25.0	0.0
7.0	25.0	0.0
8.0	25.0	0.0
9.0	25.0	0.0
10.0	25.0	0.0
11.0	25.0	0.0
12.0	25.0	0.0
13.0	25.0	0.0
14.0	25.0	0.0
15.0	25.0	0.0
16.0	25.0	0.0
17.0	25.0	0.0
18.0	25.0	0.0
19.0	25.0	0.0
20.0	25.0	0.0
21.0	25.0	0.0
22.0	25.0	0.0
23.0	25.0	0.0
24.0	25.0	0.0
25.0	25.0	0.0
26.0	25.0	0.0
27.0	25.0	0.0
28.0	25.0	0.0
1.0	26.0	0.0
2.0	26.0	0.0
3.0	26.0	0.0
4.0	26.0	0.0
5.0	26.0	0.0
6.0	26.0	0.0
7.0	26.0	0.0
8.0	26.0	0.0
9.0	26.0	0.0
10.0	26.0	0.0
11.0	26.0	0.0
12.0	26.0	0.0
13.0	26.0	0.0
14.0	26.0	0.0
15.0	26.0	0.0
16.0	26.0	0.0
17.0	26.0	0.0
18.0	26.0	0.0
19.0	26.0	0.0
20.0	26.0	0.0
21.0	26.0	0.0
22.0	26.0	0.0
23.0	26.0	0.0
24.0	26.0	0.0
25.0	26.0	0.0
26.0	26.0	0.0
27.0	26.0	0.0
28.0	26.0	0.0
1.0	27.0	0.0
2.0	27.0	0.0
3.0	27.0	0.0
4.0	27.0	0.0
5.0	27.0	0.0
6.0	27.0	0.0
7.0	27.0	0.0
8.0	27.0	0.0
9.0	27.0	0.0
10.0	27.0	0.0
11.0	27.0	0.0
12.0	27.0	0.0
13.0	27.0	0.0
14.0	27.0	0.0
15.0	27.0	0.0
16.0	27.0	0.0
17.0	27.0	0.0
18.0	27.0	0.0
19.0	27.0	0.0
20.0	27.0	0.0
21.0	27.0	0.0
22.0	27.0	0.0
23.0	27.0	0.0
24.0	27.0	0.0
25.0	27.0	0.0
26.0	27.0	0.0
27.0	27.0	0.0
28.0	27.0	0.0
1.0	28.0	0.0
2.0	28.0	0.0
3.0	28.0	0.0
4.0	28.0	0.0
5.0	28.0	0.0
6.0	28.0	0.0
7.0	28.0	0.0
8.0	28.0	0.0
9.0	28.0	0.0
10.0	28.0	0.0
11.0	28.0	0.0
12.0	28.0	0.0
13.0	28.0	0.0
14.0	28.0	0.0
15.0	28.0	0.0
16.0	28.0	0.0
17.0	28.0	0.0
18.0	28.0	0.0
19.0	28.0	0.0
20.0	28.0	0.0
21.0	28.0	0.0
22.0	28.0	0.0
23.0	28.0	0.0
24.0	28.0	0.0
25.0	28.0	0.0
26.0	28.0	0.0
27.0	28.0	0.0
28.0	28.0	0.0


==> figs/tmp_10000000000011.dat <==
x	y	data
1.0	1.0	0.0
2.0	1.0	0.0
3.0	1.0	0.0
4.0	1.0	0.0
5.0	1.0	0.0
6.0	1.0	0.0
7.0	1.0	0.0
8.0	1.0	0.0
9.0	1.0	0.0
10.0	1.0	0.0
11.0	1.0	0.0
12.0	1.0	0.0
13.0	1.0	0.0
14.0	1.0	0.0
15.0	1.0	0.0
16.0	1.0	0.0
17.0	1.0	0.0
18.0	1.0	0.0
19.0	1.0	0.0
20.0	1.0	0.0
21.0	1.0	0.0
22.0	1.0	0.0
23.0	1.0	0.0
24.0	1.0	0.0
25.0	1.0	0.0
26.0	1.0	0.0
27.0	1.0	0.0
28.0	1.0	0.0
1.0	2.0	0.0
2.0	2.0	0.0
3.0	2.0	0.0
4.0	2.0	0.0
5.0	2.0	0.0
6.0	2.0	0.0
7.0	2.0	0.0
8.0	2.0	0.0
9.0	2.0	0.0
10.0	2.0	0.0
11.0	2.0	0.0
12.0	2.0	0.0
13.0	2.0	0.0
14.0	2.0	0.0
15.0	2.0	0.0
16.0	2.0	0.0
17.0	2.0	0.0
18.0	2.0	0.0
19.0	2.0	0.0
20.0	2.0	0.0
21.0	2.0	0.0
22.0	2.0	0.0
23.0	2.0	0.0
24.0	2.0	0.0
25.0	2.0	0.0
26.0	2.0	0.0
27.0	2.0	0.0
28.0	2.0	0.0
1.0	3.0	0.0
2.0	3.0	0.0
3.0	3.0	0.0
4.0	3.0	0.0
5.0	3.0	0.0
6.0	3.0	0.0
7.0	3.0	0.0
8.0	3.0	0.0
9.0	3.0	0.0
10.0	3.0	0.0
11.0	3.0	0.0
12.0	3.0	0.0
13.0	3.0	0.0
14.0	3.0	0.0
15.0	3.0	0.0
16.0	3.0	0.0
17.0	3.0	0.0
18.0	3.0	0.0
19.0	3.0	0.0
20.0	3.0	0.0
21.0	3.0	0.0
22.0	3.0	0.0
23.0	3.0	0.0
24.0	3.0	0.0
25.0	3.0	0.0
26.0	3.0	0.0
27.0	3.0	0.0
28.0	3.0	0.0
1.0	4.0	0.0
2.0	4.0	0.0
3.0	4.0	0.0
4.0	4.0	0.0
5.0	4.0	0.0
6.0	4.0	0.0
7.0	4.0	0.0
8.0	4.0	0.0
9.0	4.0	0.0
10.0	4.0	0.0
11.0	4.0	0.0
12.0	4.0	0.0
13.0	4.0	0.0
14.0	4.0	0.0
15.0	4.0	0.0
16.0	4.0	0.0
17.0	4.0	0.0
18.0	4.0	0.0
19.0	4.0	0.0
20.0	4.0	0.0
21.0	4.0	0.0
22.0	4.0	0.0
23.0	4.0	0.0
24.0	4.0	0.0
25.0	4.0	0.0
26.0	4.0	0.0
27.0	4.0	0.0
28.0	4.0	0.0
1.0	5.0	0.0
2.0	5.0	0.0
3.0	5.0	0.0
4.0	5.0	0.0
5.0	5.0	0.0
6.0	5.0	0.0
7.0	5.0	0.0
8.0	5.0	0.0
9.0	5.0	0.0
10.0	5.0	0.0
11.0	5.0	0.0
12.0	5.0	0.0
13.0	5.0	0.0
14.0	5.0	0.0
15.0	5.0	0.0
16.0	5.0	0.0
17.0	5.0	0.0
18.0	5.0	0.0
19.0	5.0	0.0
20.0	5.0	0.0
21.0	5.0	0.0
22.0	5.0	0.0
23.0	5.0	0.0
24.0	5.0	0.0
25.0	5.0	0.0
26.0	5.0	0.0
27.0	5.0	0.0
28.0	5.0	0.0
1.0	6.0	0.0
2.0	6.0	0.0
3.0	6.0	0.0
4.0	6.0	0.0
5.0	6.0	0.0
6.0	6.0	0.0
7.0	6.0	0.0
8.0	6.0	0.0
9.0	6.0	0.0
10.0	6.0	0.0
11.0	6.0	0.0
12.0	6.0	0.0
13.0	6.0	0.0
14.0	6.0	0.0
15.0	6.0	0.0
16.0	6.0	0.0
17.0	6.0	0.0
18.0	6.0	0.0
19.0	6.0	0.0
20.0	6.0	0.0
21.0	6.0	0.0
22.0	6.0	0.0
23.0	6.0	0.0
24.0	6.0	0.0
25.0	6.0	0.0
26.0	6.0	0.0
27.0	6.0	0.0
28.0	6.0	0.0
1.0	7.0	0.0
2.0	7.0	0.0
3.0	7.0	0.0
4.0	7.0	0.0
5.0	7.0	0.0
6.0	7.0	0.0
7.0	7.0	0.0
8.0	7.0	0.0
9.0	7.0	0.0
10.0	7.0	0.0
11.0	7.0	0.0
12.0	7.0	0.0
13.0	7.0	0.0
14.0	7.0	0.0
15.0	7.0	0.0
16.0	7.0	0.0
17.0	7.0	0.0
18.0	7.0	0.0
19.0	7.0	0.0
20.0	7.0	0.0
21.0	7.0	0.0
22.0	7.0	0.0
23.0	7.0	0.0
24.0	7.0	0.0
25.0	7.0	0.0
26.0	7.0	0.0
27.0	7.0	0.0
28.0	7.0	0.0
1.0	8.0	0.0
2.0	8.0	0.0
3.0	8.0	0.0
4.0	8.0	0.0
5.0	8.0	0.0
6.0	8.0	0.0
7.0	8.0	0.0
8.0	8.0	0.0
9.0	8.0	0.0
10.0	8.0	0.0
11.0	8.0	0.0
12.0	8.0	0.0
13.0	8.0	0.0
14.0	8.0	0.0
15.0	8.0	0.0
16.0	8.0	0.0
17.0	8.0	0.0
18.0	8.0	0.0
19.0	8.0	0.0
20.0	8.0	0.0
21.0	8.0	0.0
22.0	8.0	0.0
23.0	8.0	0.0
24.0	8.0	0.0
25.0	8.0	0.0
26.0	8.0	0.0
27.0	8.0	0.0
28.0	8.0	0.0
1.0	9.0	0.0
2.0	9.0	0.0
3.0	9.0	0.0
4.0	9.0	0.0
5.0	9.0	0.0
6.0	9.0	0.0
7.0	9.0	0.0
8.0	9.0	0.0
9.0	9.0	0.0
10.0	9.0	0.0
11.0	9.0	0.0
12.0	9.0	0.0
13.0	9.0	0.0
14.0	9.0	0.0
15.0	9.0	0.0
16.0	9.0	0.0
17.0	9.0	0.0
18.0	9.0	0.0
19.0	9.0	0.0
20.0	9.0	0.0
21.0	9.0	0.0
22.0	9.0	0.0
23.0	9.0	0.0
24.0	9.0	0.0
25.0	9.0	0.0
26.0	9.0	0.0
27.0	9.0	0.0
28.0	9.0	0.0
1.0	10.0	0.0
2.0	10.0	0.0
3.0	10.0	0.0
4.0	10.0	0.0
5.0	10.0	0.0
6.0	10.0	0.0
7.0	10.0	0.0
8.0	10.0	0.2862745225429535
9.0	10.0	0.7137255072593689
10.0	10.0	0.5529412031173706
11.0	10.0	0.03529411926865578
12.0	10.0	0.0
13.0	10.0	0.0
14.0	10.0	0.0
15.0	10.0	0.0
16.0	10.0	0.0
17.0	10.0	0.0
18.0	10.0	0.0
19.0	10.0	0.0
20.0	10.0	0.0
21.0	10.0	0.0
22.0	10.0	0.0
23.0	10.0	0.0
24.0	10.0	0.0
25.0	10.0	0.0
26.0	10.0	0.0
27.0	10.0	0.0
28.0	10.0	0.0
1.0	11.0	0.0
2.0	11.0	0.0
3.0	11.0	0.0
4.0	11.0	0.0
5.0	11.0	0.0
6.0	11.0	0.0
7.0	11.0	0.2862745225429535
8.0	11.0	0.9254902005195618
9.0	11.0	0.9921568632125854
10.0	11.0	0.9921568632125854
11.0	11.0	0.1411764770746231
12.0	11.0	0.0
13.0	11.0	0.0
14.0	11.0	0.0
15.0	11.0	0.0
16.0	11.0	0.0
17.0	11.0	0.0
18.0	11.0	0.0
19.0	11.0	0.0
20.0	11.0	0.0
21.0	11.0	0.10980392247438431
22.0	11.0	0.4941176474094391
23.0	11.0	0.30980393290519714
24.0	11.0	0.0
25.0	11.0	0.0
26.0	11.0	0.0
27.0	11.0	0.0
28.0	11.0	0.0
1.0	12.0	0.0
2.0	12.0	0.0
3.0	12.0	0.0
4.0	12.0	0.0
5.0	12.0	0.0
6.0	12.0	0.11764705926179886
7.0	12.0	0.9333333373069763
8.0	12.0	0.9921568632125854
9.0	12.0	0.9921568632125854
10.0	12.0	0.5607843399047852
11.0	12.0	0.027450980618596077
12.0	12.0	0.0
13.0	12.0	0.0
14.0	12.0	0.0
15.0	12.0	0.0
16.0	12.0	0.0
17.0	12.0	0.0
18.0	12.0	0.0
19.0	12.0	0.0
20.0	12.0	0.11372549086809158
21.0	12.0	0.8117647171020508
22.0	12.0	0.9921568632125854
23.0	12.0	0.9921568632125854
24.0	12.0	0.0
25.0	12.0	0.0
26.0	12.0	0.0
27.0	12.0	0.0
28.0	12.0	0.0
1.0	13.0	0.0
2.0	13.0	0.0
3.0	13.0	0.0
4.0	13.0	0.0
5.0	13.0	0.2666666805744171
6.0	13.0	0.8745098114013672
7.0	13.0	0.9921568632125854
8.0	13.0	0.9921568632125854
9.0	13.0	0.7490196228027344
10.0	13.0	0.33725491166114807
11.0	13.0	0.054901961237192154
12.0	13.0	0.0
13.0	13.0	0.0
14.0	13.0	0.0
15.0	13.0	0.0
16.0	13.0	0.239215686917305
17.0	13.0	0.3843137323856354
18.0	13.0	0.3843137323856354
19.0	13.0	0.7450980544090271
20.0	13.0	0.9019607901573181
21.0	13.0	0.9921568632125854
22.0	13.0	0.9921568632125854
23.0	13.0	0.9921568632125854
24.0	13.0	0.0
25.0	13.0	0.0
26.0	13.0	0.0
27.0	13.0	0.0
28.0	13.0	0.0
1.0	14.0	0.0
2.0	14.0	0.0
3.0	14.0	0.0
4.0	14.0	0.250980406999588
5.0	14.0	0.9529411792755127
6.0	14.0	0.9921568632125854
7.0	14.0	0.9921568632125854
8.0	14.0	0.9921568632125854
9.0	14.0	0.9686274528503418
10.0	14.0	0.9764705896377563
11.0	14.0	0.9137254953384399
12.0	14.0	0.9019607901573181
13.0	14.0	0.9019607901573181
14.0	14.0	0.9058823585510254
15.0	14.0	0.9019607901573181
16.0	14.0	0.9607843160629272
17.0	14.0	0.9921568632125854
18.0	14.0	0.9921568632125854
19.0	14.0	0.9921568632125854
20.0	14.0	0.9921568632125854
21.0	14.0	0.9921568632125854
22.0	14.0	0.9921568632125854
23.0	14.0	0.7882353067398071
24.0	14.0	0.0
25.0	14.0	0.0
26.0	14.0	0.0
27.0	14.0	0.0
28.0	14.0	0.0
1.0	15.0	0.0
2.0	15.0	0.0
3.0	15.0	0.0
4.0	15.0	0.7490196228027344
5.0	15.0	0.9921568632125854
6.0	15.0	0.9921568632125854
7.0	15.0	0.9921568632125854
8.0	15.0	0.9921568632125854
9.0	15.0	0.9921568632125854
10.0	15.0	0.9921568632125854
11.0	15.0	0.9921568632125854
12.0	15.0	0.9921568632125854
13.0	15.0	0.9921568632125854
14.0	15.0	1.0
15.0	15.0	0.9921568632125854
16.0	15.0	0.9921568632125854
17.0	15.0	0.9921568632125854
18.0	15.0	0.9921568632125854
19.0	15.0	0.9921568632125854
20.0	15.0	0.9921568632125854
21.0	15.0	0.9921568632125854
22.0	15.0	0.9921568632125854
23.0	15.0	0.7450980544090271
24.0	15.0	0.0
25.0	15.0	0.0
26.0	15.0	0.0
27.0	15.0	0.0
28.0	15.0	0.0
1.0	16.0	0.0
2.0	16.0	0.0
3.0	16.0	0.0
4.0	16.0	0.27450981736183167
5.0	16.0	0.9764705896377563
6.0	16.0	0.9686274528503418
7.0	16.0	0.9490196108818054
8.0	16.0	0.9490196108818054
9.0	16.0	0.5843137502670288
10.0	16.0	0.47843137383461
11.0	16.0	0.47843137383461
12.0	16.0	0.47843137383461
13.0	16.0	0.47843137383461
14.0	16.0	0.48235294222831726
15.0	16.0	0.20392157137393951
16.0	16.0	0.0
17.0	16.0	0.0
18.0	16.0	0.0
19.0	16.0	0.501960813999176
20.0	16.0	0.9882352948188782
21.0	16.0	0.9960784316062927
22.0	16.0	0.9960784316062927
23.0	16.0	0.5176470875740051
24.0	16.0	0.0
25.0	16.0	0.0
26.0	16.0	0.0
27.0	16.0	0.0
28.0	16.0	0.0
1.0	17.0	0.0
2.0	17.0	0.0
3.0	17.0	0.0
4.0	17.0	0.0
5.0	17.0	0.24705882370471954
6.0	17.0	0.16078431904315948
7.0	17.0	0.0
8.0	17.0	0.0
9.0	17.0	0.0
10.0	17.0	0.0
11.0	17.0	0.0
12.0	17.0	0.0
13.0	17.0	0.0
14.0	17.0	0.0
15.0	17.0	0.0
16.0	17.0	0.0
17.0	17.0	0.0
18.0	17.0	0.0
19.0	17.0	0.027450980618596077
20.0	17.0	0.8235294222831726
21.0	17.0	0.9921568632125854
22.0	17.0	0.9921568632125854
23.0	17.0	0.24705882370471954
24.0	17.0	0.0
25.0	17.0	0.0
26.0	17.0	0.0
27.0	17.0	0.0
28.0	17.0	0.0
1.0	18.0	0.0
2.0	18.0	0.0
3.0	18.0	0.0
4.0	18.0	0.0
5.0	18.0	0.0
6.0	18.0	0.0
7.0	18.0	0.0
8.0	18.0	0.0
9.0	18.0	0.0
10.0	18.0	0.0
11.0	18.0	0.0
12.0	18.0	0.0
13.0	18.0	0.0
14.0	18.0	0.0
15.0	18.0	0.0
16.0	18.0	0.0
17.0	18.0	0.0
18.0	18.0	0.03529411926865578
19.0	18.0	0.38823530077934265
20.0	18.0	0.9921568632125854
21.0	18.0	0.9921568632125854
22.0	18.0	0.658823549747467
23.0	18.0	0.019607843831181526
24.0	18.0	0.0
25.0	18.0	0.0
26.0	18.0	0.0
27.0	18.0	0.0
28.0	18.0	0.0
1.0	19.0	0.0
2.0	19.0	0.0
3.0	19.0	0.0
4.0	19.0	0.0
5.0	19.0	0.0
6.0	19.0	0.0
7.0	19.0	0.0
8.0	19.0	0.0
9.0	19.0	0.0
10.0	19.0	0.0
11.0	19.0	0.0
12.0	19.0	0.0
13.0	19.0	0.0
14.0	19.0	0.0
15.0	19.0	0.0
16.0	19.0	0.0
17.0	19.0	0.0
18.0	19.0	0.5568627715110779
19.0	19.0	0.9921568632125854
20.0	19.0	0.9921568632125854
21.0	19.0	0.9215686321258545
22.0	19.0	0.07450980693101883
23.0	19.0	0.0
24.0	19.0	0.0
25.0	19.0	0.0
26.0	19.0	0.0
27.0	19.0	0.0
28.0	19.0	0.0
1.0	20.0	0.0
2.0	20.0	0.0
3.0	20.0	0.0
4.0	20.0	0.0
5.0	20.0	0.0
6.0	20.0	0.0
7.0	20.0	0.0
8.0	20.0	0.0
9.0	20.0	0.0
10.0	20.0	0.0
11.0	20.0	0.0
12.0	20.0	0.0
13.0	20.0	0.0
14.0	20.0	0.0
15.0	20.0	0.0
16.0	20.0	0.0
17.0	20.0	0.13725490868091583
18.0	20.0	0.9137254953384399
19.0	20.0	0.9921568632125854
20.0	20.0	0.9921568632125854
21.0	20.0	0.27450981736183167
22.0	20.0	0.0
23.0	20.0	0.0
24.0	20.0	0.0
25.0	20.0	0.0
26.0	20.0	0.0
27.0	20.0	0.0
28.0	20.0	0.0
1.0	21.0	0.0
2.0	21.0	0.0
3.0	21.0	0.0
4.0	21.0	0.0
5.0	21.0	0.0
6.0	21.0	0.0
7.0	21.0	0.0
8.0	21.0	0.0
9.0	21.0	0.0
10.0	21.0	0.0
11.0	21.0	0.0
12.0	21.0	0.0
13.0	21.0	0.0
14.0	21.0	0.0
15.0	21.0	0.0
16.0	21.0	0.0
17.0	21.0	0.0470588244497776
18.0	21.0	0.572549045085907
19.0	21.0	0.7058823704719543
20.0	21.0	0.5490196347236633
21.0	21.0	0.03529411926865578
22.0	21.0	0.0
23.0	21.0	0.0
24.0	21.0	0.0
25.0	21.0	0.0
26.0	21.0	0.0
27.0	21.0	0.0
28.0	21.0	0.0
1.0	22.0	0.0
2.0	22.0	0.0
3.0	22.0	0.0
4.0	22.0	0.0
5.0	22.0	0.0
6.0	22.0	0.0
7.0	22.0	0.0
8.0	22.0	0.0
9.0	22.0	0.0
10.0	22.0	0.0
11.0	22.0	0.0
12.0	22.0	0.0
13.0	22.0	0.0
14.0	22.0	0.0
15.0	22.0	0.0
16.0	22.0	0.0
17.0	22.0	0.0
18.0	22.0	0.0
19.0	22.0	0.0
20.0	22.0	0.0
21.0	22.0	0.0
22.0	22.0	0.0
23.0	22.0	0.0
24.0	22.0	0.0
25.0	22.0	0.0
26.0	22.0	0.0
27.0	22.0	0.0
28.0	22.0	0.0
1.0	23.0	0.0
2.0	23.0	0.0
3.0	23.0	0.0
4.0	23.0	0.0
5.0	23.0	0.0
6.0	23.0	0.0
7.0	23.0	0.0
8.0	23.0	0.0
9.0	23.0	0.0
10.0	23.0	0.0
11.0	23.0	0.0
12.0	23.0	0.0
13.0	23.0	0.0
14.0	23.0	0.0
15.0	23.0	0.0
16.0	23.0	0.0
17.0	23.0	0.0
18.0	23.0	0.0
19.0	23.0	0.0
20.0	23.0	0.0
21.0	23.0	0.0
22.0	23.0	0.0
23.0	23.0	0.0
24.0	23.0	0.0
25.0	23.0	0.0
26.0	23.0	0.0
27.0	23.0	0.0
28.0	23.0	0.0
1.0	24.0	0.0
2.0	24.0	0.0
3.0	24.0	0.0
4.0	24.0	0.0
5.0	24.0	0.0
6.0	24.0	0.0
7.0	24.0	0.0
8.0	24.0	0.0
9.0	24.0	0.0
10.0	24.0	0.0
11.0	24.0	0.0
12.0	24.0	0.0
13.0	24.0	0.0
14.0	24.0	0.0
15.0	24.0	0.0
16.0	24.0	0.0
17.0	24.0	0.0
18.0	24.0	0.0
19.0	24.0	0.0
20.0	24.0	0.0
21.0	24.0	0.0
22.0	24.0	0.0
23.0	24.0	0.0
24.0	24.0	0.0
25.0	24.0	0.0
26.0	24.0	0.0
27.0	24.0	0.0
28.0	24.0	0.0
1.0	25.0	0.0
2.0	25.0	0.0
3.0	25.0	0.0
4.0	25.0	0.0
5.0	25.0	0.0
6.0	25.0	0.0
7.0	25.0	0.0
8.0	25.0	0.0
9.0	25.0	0.0
10.0	25.0	0.0
11.0	25.0	0.0
12.0	25.0	0.0
13.0	25.0	0.0
14.0	25.0	0.0
15.0	25.0	0.0
16.0	25.0	0.0
17.0	25.0	0.0
18.0	25.0	0.0
19.0	25.0	0.0
20.0	25.0	0.0
21.0	25.0	0.0
22.0	25.0	0.0
23.0	25.0	0.0
24.0	25.0	0.0
25.0	25.0	0.0
26.0	25.0	0.0
27.0	25.0	0.0
28.0	25.0	0.0
1.0	26.0	0.0
2.0	26.0	0.0
3.0	26.0	0.0
4.0	26.0	0.0
5.0	26.0	0.0
6.0	26.0	0.0
7.0	26.0	0.0
8.0	26.0	0.0
9.0	26.0	0.0
10.0	26.0	0.0
11.0	26.0	0.0
12.0	26.0	0.0
13.0	26.0	0.0
14.0	26.0	0.0
15.0	26.0	0.0
16.0	26.0	0.0
17.0	26.0	0.0
18.0	26.0	0.0
19.0	26.0	0.0
20.0	26.0	0.0
21.0	26.0	0.0
22.0	26.0	0.0
23.0	26.0	0.0
24.0	26.0	0.0
25.0	26.0	0.0
26.0	26.0	0.0
27.0	26.0	0.0
28.0	26.0	0.0
1.0	27.0	0.0
2.0	27.0	0.0
3.0	27.0	0.0
4.0	27.0	0.0
5.0	27.0	0.0
6.0	27.0	0.0
7.0	27.0	0.0
8.0	27.0	0.0
9.0	27.0	0.0
10.0	27.0	0.0
11.0	27.0	0.0
12.0	27.0	0.0
13.0	27.0	0.0
14.0	27.0	0.0
15.0	27.0	0.0
16.0	27.0	0.0
17.0	27.0	0.0
18.0	27.0	0.0
19.0	27.0	0.0
20.0	27.0	0.0
21.0	27.0	0.0
22.0	27.0	0.0
23.0	27.0	0.0
24.0	27.0	0.0
25.0	27.0	0.0
26.0	27.0	0.0
27.0	27.0	0.0
28.0	27.0	0.0
1.0	28.0	0.0
2.0	28.0	0.0
3.0	28.0	0.0
4.0	28.0	0.0
5.0	28.0	0.0
6.0	28.0	0.0
7.0	28.0	0.0
8.0	28.0	0.0
9.0	28.0	0.0
10.0	28.0	0.0
11.0	28.0	0.0
12.0	28.0	0.0
13.0	28.0	0.0
14.0	28.0	0.0
15.0	28.0	0.0
16.0	28.0	0.0
17.0	28.0	0.0
18.0	28.0	0.0
19.0	28.0	0.0
20.0	28.0	0.0
21.0	28.0	0.0
22.0	28.0	0.0
23.0	28.0	0.0
24.0	28.0	0.0
25.0	28.0	0.0
26.0	28.0	0.0
27.0	28.0	0.0
28.0	28.0	0.0


==> figs/tmp_10000000000012.dat <==
x	y	data
1.0	1.0	0.0
2.0	1.0	0.0
3.0	1.0	0.0
4.0	1.0	0.0
5.0	1.0	0.0
6.0	1.0	0.0
7.0	1.0	0.0
8.0	1.0	0.0
9.0	1.0	0.0
10.0	1.0	0.0
11.0	1.0	0.0
12.0	1.0	0.0
13.0	1.0	0.0
14.0	1.0	0.0
15.0	1.0	0.0
16.0	1.0	0.0
17.0	1.0	0.0
18.0	1.0	0.0
19.0	1.0	0.0
20.0	1.0	0.0
21.0	1.0	0.0
22.0	1.0	0.0
23.0	1.0	0.0
24.0	1.0	0.0
25.0	1.0	0.0
26.0	1.0	0.0
27.0	1.0	0.0
28.0	1.0	0.0
1.0	2.0	0.0
2.0	2.0	0.0
3.0	2.0	0.0
4.0	2.0	0.0
5.0	2.0	0.0
6.0	2.0	0.0
7.0	2.0	0.0
8.0	2.0	0.0
9.0	2.0	0.0
10.0	2.0	0.0
11.0	2.0	0.0
12.0	2.0	0.0
13.0	2.0	0.0
14.0	2.0	0.0
15.0	2.0	0.0
16.0	2.0	0.0
17.0	2.0	0.0
18.0	2.0	0.0
19.0	2.0	0.0
20.0	2.0	0.0
21.0	2.0	0.0
22.0	2.0	0.0
23.0	2.0	0.0
24.0	2.0	0.0
25.0	2.0	0.0
26.0	2.0	0.0
27.0	2.0	0.0
28.0	2.0	0.0
1.0	3.0	0.0
2.0	3.0	0.0
3.0	3.0	0.0
4.0	3.0	0.0
5.0	3.0	0.0
6.0	3.0	0.0
7.0	3.0	0.0
8.0	3.0	0.0
9.0	3.0	0.0
10.0	3.0	0.0
11.0	3.0	0.0
12.0	3.0	0.0
13.0	3.0	0.0
14.0	3.0	0.0
15.0	3.0	0.0
16.0	3.0	0.0
17.0	3.0	0.0
18.0	3.0	0.0
19.0	3.0	0.0
20.0	3.0	0.0
21.0	3.0	0.0
22.0	3.0	0.0
23.0	3.0	0.0
24.0	3.0	0.0
25.0	3.0	0.0
26.0	3.0	0.0
27.0	3.0	0.0
28.0	3.0	0.0
1.0	4.0	0.0
2.0	4.0	0.0
3.0	4.0	0.0
4.0	4.0	0.0
5.0	4.0	0.0
6.0	4.0	0.0
7.0	4.0	0.0
8.0	4.0	0.0
9.0	4.0	0.0
10.0	4.0	0.0
11.0	4.0	0.0
12.0	4.0	0.0
13.0	4.0	0.0
14.0	4.0	0.0
15.0	4.0	0.0
16.0	4.0	0.0
17.0	4.0	0.0
18.0	4.0	0.0
19.0	4.0	0.0
20.0	4.0	0.0
21.0	4.0	0.0
22.0	4.0	0.0
23.0	4.0	0.0
24.0	4.0	0.0
25.0	4.0	0.0
26.0	4.0	0.0
27.0	4.0	0.0
28.0	4.0	0.0
1.0	5.0	0.0
2.0	5.0	0.0
3.0	5.0	0.0
4.0	5.0	0.0
5.0	5.0	0.0
6.0	5.0	0.0
7.0	5.0	0.0
8.0	5.0	0.0
9.0	5.0	0.0
10.0	5.0	0.0
11.0	5.0	0.0
12.0	5.0	0.0
13.0	5.0	0.0
14.0	5.0	0.0
15.0	5.0	0.0
16.0	5.0	0.0
17.0	5.0	0.0
18.0	5.0	0.0
19.0	5.0	0.0
20.0	5.0	0.0
21.0	5.0	0.0
22.0	5.0	0.0
23.0	5.0	0.0
24.0	5.0	0.0
25.0	5.0	0.0
26.0	5.0	0.0
27.0	5.0	0.0
28.0	5.0	0.0
1.0	6.0	0.0
2.0	6.0	0.0
3.0	6.0	0.0
4.0	6.0	0.0
5.0	6.0	0.0
6.0	6.0	0.0
7.0	6.0	0.0
8.0	6.0	0.0
9.0	6.0	0.0
10.0	6.0	0.0
11.0	6.0	0.0
12.0	6.0	0.0
13.0	6.0	0.0
14.0	6.0	0.0
15.0	6.0	0.0
16.0	6.0	0.0
17.0	6.0	0.0
18.0	6.0	0.0
19.0	6.0	0.0
20.0	6.0	0.0
21.0	6.0	0.0
22.0	6.0	0.0
23.0	6.0	0.0
24.0	6.0	0.0
25.0	6.0	0.0
26.0	6.0	0.0
27.0	6.0	0.0
28.0	6.0	0.0
1.0	7.0	0.0
2.0	7.0	0.0
3.0	7.0	0.0
4.0	7.0	0.0
5.0	7.0	0.0
6.0	7.0	0.0
7.0	7.0	0.0
8.0	7.0	0.0
9.0	7.0	0.0
10.0	7.0	0.0
11.0	7.0	0.0
12.0	7.0	0.0
13.0	7.0	0.0
14.0	7.0	0.0
15.0	7.0	0.0
16.0	7.0	0.0
17.0	7.0	0.0
18.0	7.0	0.0
19.0	7.0	0.0
20.0	7.0	0.0
21.0	7.0	0.0
22.0	7.0	0.0
23.0	7.0	0.0
24.0	7.0	0.0
25.0	7.0	0.0
26.0	7.0	0.0
27.0	7.0	0.0
28.0	7.0	0.0
1.0	8.0	0.0
2.0	8.0	0.0
3.0	8.0	0.0
4.0	8.0	0.0
5.0	8.0	0.0
6.0	8.0	0.0
7.0	8.0	0.0
8.0	8.0	0.0
9.0	8.0	0.0
10.0	8.0	0.0
11.0	8.0	0.0
12.0	8.0	0.0
13.0	8.0	0.0
14.0	8.0	0.0
15.0	8.0	0.0
16.0	8.0	0.0
17.0	8.0	0.0
18.0	8.0	0.0
19.0	8.0	0.0
20.0	8.0	0.0
21.0	8.0	0.0
22.0	8.0	0.0
23.0	8.0	0.0
24.0	8.0	0.0
25.0	8.0	0.0
26.0	8.0	0.0
27.0	8.0	0.0
28.0	8.0	0.0
1.0	9.0	0.0
2.0	9.0	0.0
3.0	9.0	0.0
4.0	9.0	0.0
5.0	9.0	0.0
6.0	9.0	0.0
7.0	9.0	0.0
8.0	9.0	0.0
9.0	9.0	0.0
10.0	9.0	0.0
11.0	9.0	0.0
12.0	9.0	0.0
13.0	9.0	0.0
14.0	9.0	0.0
15.0	9.0	0.0
16.0	9.0	0.0
17.0	9.0	0.0
18.0	9.0	0.0
19.0	9.0	0.0
20.0	9.0	0.0
21.0	9.0	0.0
22.0	9.0	0.0
23.0	9.0	0.0
24.0	9.0	0.0
25.0	9.0	0.0
26.0	9.0	0.0
27.0	9.0	0.0
28.0	9.0	0.0
1.0	10.0	0.0
2.0	10.0	0.0
3.0	10.0	0.0
4.0	10.0	0.0
5.0	10.0	0.0
6.0	10.0	0.0
7.0	10.0	0.0
8.0	10.0	0.0
9.0	10.0	0.0
10.0	10.0	0.0
11.0	10.0	0.0
12.0	10.0	0.0
13.0	10.0	0.0
14.0	10.0	0.0
15.0	10.0	0.0
16.0	10.0	0.0
17.0	10.0	0.0
18.0	10.0	0.0
19.0	10.0	0.0
20.0	10.0	0.0
21.0	10.0	0.0
22.0	10.0	0.0
23.0	10.0	0.0
24.0	10.0	0.0
25.0	10.0	0.0
26.0	10.0	0.0
27.0	10.0	0.0
28.0	10.0	0.0
1.0	11.0	0.0
2.0	11.0	0.0
3.0	11.0	0.0
4.0	11.0	0.0
5.0	11.0	0.0
6.0	11.0	0.0
7.0	11.0	0.0
8.0	11.0	0.0
9.0	11.0	0.0
10.0	11.0	0.0
11.0	11.0	0.0
12.0	11.0	0.0
13.0	11.0	0.0
14.0	11.0	0.0
15.0	11.0	0.0
16.0	11.0	0.0
17.0	11.0	0.0
18.0	11.0	0.0
19.0	11.0	0.0
20.0	11.0	0.0
21.0	11.0	0.0
22.0	11.0	0.0
23.0	11.0	0.0
24.0	11.0	0.0
25.0	11.0	0.0
26.0	11.0	0.0
27.0	11.0	0.0
28.0	11.0	0.0
1.0	12.0	0.0
2.0	12.0	0.0
3.0	12.0	0.0
4.0	12.0	0.0
5.0	12.0	0.0
6.0	12.0	0.0
7.0	12.0	0.0
8.0	12.0	0.0
9.0	12.0	0.0
10.0	12.0	0.0
11.0	12.0	0.0
12.0	12.0	0.0
13.0	12.0	0.0
14.0	12.0	0.0
15.0	12.0	0.0
16.0	12.0	0.0
17.0	12.0	0.0
18.0	12.0	0.0
19.0	12.0	0.0
20.0	12.0	0.0
21.0	12.0	0.0
22.0	12.0	0.0
23.0	12.0	0.0
24.0	12.0	0.0
25.0	12.0	0.0
26.0	12.0	0.0
27.0	12.0	0.0
28.0	12.0	0.0
1.0	13.0	0.0
2.0	13.0	0.0
3.0	13.0	0.0
4.0	13.0	0.0
5.0	13.0	0.10196078568696976
6.0	13.0	0.09803921729326248
7.0	13.0	0.0
8.0	13.0	0.0
9.0	13.0	0.0
10.0	13.0	0.0
11.0	13.0	0.0
12.0	13.0	0.0
13.0	13.0	0.0
14.0	13.0	0.0
15.0	13.0	0.0
16.0	13.0	0.0
17.0	13.0	0.0
18.0	13.0	0.0
19.0	13.0	0.08627451211214066
20.0	13.0	0.5372549295425415
21.0	13.0	0.8039215803146362
22.0	13.0	0.8039215803146362
23.0	13.0	0.8039215803146362
24.0	13.0	0.43529412150382996
25.0	13.0	0.0
26.0	13.0	0.0
27.0	13.0	0.0
28.0	13.0	0.0
1.0	14.0	0.0
2.0	14.0	0.0
3.0	14.0	0.0
4.0	14.0	0.0
5.0	14.0	0.9411764740943909
6.0	14.0	0.9333333373069763
7.0	14.0	0.8196078538894653
8.0	14.0	0.8196078538894653
9.0	14.0	0.686274528503418
10.0	14.0	0.24705882370471954
11.0	14.0	0.41960784792900085
12.0	14.0	0.3450980484485626
13.0	14.0	0.21568627655506134
14.0	14.0	0.4941176474094391
15.0	14.0	0.4941176474094391
16.0	14.0	0.6627451181411743
17.0	14.0	0.8196078538894653
18.0	14.0	0.8196078538894653
19.0	14.0	0.9215686321258545
20.0	14.0	0.9960784316062927
21.0	14.0	1.0
22.0	14.0	0.9960784316062927
23.0	14.0	0.9960784316062927
24.0	14.0	0.8313725590705872
25.0	14.0	0.0
26.0	14.0	0.0
27.0	14.0	0.0
28.0	14.0	0.0
1.0	15.0	0.0
2.0	15.0	0.0
3.0	15.0	0.0
4.0	15.0	0.0
5.0	15.0	0.2823529541492462
6.0	15.0	0.8156862854957581
7.0	15.0	0.886274516582489
8.0	15.0	0.9960784316062927
9.0	15.0	0.9960784316062927
10.0	15.0	0.9960784316062927
11.0	15.0	0.9960784316062927
12.0	15.0	0.9960784316062927
13.0	15.0	0.9960784316062927
14.0	15.0	0.9960784316062927
15.0	15.0	0.9960784316062927
16.0	15.0	0.9960784316062927
17.0	15.0	0.9960784316062927
18.0	15.0	0.9960784316062927
19.0	15.0	0.9960784316062927
20.0	15.0	0.8901960849761963
21.0	15.0	0.7254902124404907
22.0	15.0	0.4901960790157318
23.0	15.0	0.4901960790157318
24.0	15.0	0.16862745583057404
25.0	15.0	0.0
26.0	15.0	0.0
27.0	15.0	0.0
28.0	15.0	0.0
1.0	16.0	0.0
2.0	16.0	0.0
3.0	16.0	0.0
4.0	16.0	0.0
5.0	16.0	0.0
6.0	16.0	0.0
7.0	16.0	0.054901961237192154
8.0	16.0	0.16862745583057404
9.0	16.0	0.501960813999176
10.0	16.0	0.800000011920929
11.0	16.0	0.800000011920929
12.0	16.0	0.800000011920929
13.0	16.0	0.800000011920929
14.0	16.0	0.800000011920929
15.0	16.0	0.7411764860153198
16.0	16.0	0.4745098054409027
17.0	16.0	0.7568627595901489
18.0	16.0	0.43529412150382996
19.0	16.0	0.14509804546833038
20.0	16.0	0.062745101749897
21.0	16.0	0.0
22.0	16.0	0.0
23.0	16.0	0.0
24.0	16.0	0.0
25.0	16.0	0.0
26.0	16.0	0.0
27.0	16.0	0.0
28.0	16.0	0.0
1.0	17.0	0.0
2.0	17.0	0.0
3.0	17.0	0.0
4.0	17.0	0.0
5.0	17.0	0.0
6.0	17.0	0.0
7.0	17.0	0.0
8.0	17.0	0.0
9.0	17.0	0.0
10.0	17.0	0.0
11.0	17.0	0.0
12.0	17.0	0.0
13.0	17.0	0.0
14.0	17.0	0.0
15.0	17.0	0.0
16.0	17.0	0.0
17.0	17.0	0.0
18.0	17.0	0.0
19.0	17.0	0.0
20.0	17.0	0.0
21.0	17.0	0.0
22.0	17.0	0.0
23.0	17.0	0.0
24.0	17.0	0.0
25.0	17.0	0.0
26.0	17.0	0.0
27.0	17.0	0.0
28.0	17.0	0.0
1.0	18.0	0.0
2.0	18.0	0.0
3.0	18.0	0.0
4.0	18.0	0.0
5.0	18.0	0.0
6.0	18.0	0.0
7.0	18.0	0.0
8.0	18.0	0.0
9.0	18.0	0.0
10.0	18.0	0.0
11.0	18.0	0.0
12.0	18.0	0.0
13.0	18.0	0.0
14.0	18.0	0.0
15.0	18.0	0.0
16.0	18.0	0.0
17.0	18.0	0.0
18.0	18.0	0.0
19.0	18.0	0.0
20.0	18.0	0.0
21.0	18.0	0.0
22.0	18.0	0.0
23.0	18.0	0.0
24.0	18.0	0.0
25.0	18.0	0.0
26.0	18.0	0.0
27.0	18.0	0.0
28.0	18.0	0.0
1.0	19.0	0.0
2.0	19.0	0.0
3.0	19.0	0.0
4.0	19.0	0.0
5.0	19.0	0.0
6.0	19.0	0.0
7.0	19.0	0.0
8.0	19.0	0.0
9.0	19.0	0.0
10.0	19.0	0.0
11.0	19.0	0.0
12.0	19.0	0.0
13.0	19.0	0.0
14.0	19.0	0.0
15.0	19.0	0.0
16.0	19.0	0.0
17.0	19.0	0.0
18.0	19.0	0.0
19.0	19.0	0.0
20.0	19.0	0.0
21.0	19.0	0.0
22.0	19.0	0.0
23.0	19.0	0.0
24.0	19.0	0.0
25.0	19.0	0.0
26.0	19.0	0.0
27.0	19.0	0.0
28.0	19.0	0.0
1.0	20.0	0.0
2.0	20.0	0.0
3.0	20.0	0.0
4.0	20.0	0.0
5.0	20.0	0.0
6.0	20.0	0.0
7.0	20.0	0.0
8.0	20.0	0.0
9.0	20.0	0.0
10.0	20.0	0.0
11.0	20.0	0.0
12.0	20.0	0.0
13.0	20.0	0.0
14.0	20.0	0.0
15.0	20.0	0.0
16.0	20.0	0.0
17.0	20.0	0.0
18.0	20.0	0.0
19.0	20.0	0.0
20.0	20.0	0.0
21.0	20.0	0.0
22.0	20.0	0.0
23.0	20.0	0.0
24.0	20.0	0.0
25.0	20.0	0.0
26.0	20.0	0.0
27.0	20.0	0.0
28.0	20.0	0.0
1.0	21.0	0.0
2.0	21.0	0.0
3.0	21.0	0.0
4.0	21.0	0.0
5.0	21.0	0.0
6.0	21.0	0.0
7.0	21.0	0.0
8.0	21.0	0.0
9.0	21.0	0.0
10.0	21.0	0.0
11.0	21.0	0.0
12.0	21.0	0.0
13.0	21.0	0.0
14.0	21.0	0.0
15.0	21.0	0.0
16.0	21.0	0.0
17.0	21.0	0.0
18.0	21.0	0.0
19.0	21.0	0.0
20.0	21.0	0.0
21.0	21.0	0.0
22.0	21.0	0.0
23.0	21.0	0.0
24.0	21.0	0.0
25.0	21.0	0.0
26.0	21.0	0.0
27.0	21.0	0.0
28.0	21.0	0.0
1.0	22.0	0.0
2.0	22.0	0.0
3.0	22.0	0.0
4.0	22.0	0.0
5.0	22.0	0.0
6.0	22.0	0.0
7.0	22.0	0.0
8.0	22.0	0.0
9.0	22.0	0.0
10.0	22.0	0.0
11.0	22.0	0.0
12.0	22.0	0.0
13.0	22.0	0.0
14.0	22.0	0.0
15.0	22.0	0.0
16.0	22.0	0.0
17.0	22.0	0.0
18.0	22.0	0.0
19.0	22.0	0.0
20.0	22.0	0.0
21.0	22.0	0.0
22.0	22.0	0.0
23.0	22.0	0.0
24.0	22.0	0.0
25.0	22.0	0.0
26.0	22.0	0.0
27.0	22.0	0.0
28.0	22.0	0.0
1.0	23.0	0.0
2.0	23.0	0.0
3.0	23.0	0.0
4.0	23.0	0.0
5.0	23.0	0.0
6.0	23.0	0.0
7.0	23.0	0.0
8.0	23.0	0.0
9.0	23.0	0.0
10.0	23.0	0.0
11.0	23.0	0.0
12.0	23.0	0.0
13.0	23.0	0.0
14.0	23.0	0.0
15.0	23.0	0.0
16.0	23.0	0.0
17.0	23.0	0.0
18.0	23.0	0.0
19.0	23.0	0.0
20.0	23.0	0.0
21.0	23.0	0.0
22.0	23.0	0.0
23.0	23.0	0.0
24.0	23.0	0.0
25.0	23.0	0.0
26.0	23.0	0.0
27.0	23.0	0.0
28.0	23.0	0.0
1.0	24.0	0.0
2.0	24.0	0.0
3.0	24.0	0.0
4.0	24.0	0.0
5.0	24.0	0.0
6.0	24.0	0.0
7.0	24.0	0.0
8.0	24.0	0.0
9.0	24.0	0.0
10.0	24.0	0.0
11.0	24.0	0.0
12.0	24.0	0.0
13.0	24.0	0.0
14.0	24.0	0.0
15.0	24.0	0.0
16.0	24.0	0.0
17.0	24.0	0.0
18.0	24.0	0.0
19.0	24.0	0.0
20.0	24.0	0.0
21.0	24.0	0.0
22.0	24.0	0.0
23.0	24.0	0.0
24.0	24.0	0.0
25.0	24.0	0.0
26.0	24.0	0.0
27.0	24.0	0.0
28.0	24.0	0.0
1.0	25.0	0.0
2.0	25.0	0.0
3.0	25.0	0.0
4.0	25.0	0.0
5.0	25.0	0.0
6.0	25.0	0.0
7.0	25.0	0.0
8.0	25.0	0.0
9.0	25.0	0.0
10.0	25.0	0.0
11.0	25.0	0.0
12.0	25.0	0.0
13.0	25.0	0.0
14.0	25.0	0.0
15.0	25.0	0.0
16.0	25.0	0.0
17.0	25.0	0.0
18.0	25.0	0.0
19.0	25.0	0.0
20.0	25.0	0.0
21.0	25.0	0.0
22.0	25.0	0.0
23.0	25.0	0.0
24.0	25.0	0.0
25.0	25.0	0.0
26.0	25.0	0.0
27.0	25.0	0.0
28.0	25.0	0.0
1.0	26.0	0.0
2.0	26.0	0.0
3.0	26.0	0.0
4.0	26.0	0.0
5.0	26.0	0.0
6.0	26.0	0.0
7.0	26.0	0.0
8.0	26.0	0.0
9.0	26.0	0.0
10.0	26.0	0.0
11.0	26.0	0.0
12.0	26.0	0.0
13.0	26.0	0.0
14.0	26.0	0.0
15.0	26.0	0.0
16.0	26.0	0.0
17.0	26.0	0.0
18.0	26.0	0.0
19.0	26.0	0.0
20.0	26.0	0.0
21.0	26.0	0.0
22.0	26.0	0.0
23.0	26.0	0.0
24.0	26.0	0.0
25.0	26.0	0.0
26.0	26.0	0.0
27.0	26.0	0.0
28.0	26.0	0.0
1.0	27.0	0.0
2.0	27.0	0.0
3.0	27.0	0.0
4.0	27.0	0.0
5.0	27.0	0.0
6.0	27.0	0.0
7.0	27.0	0.0
8.0	27.0	0.0
9.0	27.0	0.0
10.0	27.0	0.0
11.0	27.0	0.0
12.0	27.0	0.0
13.0	27.0	0.0
14.0	27.0	0.0
15.0	27.0	0.0
16.0	27.0	0.0
17.0	27.0	0.0
18.0	27.0	0.0
19.0	27.0	0.0
20.0	27.0	0.0
21.0	27.0	0.0
22.0	27.0	0.0
23.0	27.0	0.0
24.0	27.0	0.0
25.0	27.0	0.0
26.0	27.0	0.0
27.0	27.0	0.0
28.0	27.0	0.0
1.0	28.0	0.0
2.0	28.0	0.0
3.0	28.0	0.0
4.0	28.0	0.0
5.0	28.0	0.0
6.0	28.0	0.0
7.0	28.0	0.0
8.0	28.0	0.0
9.0	28.0	0.0
10.0	28.0	0.0
11.0	28.0	0.0
12.0	28.0	0.0
13.0	28.0	0.0
14.0	28.0	0.0
15.0	28.0	0.0
16.0	28.0	0.0
17.0	28.0	0.0
18.0	28.0	0.0
19.0	28.0	0.0
20.0	28.0	0.0
21.0	28.0	0.0
22.0	28.0	0.0
23.0	28.0	0.0
24.0	28.0	0.0
25.0	28.0	0.0
26.0	28.0	0.0
27.0	28.0	0.0
28.0	28.0	0.0


==> figs/tmp_10000000000014.dat <==
x	y	data
1.0	1.0	0.0
2.0	1.0	0.0
3.0	1.0	0.0
4.0	1.0	0.0
5.0	1.0	0.0
6.0	1.0	0.0
7.0	1.0	0.0
8.0	1.0	0.0
9.0	1.0	0.0
10.0	1.0	0.0
11.0	1.0	0.0
12.0	1.0	0.0
13.0	1.0	0.0
14.0	1.0	0.0
15.0	1.0	0.0
16.0	1.0	0.0
17.0	1.0	0.0
18.0	1.0	0.0
19.0	1.0	0.0
20.0	1.0	0.0
21.0	1.0	0.0
22.0	1.0	0.0
23.0	1.0	0.0
24.0	1.0	0.0
25.0	1.0	0.0
26.0	1.0	0.0
27.0	1.0	0.0
28.0	1.0	0.0
1.0	2.0	0.0
2.0	2.0	0.0
3.0	2.0	0.0
4.0	2.0	0.0
5.0	2.0	0.0
6.0	2.0	0.0
7.0	2.0	0.0
8.0	2.0	0.0
9.0	2.0	0.0
10.0	2.0	0.0
11.0	2.0	0.0
12.0	2.0	0.0
13.0	2.0	0.0
14.0	2.0	0.0
15.0	2.0	0.0
16.0	2.0	0.0
17.0	2.0	0.0
18.0	2.0	0.0
19.0	2.0	0.0
20.0	2.0	0.0
21.0	2.0	0.0
22.0	2.0	0.0
23.0	2.0	0.0
24.0	2.0	0.0
25.0	2.0	0.0
26.0	2.0	0.0
27.0	2.0	0.0
28.0	2.0	0.0
1.0	3.0	0.0
2.0	3.0	0.0
3.0	3.0	0.0
4.0	3.0	0.0
5.0	3.0	0.0
6.0	3.0	0.0
7.0	3.0	0.0
8.0	3.0	0.0
9.0	3.0	0.0
10.0	3.0	0.0
11.0	3.0	0.0
12.0	3.0	0.0
13.0	3.0	0.0
14.0	3.0	0.0
15.0	3.0	0.0
16.0	3.0	0.0
17.0	3.0	0.0
18.0	3.0	0.0
19.0	3.0	0.0
20.0	3.0	0.0
21.0	3.0	0.0
22.0	3.0	0.0
23.0	3.0	0.0
24.0	3.0	0.0
25.0	3.0	0.0
26.0	3.0	0.0
27.0	3.0	0.0
28.0	3.0	0.0
1.0	4.0	0.0
2.0	4.0	0.0
3.0	4.0	0.0
4.0	4.0	0.0
5.0	4.0	0.0
6.0	4.0	0.0
7.0	4.0	0.0
8.0	4.0	0.0
9.0	4.0	0.0
10.0	4.0	0.0
11.0	4.0	0.0
12.0	4.0	0.0
13.0	4.0	0.0
14.0	4.0	0.0
15.0	4.0	0.0
16.0	4.0	0.0
17.0	4.0	0.0
18.0	4.0	0.0
19.0	4.0	0.0
20.0	4.0	0.0
21.0	4.0	0.0
22.0	4.0	0.0
23.0	4.0	0.0
24.0	4.0	0.0
25.0	4.0	0.0
26.0	4.0	0.0
27.0	4.0	0.0
28.0	4.0	0.0
1.0	5.0	0.0
2.0	5.0	0.0
3.0	5.0	0.0
4.0	5.0	0.0
5.0	5.0	0.0
6.0	5.0	0.0
7.0	5.0	0.0
8.0	5.0	0.0
9.0	5.0	0.0
10.0	5.0	0.0
11.0	5.0	0.0
12.0	5.0	0.0
13.0	5.0	0.0
14.0	5.0	0.0
15.0	5.0	0.0
16.0	5.0	0.0
17.0	5.0	0.0
18.0	5.0	0.0
19.0	5.0	0.0
20.0	5.0	0.0
21.0	5.0	0.0
22.0	5.0	0.0
23.0	5.0	0.0
24.0	5.0	0.0
25.0	5.0	0.0
26.0	5.0	0.0
27.0	5.0	0.0
28.0	5.0	0.0
1.0	6.0	0.0
2.0	6.0	0.0
3.0	6.0	0.0
4.0	6.0	0.0
5.0	6.0	0.0
6.0	6.0	0.0
7.0	6.0	0.0
8.0	6.0	0.0
9.0	6.0	0.0
10.0	6.0	0.0
11.0	6.0	0.0
12.0	6.0	0.0
13.0	6.0	0.0
14.0	6.0	0.0
15.0	6.0	0.0
16.0	6.0	0.0
17.0	6.0	0.0
18.0	6.0	0.0
19.0	6.0	0.0
20.0	6.0	0.0
21.0	6.0	0.0
22.0	6.0	0.0
23.0	6.0	0.0
24.0	6.0	0.0
25.0	6.0	0.0
26.0	6.0	0.0
27.0	6.0	0.0
28.0	6.0	0.0
1.0	7.0	0.0
2.0	7.0	0.0
3.0	7.0	0.0
4.0	7.0	0.0
5.0	7.0	0.0
6.0	7.0	0.0
7.0	7.0	0.0
8.0	7.0	0.0
9.0	7.0	0.0
10.0	7.0	0.0
11.0	7.0	0.0
12.0	7.0	0.0
13.0	7.0	0.0
14.0	7.0	0.0
15.0	7.0	0.0
16.0	7.0	0.0
17.0	7.0	0.0
18.0	7.0	0.0
19.0	7.0	0.0
20.0	7.0	0.0
21.0	7.0	0.0
22.0	7.0	0.0
23.0	7.0	0.0
24.0	7.0	0.0
25.0	7.0	0.0
26.0	7.0	0.0
27.0	7.0	0.0
28.0	7.0	0.0
1.0	8.0	0.0
2.0	8.0	0.0
3.0	8.0	0.0
4.0	8.0	0.0
5.0	8.0	0.0
6.0	8.0	0.0
7.0	8.0	0.0
8.0	8.0	0.0
9.0	8.0	0.0
10.0	8.0	0.0
11.0	8.0	0.0
12.0	8.0	0.0
13.0	8.0	0.0
14.0	8.0	0.0
15.0	8.0	0.0
16.0	8.0	0.0
17.0	8.0	0.0
18.0	8.0	0.0
19.0	8.0	0.0
20.0	8.0	0.0
21.0	8.0	0.0
22.0	8.0	0.0
23.0	8.0	0.0
24.0	8.0	0.0
25.0	8.0	0.0
26.0	8.0	0.0
27.0	8.0	0.0
28.0	8.0	0.0
1.0	9.0	0.0
2.0	9.0	0.0
3.0	9.0	0.0
4.0	9.0	0.0
5.0	9.0	0.0
6.0	9.0	0.0
7.0	9.0	0.0
8.0	9.0	0.0
9.0	9.0	0.0
10.0	9.0	0.0
11.0	9.0	0.0
12.0	9.0	0.0
13.0	9.0	0.0
14.0	9.0	0.0
15.0	9.0	0.0
16.0	9.0	0.0
17.0	9.0	0.0
18.0	9.0	0.0
19.0	9.0	0.0
20.0	9.0	0.0
21.0	9.0	0.0
22.0	9.0	0.0
23.0	9.0	0.0
24.0	9.0	0.0
25.0	9.0	0.0
26.0	9.0	0.0
27.0	9.0	0.0
28.0	9.0	0.0
1.0	10.0	0.0
2.0	10.0	0.0
3.0	10.0	0.0
4.0	10.0	0.0
5.0	10.0	0.0
6.0	10.0	0.0
7.0	10.0	0.0
8.0	10.0	0.0
9.0	10.0	0.0
10.0	10.0	0.0
11.0	10.0	0.0
12.0	10.0	0.0
13.0	10.0	0.0
14.0	10.0	0.0
15.0	10.0	0.0
16.0	10.0	0.0
17.0	10.0	0.0
18.0	10.0	0.0
19.0	10.0	0.0
20.0	10.0	0.0
21.0	10.0	0.0
22.0	10.0	0.4117647111415863
23.0	10.0	0.7058823704719543
24.0	10.0	0.7058823704719543
25.0	10.0	0.7058823704719543
26.0	10.0	0.0
27.0	10.0	0.0
28.0	10.0	0.0
1.0	11.0	0.0
2.0	11.0	0.0
3.0	11.0	0.0
4.0	11.0	0.0
5.0	11.0	0.0
6.0	11.0	0.0
7.0	11.0	0.0
8.0	11.0	0.0
9.0	11.0	0.0
10.0	11.0	0.0
11.0	11.0	0.0
12.0	11.0	0.0
13.0	11.0	0.0
14.0	11.0	0.0
15.0	11.0	0.0
16.0	11.0	0.0
17.0	11.0	0.0
18.0	11.0	0.24705882370471954
19.0	11.0	0.5882353186607361
20.0	11.0	0.9921568632125854
21.0	11.0	1.0
22.0	11.0	0.9921568632125854
23.0	11.0	0.9921568632125854
24.0	11.0	0.9921568632125854
25.0	11.0	0.9921568632125854
26.0	11.0	0.0
27.0	11.0	0.0
28.0	11.0	0.0
1.0	12.0	0.0
2.0	12.0	0.0
3.0	12.0	0.0
4.0	12.0	0.0
5.0	12.0	0.0
6.0	12.0	0.0
7.0	12.0	0.0
8.0	12.0	0.0
9.0	12.0	0.0
10.0	12.0	0.0
11.0	12.0	0.0
12.0	12.0	0.0
13.0	12.0	0.0
14.0	12.0	0.0
15.0	12.0	0.0
16.0	12.0	0.16470588743686676
17.0	12.0	0.5647059082984924
18.0	12.0	0.9254902005195618
19.0	12.0	0.9843137264251709
20.0	12.0	0.9843137264251709
21.0	12.0	0.9921568632125854
22.0	12.0	0.9843137264251709
23.0	12.0	0.9843137264251709
24.0	12.0	0.9843137264251709
25.0	12.0	0.9843137264251709
26.0	12.0	0.0
27.0	12.0	0.0
28.0	12.0	0.0
1.0	13.0	0.0
2.0	13.0	0.0
3.0	13.0	0.0
4.0	13.0	0.0
5.0	13.0	0.0
6.0	13.0	0.0
7.0	13.0	0.0
8.0	13.0	0.0
9.0	13.0	0.0
10.0	13.0	0.0
11.0	13.0	0.0
12.0	13.0	0.0
13.0	13.0	0.0235294122248888
14.0	13.0	0.14509804546833038
15.0	13.0	0.6509804129600525
16.0	13.0	0.8941176533699036
17.0	13.0	0.9843137264251709
18.0	13.0	0.9843137264251709
19.0	13.0	0.9843137264251709
20.0	13.0	0.9843137264251709
21.0	13.0	0.6431372761726379
22.0	13.0	0.13725490868091583
23.0	13.0	0.13725490868091583
24.0	13.0	0.13725490868091583
25.0	13.0	0.13725490868091583
26.0	13.0	0.0
27.0	13.0	0.0
28.0	13.0	0.0
1.0	14.0	0.0
2.0	14.0	0.0
3.0	14.0	0.0
4.0	14.0	0.0
5.0	14.0	0.0
6.0	14.0	0.0
7.0	14.0	0.0
8.0	14.0	0.0
9.0	14.0	0.0
10.0	14.0	0.0
11.0	14.0	0.125490203499794
12.0	14.0	0.4274509847164154
13.0	14.0	0.5058823823928833
14.0	14.0	0.9843137264251709
15.0	14.0	0.9843137264251709
16.0	14.0	0.9921568632125854
17.0	14.0	0.9843137264251709
18.0	14.0	0.9843137264251709
19.0	14.0	0.800000011920929
20.0	14.0	0.5568627715110779
21.0	14.0	0.0
22.0	14.0	0.0
23.0	14.0	0.0
24.0	14.0	0.0
25.0	14.0	0.0
26.0	14.0	0.0
27.0	14.0	0.0
28.0	14.0	0.0
1.0	15.0	0.0
2.0	15.0	0.0
3.0	15.0	0.0
4.0	15.0	0.0
5.0	15.0	0.0
6.0	15.0	0.0
7.0	15.0	0.0
8.0	15.0	0.0
9.0	15.0	0.30980393290519714
10.0	15.0	0.7058823704719543
11.0	15.0	0.7921568751335144
12.0	15.0	0.9843137264251709
13.0	15.0	0.9843137264251709
14.0	15.0	0.9843137264251709
15.0	15.0	0.9843137264251709
16.0	15.0	0.9921568632125854
17.0	15.0	0.5764706134796143
18.0	15.0	0.27843138575553894
19.0	15.0	0.16078431904315948
20.0	15.0	0.0
21.0	15.0	0.0
22.0	15.0	0.0
23.0	15.0	0.0
24.0	15.0	0.0
25.0	15.0	0.0
26.0	15.0	0.0
27.0	15.0	0.0
28.0	15.0	0.0
1.0	16.0	0.0
2.0	16.0	0.0
3.0	16.0	0.0
4.0	16.0	0.0
5.0	16.0	0.0
6.0	16.0	0.0
7.0	16.0	0.0
8.0	16.0	0.3490196168422699
9.0	16.0	0.9921568632125854
10.0	16.0	0.9921568632125854
11.0	16.0	1.0
12.0	16.0	0.9921568632125854
13.0	16.0	0.9921568632125854
14.0	16.0	0.9921568632125854
15.0	16.0	0.7882353067398071
16.0	16.0	0.0
17.0	16.0	0.0
18.0	16.0	0.0
19.0	16.0	0.0
20.0	16.0	0.0
21.0	16.0	0.0
22.0	16.0	0.0
23.0	16.0	0.0
24.0	16.0	0.0
25.0	16.0	0.0
26.0	16.0	0.0
27.0	16.0	0.0
28.0	16.0	0.0
1.0	17.0	0.0
2.0	17.0	0.0
3.0	17.0	0.0
4.0	17.0	0.0
5.0	17.0	0.0
6.0	17.0	0.16470588743686676
7.0	17.0	0.5647059082984924
8.0	17.0	0.9254902005195618
9.0	17.0	0.9843137264251709
10.0	17.0	0.9843137264251709
11.0	17.0	0.9921568632125854
12.0	17.0	0.9843137264251709
13.0	17.0	0.49803921580314636
14.0	17.0	0.41960784792900085
15.0	17.0	0.11764705926179886
16.0	17.0	0.0
17.0	17.0	0.0
18.0	17.0	0.0
19.0	17.0	0.0
20.0	17.0	0.0
21.0	17.0	0.0
22.0	17.0	0.0
23.0	17.0	0.0
24.0	17.0	0.0
25.0	17.0	0.0
26.0	17.0	0.0
27.0	17.0	0.0
28.0	17.0	0.0
1.0	18.0	0.0
2.0	18.0	0.0
3.0	18.0	0.0
4.0	18.0	0.0
5.0	18.0	0.0
6.0	18.0	0.8941176533699036
7.0	18.0	0.9843137264251709
8.0	18.0	0.9843137264251709
9.0	18.0	0.9843137264251709
10.0	18.0	0.9843137264251709
11.0	18.0	0.8470588326454163
12.0	18.0	0.43921568989753723
13.0	18.0	0.019607843831181526
14.0	18.0	0.0
15.0	18.0	0.0
16.0	18.0	0.0
17.0	18.0	0.0
18.0	18.0	0.0
19.0	18.0	0.0
20.0	18.0	0.0
21.0	18.0	0.0
22.0	18.0	0.0
23.0	18.0	0.0
24.0	18.0	0.0
25.0	18.0	0.0
26.0	18.0	0.0
27.0	18.0	0.0
28.0	18.0	0.0
1.0	19.0	0.0
2.0	19.0	0.0
3.0	19.0	0.0
4.0	19.0	0.0
5.0	19.0	0.0
6.0	19.0	0.9921568632125854
7.0	19.0	0.9843137264251709
8.0	19.0	0.9215686321258545
9.0	19.0	0.5568627715110779
10.0	19.0	0.5568627715110779
11.0	19.0	0.0
12.0	19.0	0.0
13.0	19.0	0.0
14.0	19.0	0.0
15.0	19.0	0.0
16.0	19.0	0.0
17.0	19.0	0.0
18.0	19.0	0.0
19.0	19.0	0.0
20.0	19.0	0.0
21.0	19.0	0.0
22.0	19.0	0.0
23.0	19.0	0.0
24.0	19.0	0.0
25.0	19.0	0.0
26.0	19.0	0.0
27.0	19.0	0.0
28.0	19.0	0.0
1.0	20.0	0.0
2.0	20.0	0.0
3.0	20.0	0.0
4.0	20.0	0.0
5.0	20.0	0.0
6.0	20.0	0.9921568632125854
7.0	20.0	0.9843137264251709
8.0	20.0	0.843137264251709
9.0	20.0	0.0
10.0	20.0	0.0
11.0	20.0	0.0
12.0	20.0	0.0
13.0	20.0	0.0
14.0	20.0	0.0
15.0	20.0	0.0
16.0	20.0	0.0
17.0	20.0	0.0
18.0	20.0	0.0
19.0	20.0	0.0
20.0	20.0	0.0
21.0	20.0	0.0
22.0	20.0	0.0
23.0	20.0	0.0
24.0	20.0	0.0
25.0	20.0	0.0
26.0	20.0	0.0
27.0	20.0	0.0
28.0	20.0	0.0
1.0	21.0	0.0
2.0	21.0	0.0
3.0	21.0	0.0
4.0	21.0	0.0
5.0	21.0	0.0
6.0	21.0	0.0
7.0	21.0	0.0
8.0	21.0	0.0
9.0	21.0	0.0
10.0	21.0	0.0
11.0	21.0	0.0
12.0	21.0	0.0
13.0	21.0	0.0
14.0	21.0	0.0
15.0	21.0	0.0
16.0	21.0	0.0
17.0	21.0	0.0
18.0	21.0	0.0
19.0	21.0	0.0
20.0	21.0	0.0
21.0	21.0	0.0
22.0	21.0	0.0
23.0	21.0	0.0
24.0	21.0	0.0
25.0	21.0	0.0
26.0	21.0	0.0
27.0	21.0	0.0
28.0	21.0	0.0
1.0	22.0	0.0
2.0	22.0	0.0
3.0	22.0	0.0
4.0	22.0	0.0
5.0	22.0	0.0
6.0	22.0	0.0
7.0	22.0	0.0
8.0	22.0	0.0
9.0	22.0	0.0
10.0	22.0	0.0
11.0	22.0	0.0
12.0	22.0	0.0
13.0	22.0	0.0
14.0	22.0	0.0
15.0	22.0	0.0
16.0	22.0	0.0
17.0	22.0	0.0
18.0	22.0	0.0
19.0	22.0	0.0
20.0	22.0	0.0
21.0	22.0	0.0
22.0	22.0	0.0
23.0	22.0	0.0
24.0	22.0	0.0
25.0	22.0	0.0
26.0	22.0	0.0
27.0	22.0	0.0
28.0	22.0	0.0
1.0	23.0	0.0
2.0	23.0	0.0
3.0	23.0	0.0
4.0	23.0	0.0
5.0	23.0	0.0
6.0	23.0	0.0
7.0	23.0	0.0
8.0	23.0	0.0
9.0	23.0	0.0
10.0	23.0	0.0
11.0	23.0	0.0
12.0	23.0	0.0
13.0	23.0	0.0
14.0	23.0	0.0
15.0	23.0	0.0
16.0	23.0	0.0
17.0	23.0	0.0
18.0	23.0	0.0
19.0	23.0	0.0
20.0	23.0	0.0
21.0	23.0	0.0
22.0	23.0	0.0
23.0	23.0	0.0
24.0	23.0	0.0
25.0	23.0	0.0
26.0	23.0	0.0
27.0	23.0	0.0
28.0	23.0	0.0
1.0	24.0	0.0
2.0	24.0	0.0
3.0	24.0	0.0
4.0	24.0	0.0
5.0	24.0	0.0
6.0	24.0	0.0
7.0	24.0	0.0
8.0	24.0	0.0
9.0	24.0	0.0
10.0	24.0	0.0
11.0	24.0	0.0
12.0	24.0	0.0
13.0	24.0	0.0
14.0	24.0	0.0
15.0	24.0	0.0
16.0	24.0	0.0
17.0	24.0	0.0
18.0	24.0	0.0
19.0	24.0	0.0
20.0	24.0	0.0
21.0	24.0	0.0
22.0	24.0	0.0
23.0	24.0	0.0
24.0	24.0	0.0
25.0	24.0	0.0
26.0	24.0	0.0
27.0	24.0	0.0
28.0	24.0	0.0
1.0	25.0	0.0
2.0	25.0	0.0
3.0	25.0	0.0
4.0	25.0	0.0
5.0	25.0	0.0
6.0	25.0	0.0
7.0	25.0	0.0
8.0	25.0	0.0
9.0	25.0	0.0
10.0	25.0	0.0
11.0	25.0	0.0
12.0	25.0	0.0
13.0	25.0	0.0
14.0	25.0	0.0
15.0	25.0	0.0
16.0	25.0	0.0
17.0	25.0	0.0
18.0	25.0	0.0
19.0	25.0	0.0
20.0	25.0	0.0
21.0	25.0	0.0
22.0	25.0	0.0
23.0	25.0	0.0
24.0	25.0	0.0
25.0	25.0	0.0
26.0	25.0	0.0
27.0	25.0	0.0
28.0	25.0	0.0
1.0	26.0	0.0
2.0	26.0	0.0
3.0	26.0	0.0
4.0	26.0	0.0
5.0	26.0	0.0
6.0	26.0	0.0
7.0	26.0	0.0
8.0	26.0	0.0
9.0	26.0	0.0
10.0	26.0	0.0
11.0	26.0	0.0
12.0	26.0	0.0
13.0	26.0	0.0
14.0	26.0	0.0
15.0	26.0	0.0
16.0	26.0	0.0
17.0	26.0	0.0
18.0	26.0	0.0
19.0	26.0	0.0
20.0	26.0	0.0
21.0	26.0	0.0
22.0	26.0	0.0
23.0	26.0	0.0
24.0	26.0	0.0
25.0	26.0	0.0
26.0	26.0	0.0
27.0	26.0	0.0
28.0	26.0	0.0
1.0	27.0	0.0
2.0	27.0	0.0
3.0	27.0	0.0
4.0	27.0	0.0
5.0	27.0	0.0
6.0	27.0	0.0
7.0	27.0	0.0
8.0	27.0	0.0
9.0	27.0	0.0
10.0	27.0	0.0
11.0	27.0	0.0
12.0	27.0	0.0
13.0	27.0	0.0
14.0	27.0	0.0
15.0	27.0	0.0
16.0	27.0	0.0
17.0	27.0	0.0
18.0	27.0	0.0
19.0	27.0	0.0
20.0	27.0	0.0
21.0	27.0	0.0
22.0	27.0	0.0
23.0	27.0	0.0
24.0	27.0	0.0
25.0	27.0	0.0
26.0	27.0	0.0
27.0	27.0	0.0
28.0	27.0	0.0
1.0	28.0	0.0
2.0	28.0	0.0
3.0	28.0	0.0
4.0	28.0	0.0
5.0	28.0	0.0
6.0	28.0	0.0
7.0	28.0	0.0
8.0	28.0	0.0
9.0	28.0	0.0
10.0	28.0	0.0
11.0	28.0	0.0
12.0	28.0	0.0
13.0	28.0	0.0
14.0	28.0	0.0
15.0	28.0	0.0
16.0	28.0	0.0
17.0	28.0	0.0
18.0	28.0	0.0
19.0	28.0	0.0
20.0	28.0	0.0
21.0	28.0	0.0
22.0	28.0	0.0
23.0	28.0	0.0
24.0	28.0	0.0
25.0	28.0	0.0
26.0	28.0	0.0
27.0	28.0	0.0
28.0	28.0	0.0

